The internal model principle in reservoir computing

The paper studies learning in reservoir computing systems through the lens of the internal model principle. The key idea is to model training signals as outputs of an exogenous signal generator, thus connecting reservoir computing to output regulation, observer theory, and frequency-domain interpolation. For linear signal generators, we characterize the steady-state response of a linear reservoir through invariant subspaces, establishing connections with Luenberger observers and classical frequency-domain interpolation. For nonlinear signal generators, we obtain analogous results using invariant manifolds, connecting synchronization to Kazantzis-Kravaris/Luenberger observers and readout training to nonlinear moment matching. Case studies illustrate how our perspective explains possible instability of trained predictors and informs reservoir design.

==> data/example_abscissa.csv <==
T,rest,offset,transverse_rest,transverse_offset
1,2.319128911,-0.551288201,17.85829919,-2.448126159
1.5,1.225151226,-0.6859775822,6.767645845,-2.441653983
2,0.6439625397,-0.6715745713,3.323009171,-2.442206556
3,0.2777838333,0.9206095386,1.029966454,-2.452703876
4,0.1661072063,0.3006433494,0.6909978594,-2.448163019
6,0.1179091083,0.02434076883,0.4493535225,-2.441865686
8,0.06061952028,-0.3272326041,0.2624037486,-2.439093508
12,0.04504807257,-0.3298208311,0.1614802691,-2.433799087
16,0.0350883926,-0.2811363815,0.1053670037,-2.430923297
24,0.02063839559,-0.2412519133,0.06946127431,-2.425981207
32,0.01640326376,-0.1951526169,0.04891030716,-2.4230671
48,0.0106448831,-0.1483822341,0.03197344614,-2.419233631
64,0.007864928644,-0.1194131412,0.02383606965,-2.4169498
96,0.005190213785,-0.08529736889,0.01587606585,-2.414352903
128,0.003911689265,-0.06590163522,0.01188883544,-2.412931089


==> data/example_disturbance.csv <==
t,resonant,offresonant
0,0,0
0.038,3.65485132e-05,7.307077168e-05
0.075,0.000144006849,0.0002876127071
0.113,0.0003305548646,0.0006590308599
0.15,0.0005884547664,0.001170420598
0.188,0.0009335810033,0.001851072928
0.225,0.001349415488,0.00266568666
0.263,0.001859908445,0.003657720484
0.3,0.002439383048,0.004773328139
0.338,0.003120153757,0.006070005058
0.375,0.003867109232,0.00747573007
0.413,0.004721119902,0.009061489919
0.451,0.005663398807,0.01078503656
0.488,0.006665679894,0.01258870784
0.526,0.007781865478,0.01456189501
0.563,0.008952693892,0.01659200393
0.601,0.01024066009,0.0187788055
0.638,0.01157696054,0.0209967654
0.676,0.01303251598,0.02335416204
0.713,0.01452920317,0.02571501123
0.751,0.0161460976,0.02819392226
0.788,0.01779609116,0.03064730649
0.826,0.01956603969,0.03319367044
0.864,0.02140973578,0.03575232141
0.901,0.02327302168,0.03824093844
0.939,0.02525354499,0.04077887212
0.976,0.02724387679,0.04321773249
1.014,0.02934806583,0.04567390553
1.051,0.0314517354,0.04800320923
1.089,0.03366461793,0.05031618667
1.126,0.03586620163,0.05247644059
1.164,0.03817109649,0.05458581081
1.202,0.04051573139,0.05656968156
1.239,0.0428321969,0.0583669843
1.277,0.04524074801,0.06006124887
1.314,0.0476096692,0.06155073693
1.352,0.0500617215,0.06290361855
1.389,0.05246260093,0.06403750443
1.427,0.05493650675,0.06500291972
1.464,0.0573477261,0.06573952222
1.502,0.05982077106,0.06627820443
1.539,0.06221975834,0.0665829759
1.577,0.06466833854,0.06666345559
1.615,0.06709528233,0.06650248756
1.652,0.06943155495,0.06610927977
1.69,0.07179720684,0.06545916876
1.727,0.07406167034,0.06458424548
1.765,0.07634103842,0.06343624176
1.802,0.07850923662,0.0620758358
1.84,0.080677131,0.06043100693
1.877,0.08272451729,0.05859099235
1.915,0.08475576129,0.05646033821
1.952,0.08665790605,0.05415623718
1.99,0.08852755079,0.05156058872
2.028,0.09030592898,0.04874034692
2.065,0.09194389213,0.04578707133
2.103,0.09352398915,0.04255102928
2.14,0.09495737643,0.03921312416
2.178,0.09631576497,0.03560491041
2.215,0.09752221837,0.03192878017
2.253,0.09863645436,0.02799985566
2.29,0.09959467581,0.02403906915
2.328,0.1004435079,0.0198477377
2.365,0.1011334606,0.01566198817
2.403,0.1016970337,0.01127225542
2.441,0.1021089978,0.006807896427
2.478,0.1023601894,0.002406489799
2.516,0.1024600478,-0.002151895879
2.553,0.1023995559,-0.006609750305
2.591,0.1021717974,-0.01118964891
2.628,0.1017854932,-0.01563273452
2.666,0.1012166492,-0.02016074812
2.703,0.1004924718,-0.02451770852
2.741,0.0995712752,-0.02892103773
2.778,0.09849937943,-0.03312181944
2.816,0.09721690915,-0.03732973592
2.854,0.09574877339,-0.04141270924
2.891,0.09413960974,-0.04525228191
2.929,0.09230147082,-0.04904032617
2.966,0.09033049173,-0.05256305265
3.004,0.0881198419,-0.05599674529
3.041,0.08578592309,-0.05914789006
3.079,0.08320298016,-0.062174506
3.116,0.08050768635,-0.06490638348
3.154,0.07755546104,-0.06748094208
3.191,0.07450310213,-0.06975385777
3.229,0.07118744592,-0.07184000378
3.267,0.0676907991,-0.07366776179
3.304,0.06411474637,-0.07519372323
3.342,0.0602689042,-0.07649606132
3.379,0.0563588476,-0.07750329185
3.417,0.05217685742,-0.07826808897
3.454,0.04794689052,-0.07874972658
3.492,0.04344464493,-0.07897502574
3.529,0.03891161165,-0.07893411135
3.567,0.03410780203,-0.07862807799
3.605,0.02915920844,-0.07805911487
3.642,0.02420728957,-0.0772580735
3.68,0.01899042294,-0.07618856736
3.717,0.01378932855,-0.07491463963
3.755,0.008329550922,-0.07337653629
3.792,0.002905193338,-0.07166498276
3.83,-0.002769664779,-0.06969854931
3.867,-0.008389035622,-0.06759229702
3.905,-0.01424881557,-0.06524518533
3.942,-0.02003275831,-0.0627938385
3.98,-0.02604513303,-0.0601199954
4.018,-0.03212184136,-0.05730286925
4.055,-0.03809183189,-0.05443715736
4.093,-0.04426873264,-0.05138374827
4.13,-0.05031848807,-0.04831891679
4.168,-0.05655864071,-0.04509338045
4.205,-0.06265144983,-0.04189287189
4.243,-0.06891644521,-0.0385610068
4.28,-0.0750142794,-0.03528916302
4.318,-0.08126447446,-0.03191697013
4.355,-0.08732822272,-0.02863762975
4.393,-0.09352298816,-0.02528987981
4.431,-0.09967391918,-0.02197845305
4.468,-0.1056106837,-0.01880383933
4.506,-0.1116436831,-0.01560906469
4.543,-0.1174452231,-0.01257579823
4.581,-0.1233183505,-0.009553404653
4.618,-0.1289437763,-0.00671308705
4.656,-0.1346150541,-0.003913062779
4.693,-0.1400235789,-0.001311189918
4.731,-0.1454512789,0.001223239585
4.768,-0.1506024994,0.003548196436
4.806,-0.1557454323,0.00578142871
4.844,-0.1607286152,0.007851091811
4.881,-0.1654174193,0.009703509957
4.919,-0.1700554384,0.01143417581
4.956,-0.1743892179,0.01294862073
4.994,-0.1786435157,0.01432634891
5.031,-0.1825854503,0.01549368267
5.069,-0.1864190251,0.01651366066
5.106,-0.1899339473,0.01733363998
5.144,-0.1933116347,0.01800014429
5.181,-0.1963663004,0.01848128001
5.219,-0.1992550476,0.01880742734
5.257,-0.2018841969,0.01896883187
5.294,-0.2041875296,0.01897393663
5.332,-0.2062825081,0.01883038712
5.369,-0.2080524156,0.01855371729
5.407,-0.2095866022,0.01813808036
5.444,-0.2107985906,0.01761489415
5.482,-0.2117483512,0.01696647876
5.519,-0.2123809426,0.01623781184
5.557,-0.212725847,0.01540131797
5.594,-0.2127607828,0.01451289722
5.632,-0.2124838049,0.01353724254
5.67,-0.2118863776,0.01251074367
5.707,-0.2109939286,0.01147534598
5.745,-0.2097557863,0.01038853554
5.782,-0.208235237,0.009320567332
5.82,-0.2063486331,0.008227227077
5.857,-0.2041943464,0.007179004862
5.895,-0.2016554776,0.006132469397
5.932,-0.1988657088,0.005155208834
5.97,-0.1956748173,0.004207006039
6.008,-0.1921549727,0.003327347074
6.045,-0.1884132529,0.002548052399
6.083,-0.184249554,0.001838067856
6.12,-0.1798856029,0.001244809023
6.158,-0.1750887167,0.0007458936108
6.195,-0.1701149668,0.0003761663043
6.233,-0.1646997629,0.0001236908935
6.27,-0.1591327347,8.653783397e-06
6.308,-0.15311827,3.103517976e-05
6.345,-0.1469785432,0.0001946816632
6.383,-0.1403880187,0.0005126165373
6.421,-0.133515782,0.0009855674674
6.458,-0.126560867,0.001596996419
6.496,-0.1191551881,0.002380870887
6.533,-0.1116965696,0.003295744843
6.571,-0.1037906653,0.004389756115
6.608,-0.09586254256,0.005602978585
6.646,-0.08749340502,0.006997452049
6.683,-0.07913357579,0.008495311886
6.721,-0.07034180634,0.01017181858
6.758,-0.06159149209,0.0119322218
6.796,-0.05242110922,0.01386391983
6.834,-0.04307672673,0.01591213271
6.871,-0.03382297842,0.01800899746
6.909,-0.02417227074,0.02025732291
6.946,-0.01464503914,0.02252782293
6.984,-0.004739583882,0.02493112522
7.021,0.005009632767,0.02732839884
7.059,0.01511570478,0.02983582309
7.096,0.0250330637,0.03230797169
7.134,0.03528336399,0.0348640684
7.171,0.04531297509,0.03735531105
7.209,0.05564917213,0.03990127656
7.247,0.06600609838,0.0424189641
7.284,0.07609556411,0.04482820912
7.322,0.08644756875,0.04724378349
7.359,0.09650230959,0.04952368604
7.397,0.1067876827,0.05177589409
7.434,0.1167472186,0.05386736629
7.472,0.1269035342,0.05589644564
7.509,0.1367068703,0.05774253423
7.547,0.1466713634,0.05949160698
7.584,0.1562573613,0.06103882847
7.622,0.1659673125,0.06245524222
7.66,0.1755244801,0.063684714
7.697,0.1846681931,0.06469143703
7.735,0.19387727,0.06551964471
7.772,0.202652262,0.06611681782
7.81,0.2114523645,0.06650697359
7.847,0.2197999987,0.06666261046
7.885,0.228131666,0.06658601299
7.922,0.2359948812,0.06627639153
7.96,0.243800465,0.06571318264
7.997,0.2511241538,0.06492349144
8.035,0.258348204,0.06386322342
8.073,0.2652572525,0.06255023322
8.11,0.2716692244,0.06103001682
8.148,0.2779181734,0.05922274199
8.185,0.2836634951,0.05722699036
8.223,0.2892040358,0.05493970533
8.26,0.2942373162,0.0524870983
8.298,0.299024607,0.04974382762
8.335,0.3033039937,0.04686237642
8.373,0.3072969892,0.04369650897
8.411,0.3108731732,0.04033209662
8.448,0.3139462411,0.03687677718
8.486,0.3166741361,0.03315639786
8.523,0.3189059592,0.02937983217
8.561,0.3207553524,0.02535732831
8.598,0.322118814,0.02131523387
8.636,0.3230642796,0.01705092888
8.673,0.3235370383,0.01280477233
8.711,0.323558165,0.008364284663
8.748,0.3231228624,0.003980066157
8.786,0.322204453,-0.0005669948715
8.824,0.3208059227,-0.005140599073
8.861,0.3189811356,-0.009601486962
8.899,0.3166303853,-0.01417234467
8.936,0.3138770432,-0.01859479903
8.974,0.3105726253,-0.02308954604
9.011,0.3068920713,-0.02740248248
9.049,0.3026382109,-0.03174884309
9.086,0.2980373436,-0.03588295334
9.124,0.2928439955,-0.0400112023
9.161,0.2873353075,-0.04390035581
9.199,0.2812181788,-0.04774472741
9.237,0.2746408284,-0.05142180208
9.274,0.267800299,-0.05482731992
9.312,0.260333658,-0.05813180224
9.349,0.2526411563,-0.06114913108
9.387,0.2443152175,-0.06403075013
9.424,0.2358026653,-0.06661475219
9.462,0.2266529748,-0.06903129241
9.499,0.2173576381,-0.07114509552
9.537,0.2074251583,-0.07306321818
9.574,0.1973894983,-0.07467892491
9.612,0.1867204364,-0.07607479923
9.65,0.1756974261,-0.07720012929
9.687,0.1646375281,-0.07803373341
9.725,0.1529569963,-0.07861974746
9.762,0.1412847472,-0.07892767142
9.8,0.1290050718,-0.0789757769
9.837,0.1167794823,-0.07876431628
9.875,0.103963421,-0.0782859815
9.912,0.09124761565,-0.07757109412
9.95,0.07796198821,-0.07658752016
9.987,0.0648228815,-0.07539440467
10.025,0.05113822376,-0.07393599044
10.063,0.03727939487,-0.07225132788
10.1,0.02363636042,-0.07040408186
10.138,0.009490961464,-0.06830608854
10.175,-0.004393360528,-0.06607986955
10.213,-0.01874717377,-0.06361840759
10.25,-0.03279550937,-0.06106478702
10.288,-0.04727727877,-0.05829562336
10.325,-0.06141032964,-0.05547132395
10.363,-0.07593774574,-0.05245487512
10.401,-0.09045641283,-0.04933730371
10.438,-0.1045640065,-0.04622048597
10.476,-0.1190018479,-0.04295244625
10.513,-0.1329894771,-0.03972120919
10.551,-0.1472616288,-0.03636872638
10.588,-0.161046526,-0.03308740014
10.626,-0.1750679689,-0.02971622544
10.663,-0.1885674605,-0.02644817637
10.701,-0.2022535252,-0.02312236399
10.738,-0.2153855255,-0.0199286297
10.776,-0.2286524013,-0.01670916388
10.814,-0.2416753146,-0.01356551403
10.851,-0.2541011531,-0.01059065432
10.889,-0.2665813484,-0.007636613525
10.926,-0.2784397929,-0.004870479787
10.964,-0.2902978464,-0.002153904355
11.001,-0.3015127831,0.0003602378261
11.039,-0.3126719011,0.002798557894
11.076,-0.3231700165,0.005024735656
11.114,-0.3335565239,0.00715187904
11.151,-0.3432677745,0.009062104924
11.189,-0.3528115906,0.01085363555
11.227,-0.3619029696,0.01246862396
11.264,-0.370304757,0.0138687969
11.302,-0.3784556535,0.01512824251
11.339,-0.385912338,0.01618024189
11.377,-0.3930636593,0.01708235407
11.414,-0.3995201458,0.01778885864
11.452,-0.4056179159,0.01834087653
11.489,-0.4110242806,0.0187132278
11.527,-0.4160200211,0.01893110309
11.564,-0.4203318684,0.01898889774
11.602,-0.4241829513,0.01889677706
11.64,-0.4274397602,0.0186592294
11.677,-0.4300317107,0.01829678893
11.715,-0.4320913829,0.01779949541
11.752,-0.433503917,0.01720352707
11.79,-0.4343398275,0.01648770324
11.827,-0.4345503179,0.01570092083
11.865,-0.4341426682,0.01481279726
11.902,-0.4331352352,0.0138822218
11.94,-0.4314712498,0.01287183631
11.977,-0.4292369325,0.01184757504
12.015,-0.4263110156,0.01076747974
12.053,-0.4227459072,0.009672549211
12.09,-0.4186617557,0.008605349832
12.128,-0.4138400849,0.007521652747
12.165,-0.4085377725,0.006491331564
12.203,-0.4024723544,0.005471753694
12.24,-0.3959679619,0.004528872375
12.278,-0.3886790088,0.003624051266
12.315,-0.3809958079,0.002816344258
12.353,-0.3725108943,0.00207337606
12.39,-0.3636792914,0.001444529244
12.428,-0.3540332739,0.0009057604889
12.466,-0.3438145573,0.0004847913417
12.503,-0.3333256052,0.000196218774
12.541,-0.3220117683,3.190264596e-05
12.578,-0.3104812307,6.787961797e-06
12.616,-0.2981247441,0.000125063544
12.653,-0.2856069828,0.0003848755002
12.691,-0.2722669742,0.0008037472066
12.728,-0.2588227045,0.001361951947
12.766,-0.2445646847,0.002090969412
12.804,-0.2298684927,0.002977980523
12.841,-0.2151562363,0.003992556565
12.879,-0.1996520829,0.005187485118
12.916,-0.1841914438,0.006496819555
12.954,-0.1679593695,0.007987069364
12.991,-0.1518308216,0.009574641882
13.029,-0.1349559765,0.01133895262
13.066,-0.1182447572,0.01317998106
13.104,-0.1008169573,0.01518883709
13.141,-0.08361261842,0.01725077285
13.179,-0.06572586878,0.01946700925
13.217,-0.0476436605,0.02177190954
13.254,-0.02987378659,0.02408981136
13.292,-0.01148104841,0.02653344304
13.329,0.006541733991,0.02896145036
13.367,0.02514277953,0.03149130764
13.404,0.04331774635,0.03397610406
13.442,0.0620225743,0.03653548547
13.479,0.08024704344,0.03902027757
13.517,0.09894941383,0.04154955865
13.554,0.1171193253,0.043975357
13.592,0.1357118864,0.04641334148
13.63,0.1542076534,0.04878160027
13.667,0.1720973008,0.05100562214
13.705,0.1903207783,0.05319050726
13.742,0.2078929156,0.05520695219
13.78,0.2257366913,0.05714950331
13.817,0.2428871813,0.05890242089
13.855,0.2602449231,0.06054701322
13.892,0.276870988,0.06198435144
13.93,0.293638075,0.06328001242
13.967,0.3096389097,0.06435485791
14.005,0.3257130607,0.06525649086
14.043,0.341398004,0.0659434562
14.08,0.3562723339,0.06639769168
14.118,0.3711160204,0.0666361729
14.155,0.3851250963,0.06664007304
14.193,0.3990338076,0.06640421991
14.23,0.4120884764,0.06593694841
14.268,0.4249729499,0.06520996324
14.305,0.4369886743,0.06425976684
14.343,0.4487646672,0.06303440598
14.38,0.4596620635,0.06159900352
14.418,0.4702508925,0.05987787254
14.456,0.48021011,0.05790971578
14.493,0.4892852979,0.0557602742
14.531,0.4979504238,0.05331899139
14.568,0.5057342602,0.05072094864
14.606,0.5130427315,0.04783371563
14.643,0.5194777622,0.04481807515
14.681,0.5253742307,0.04152125876
14.718,0.5304102218,0.03812767732
14.756,0.534846946,0.03446617866
14.793,0.5384412454,0.03074223357
14.831,0.5413784403,0.02676864351
14.869,0.5435433128,0.02265917355
14.906,0.5449024429,0.01854250984
14.944,0.5455235337,0.0142124252
14.981,0.545369388,0.009913097382
15.019,0.5444281058,0.005429486299
15.056,0.5427468606,0.001014708701
15.094,0.5402334437,-0.003551802426
15.131,0.5370199466,-0.008012052402
15.169,0.5329336019,-0.0125887161
15.207,0.5280528911,-0.01714248964
15.244,0.5225404747,-0.02153651943
15.282,0.5161027586,-0.02599007593
15.319,0.5090838929,-0.03025138981
15.357,0.5011111339,-0.03453313752
15.394,0.4926116171,-0.03859332611
15.432,0.483134826,-0.04263469736
15.469,0.4731892258,-0.04642897957
15.507,0.462248365,-0.0501658155
15.544,0.4508998989,-0.05363434488
15.582,0.4385437326,-0.05700818679
15.62,0.4254918431,-0.06017794752
15.657,0.4121299882,-0.06305651197
15.695,0.3977524243,-0.06578850612
15.732,0.3831327912,-0.06822059058
15.77,0.3674993763,-0.07047545768
15.807,0.3516938238,-0.07242709007
15.845,0.334882247,-0.07417457716
15.882,0.3179701136,-0.07562095296
15.92,0.3000655506,-0.07684047939
15.957,0.2821332626,-0.07776641173
15.995,0.2632279489,-0.07844742643
16.033,0.2438529147,-0.07885481242
16.07,0.2245613432,-0.07898971366
16.108,0.2043368067,-0.07886188357
16.145,0.18426988,-0.07848162706
16.183,0.1633036105,-0.07783331611
16.22,0.1425688788,-0.07695697362
16.258,0.1209738726,-0.07581249515
16.295,0.09968368368,-0.07446819613
16.333,0.07757755624,-0.0728608408
16.37,0.05584844805,-0.07108509317
16.408,0.03335279437,-0.06905633862
16.446,0.01070727509,-0.06683225309
16.483,-0.01145541696,-0.06449172242
16.521,-0.03430122759,-0.06192202525
16.558,-0.05659657521,-0.05927235073
16.596,-0.07951409931,-0.05641449126
16.633,-0.1018160719,-0.05351382461
16.671,-0.1246751973,-0.05042946492
16.708,-0.1468566284,-0.04733940058
16.746,-0.1695264476,-0.04409304485
16.783,-0.1914597599,-0.0408772567
16.821,-0.2138093192,-0.03753482935
16.859,-0.2359468264,-0.0341689382
16.896,-0.2572663134,-0.03088507733
16.934,-0.2788878391,-0.02752194403
16.971,-0.2996424596,-0.02427187867
17.009,-0.3206202602,-0.02097469033
17.046,-0.3406868086,-0.01781839709
17.084,-0.360895745,-0.01464683284
17.121,-0.3801539151,-0.01164024671
17.159,-0.3994721962,-0.008649218209
17.196,-0.4178052996,-0.005843060432
17.234,-0.4361152136,-0.003081570404
17.272,-0.4538707932,-0.0004529156326
17.309,-0.4705995103,0.001969552276
17.347,-0.4871786406,0.004308153988
17.384,-0.5027102874,0.006432484761
17.422,-0.5180085652,0.008450860834
17.459,-0.5322445597,0.0102518298
17.497,-0.5461640548,0.0119284536
17.534,-0.5590124227,0.01338944999
17.572,-0.5714622958,0.01471179047
17.61,-0.5831353131,0.01585275837
17.647,-0.5937353389,0.01678971831
17.685,-0.6038165321,0.01757475975
17.722,-0.6128311877,0.01816903443
17.76,-0.6212499584,0.01860831635
17.797,-0.628614804,0.0188740333
17.835,-0.6353095011,0.01898628563
17.872,-0.6409690226,0.01894565025
17.91,-0.6458873692,0.01875758446
17.947,-0.6497953698,0.01844022295
17.985,-0.6528948397,0.01798576784
18.023,-0.6550597151,0.01741133851
18.06,-0.6562629204,0.01674727309
18.098,-0.6565639554,0.01596911153
18.135,-0.6559429044,0.01512937097
18.173,-0.6543633088,0.01419510589
18.21,-0.6519068113,0.01322787146
18.248,-0.6484404279,0.01218851902
18.285,-0.6441477123,0.01114463769
18.323,-0.6387991355,0.01005328693
18.36,-0.6326799349,0.008984965683
18.398,-0.6254645694,0.007895418984
18.436,-0.6173126921,0.006827165462
18.473,-0.6084832039,0.005820290807
18.511,-0.5985081336,0.004833224363
18.548,-0.5879227493,0.003929957732
18.586,-0.5761668312,0.003073683773
18.623,-0.5638719267,0.002320551107
18.661,-0.5503880266,0.001640723062
18.698,-0.536440121,0.001079817585
18.736,-0.5212914024,0.0006169630676
18.773,-0.5057569106,0.0002848583935
18.811,-0.4890165507,7.33270193e-05
18.849,-0.4715007893,1.544966544e-08
18.886,-0.4537223236,6.717826375e-05
18.924,-0.4347433086,0.0002833232172
18.961,-0.4155860666,0.0006407781343
18.999,-0.3952404362,0.001161634688
19.036,-0.3748027408,0.00182010002
19.074,-0.3531956882,0.002652339694
19.111,-0.3315839355,0.003614027601
19.149,-0.3088286692,0.004755485251
19.186,-0.2861567788,0.006013956485
19.224,-0.2623739325,0.007453586019
19.262,-0.2381186815,0.009037281474
19.299,-0.2140797447,0.01071184973
19.337,-0.1889912717,0.0125607285
19.374,-0.1642067627,0.0144788135
19.412,-0.1384214181,0.01656075266
19.449,-0.1130266292,0.01868737749
19.487,-0.08668576969,0.02096284659
19.524,-0.06082049469,0.02325621344
19.562,-0.03406970903,0.02567912171
19.599,-0.007877473945,0.02809151701
19.637,0.01913422169,0.03061022024
19.675,0.04622037228,0.03315629308
19.712,0.07262794682,0.0356475097
19.75,0.09974585553,0.0382036377
19.787,0.1261095271,0.04067551073
19.825,0.1531052792,0.04318139684
19.862,0.1792748642,0.04557450373
19.9,0.2059941096,0.04796873815
19.937,0.2318194292,0.05022325569
19.975,0.2581082649,0.05244472391
20.013,0.2841206735,0.05455582048
20.05,0.3091458624,0.0564911025
20.088,0.33449878,0.05834102543
20.125,0.3588089662,0.05999506376
20.163,0.3833534995,0.06152958573
20.2,0.4068053237,0.06285189581
20.238,0.4303961159,0.0640218583
20.275,0.4528500821,0.06496748294
20.313,0.4753461714,0.06572998287
20.35,0.4966674744,0.06626058769
20.388,0.5179331332,0.06658003442
20.426,0.5385254662,0.0666640056
20.463,0.5578980148,0.0665138833
20.501,0.5770670969,0.06611693158
20.538,0.594994942,0.06549072024
20.576,0.6126216832,0.06459916342
20.613,0.628992654,0.06348821061
20.651,0.6449659186,0.06209804148
20.688,0.6596759317,0.06050325075
20.726,0.6738932307,0.05862036218
20.763,0.6868469427,0.05655230801
20.801,0.6992150813,0.05419250302
20.839,0.7106138735,0.05160020107
20.876,0.7207621724,0.04886012097
20.914,0.730190248,0.04583291206
20.951,0.738385549,0.0426874295
20.989,0.7457755238,0.03926458637
21.026,0.7519575934,0.03575606877
21.064,0.7572532366,0.03198513903
21.101,0.761372903,0.02816359257
21.139,0.7645295359,0.02409949575
21.176,0.7665490462,0.02002160415
21.214,0.7675338773,0.01572556569
21.252,0.7674096807,0.01133705643
21.289,0.7662195858,0.006991926259
21.327,0.7638972031,0.002472934775
21.364,0.760564286,-0.001964730018
21.402,0.756041754,-0.00654271563
21.439,0.7505701949,-0.01100233111
21.477,0.7438580781,-0.0155661829
21.514,0.7362642757,-0.01997628397
21.552,0.7273856906,-0.02445270952
21.589,0.7176982509,-0.02874239356
21.627,0.7066888182,-0.03305941783
21.665,0.6946173083,-0.03726903526
21.702,0.6818561972,-0.04124819996
21.74,0.6677308356,-0.04519565952
21.777,0.6530007302,-0.04888850923
21.815,0.6368877958,-0.0525114005
21.852,0.6202590015,-0.0558599919
21.89,0.6022365426,-0.0591020064
21.927,0.5837906533,-0.06205490211
21.965,0.5639481191,-0.06486695695
22.003,0.5432210711,-0.0674450112
22.04,0.5222154304,-0.06972145387
22.078,0.4998236253,-0.07181133145
22.115,0.4772522842,-0.07359807411
22.153,0.4533116885,-0.07517266974
22.19,0.4292923063,-0.07644805013
22.228,0.4039284746,-0.07749007248
22.265,0.3785877345,-0.07824214984
22.303,0.3519351547,-0.07874440825
22.34,0.3254080986,-0.07897113757
22.378,0.2976094811,-0.07893661241
22.416,0.2692870862,-0.07863446306
22.453,0.2412443078,-0.07808750241
22.491,0.2120047237,-0.07727188177
22.528,0.1831460148,-0.07623716903
22.566,0.1531491093,-0.07493543683
22.603,0.1236328444,-0.07344395778
22.641,0.0930438355,-0.07169220974
22.678,0.0630331596,-0.06978306419
22.716,0.03202170548,-0.06762528283
22.753,0.001683632618,-0.06534477504
22.791,-0.02957710886,-0.06283181576
22.829,-0.06089721712,-0.06016018285
22.866,-0.09140696321,-0.05742083084
22.904,-0.1227109992,-0.05448103689
22.941,-0.1531186803,-0.05151075683
22.979,-0.1842290069,-0.04836555915
23.016,-0.2143615219,-0.04522678676
23.054,-0.2451004711,-0.04194131843
23.091,-0.2747851819,-0.03869810864
23.129,-0.3049760689,-0.0353384467
23.166,-0.3340417893,-0.03205507132
23.204,-0.3635099279,-0.02868679618
23.242,-0.3925461181,-0.02533863237
23.279,-0.4203616226,-0.02211312673
23.317,-0.4484178704,-0.01885110577
23.354,-0.4751981521,-0.01573838634
23.392,-0.5021091936,-0.01262074414
23.429,-0.5276958875,-0.009675144877
23.467,-0.5533019374,-0.006754957874
23.504,-0.5775424773,-0.004025238026
23.542,-0.6016901754,-0.001349326411
23.579,-0.6244387006,0.001122326686
23.617,-0.6469820269,0.00351434496
23.655,-0.6686593247,0.005749920825
23.692,-0.6889014087,0.007769639678
23.73,-0.7087701193,0.009676889073
23.767,-0.7271897089,0.01136678078
23.805,-0.7451259791,0.01292712486
23.842,-0.7616073688,0.01427349136
23.88,-0.7774975723,0.01547741662
23.917,-0.7919353673,0.0164754467
23.955,-0.8056768149,0.01732257511
23.992,-0.8179765949,0.01797630949
24.03,-0.8294781874,0.01847525709
24.068,-0.8398140113,0.01880385814
24.105,-0.8487399299,0.01896537694
24.143,-0.8567218122,0.01897493665
24.18,-0.863325109,0.01883912116
24.218,-0.8688934482,0.01855883202
24.255,-0.8731225483,0.01815758948
24.293,-0.8762311037,0.0176235712
24.33,-0.8780476176,0.01699509518
24.368,-0.8786638531,0.01624941579
24.406,-0.8780093422,0.01541414051
24.443,-0.8761482267,0.01452672637
24.481,-0.8729788226,0.01355191523
24.518,-0.8686686226,0.01255359869
24.556,-0.8629871445,0.01149110204
24.593,-0.8562375614,0.01043332662
24.631,-0.8480611242,0.009336621331
24.668,-0.8388957821,0.00827175078
24.706,-0.8282557831,0.007194572722
24.743,-0.816712177,0.006174554231
24.781,-0.8036542014,0.005169527855
24.819,-0.789392995,0.004220413478
24.856,-0.7743672098,0.003361864447
24.894,-0.7577830887,0.002559144884
24.931,-0.7405329206,0.001865203365
24.969,-0.7217060811,0.001252960605
25.006,-0.702316101,0.0007640079741
25.044,-0.6813399552,0.0003808353313
25.081,-0.6599073894,0.0001314013679
25.119,-0.6368881098,9.397083777e-06
25.156,-0.6135223602,2.725210256e-05
25.194,-0.5885783489,0.0001911663987
25.232,-0.5627080665,0.0005068544106
25.269,-0.5366617249,0.0009631284431
25.307,-0.509066845,0.001586702239
25.344,-0.4814112431,0.002345671511
25.382,-0.4522380168,0.003280896736
25.419,-0.4231204323,0.004341917046
25.457,-0.3925249238,0.005583684741
25.494,-0.3621017916,0.006937457416
25.532,-0.3302490456,0.008471809393
25.569,-0.2986851182,0.01010050843
25.607,-0.265748271,0.01190487243
25.645,-0.2323305492,0.01383479728
25.682,-0.199375068,0.01582610389
25.72,-0.165147296,0.01797679187
25.757,-0.1314945588,0.02016352279
25.795,-0.09664592472,0.02249317083
25.832,-0.06248251252,0.02483146317
25.87,-0.02720680904,0.02729202438
25.907,0.007276734583,0.02973243203
25.945,0.04278218766,0.03227067065
25.982,0.07739241937,0.03475925748
26.02,0.1129278788,0.0373179331
26.058,0.1484018425,0.03986419582
26.095,0.1828339633,0.04231663374
26.133,0.2180348949,0.04479239086
26.17,0.2521032649,0.04714624622
26.208,0.2868303134,0.04949002885
26.245,0.320339988,0.05168564904
26.283,0.3543938653,0.05383675226
26.32,0.387151979,0.05581591689
26.358,0.420336103,0.05771580841
26.395,0.4521529785,0.05942308691
26.433,0.4842746073,0.06101677906
26.471,0.5157858756,0.06243583961
26.508,0.5458362032,0.06363819117
26.546,0.5760042923,0.06467774995
26.583,0.6046591351,0.06548994948
26.621,0.6333057931,0.06610941292
26.658,0.6603951885,0.06649553544
26.696,0.6873498139,0.06666193932
26.733,0.712711746,0.066593922
26.771,0.7378124004,0.06628277892
26.809,0.7619149343,0.06572322727
26.846,0.7843881427,0.06493712629
26.884,0.806411202,0.06388055731
26.921,0.8267920146,0.06260894606
26.959,0.8465995232,0.06105461367
26.996,0.8647611061,0.05930159304
27.034,0.8822288182,0.05725867852
27.071,0.8980562395,0.05503801204
27.109,0.9130725101,0.0525255625
27.146,0.9264634584,0.04986051117
27.184,0.9389299469,0.04690716261
27.222,0.9500714318,0.04374428287
27.259,0.9596276825,0.04047360264
27.297,0.968097714,0.03692994517
27.334,0.9750206099,0.03331197342
27.372,0.9807568017,0.02943763332
27.409,0.9849929382,0.02552469971
27.447,0.9879480794,0.02137680829
27.484,0.9894590086,0.01722756829
27.522,0.9896014128,0.01286917801
27.559,0.9883639417,0.008547459952
27.597,0.9856777107,0.00404629764
27.635,0.9815573223,-0.0005002367343
27.672,0.9761693113,-0.004953050315
27.71,0.9692265062,-0.009534493072
27.747,0.9611001936,-0.01398563901
27.785,0.9513592145,-0.01852864349
27.822,0.9405260071,-0.02290668281
27.86,0.9280270979,-0.02733822904
27.897,0.9145339233,-0.03157276234
27.935,0.8993331844,-0.03582163386
27.972,0.8832423057,-0.03984472535
28.01,0.8654114577,-0.04384294943
28.048,0.8462802894,-0.047689655
28.085,0.8264262585,-0.0512747197
28.123,0.8048017937,-0.05477749306
28.16,0.7825715081,-0.05800050733
28.198,0.7585629952,-0.0611053134
28.235,0.7340697605,-0.06391722482
28.273,0.7078005393,-0.06657759298
28.31,0.681171086,-0.06893718005
28.348,0.65277796,-0.07111511697
28.385,0.6241517925,-0.07298979159
28.423,0.5937843208,-0.07465651221
28.461,0.5624774496,-0.07605632117
28.498,0.5311327036,-0.07715939758
28.536,0.4980991579,-0.07802312811
28.573,0.4651585535,-0.07860112694
28.611,0.4305762613,-0.07892495651
28.648,0.3962178867,-0.07897910902
28.686,0.3602744745,-0.07876936145
28.723,0.3246853729,-0.07831069814
28.761,0.2875771491,-0.0775836251
28.798,0.250952302,-0.07663265914
28.836,0.2128831851,-0.07541401031
28.874,0.1744071645,-0.07395898269
28.911,0.1366048437,-0.07232461127
28.949,0.0974870547,-0.07043329356
28.986,0.05916547246,-0.06839582765
29.024,0.01962389617,-0.06611459604
29.061,-0.01900284368,-0.06372249707
29.099,-0.05874671617,-0.06110423279
29.136,-0.09746169338,-0.0584117281
29.174,-0.1371841015,-0.05551462055
29.212,-0.1768098556,-0.0524997735
29.249,-0.2152449713,-0.04946672612
29.287,-0.2545106274,-0.04626783222
29.324,-0.2924859341,-0.04308737531
29.362,-0.3311676043,-0.03977003957
29.399,-0.3684660141,-0.03650645534
29.437,-0.4063419959,-0.03313674946
29.474,-0.4427491679,-0.02985407306
29.512,-0.4796012141,-0.026497099
29.549,-0.5149067862,-0.02325773244
29.587,-0.5505213618,-0.01997621986
29.625,-0.5854292977,-0.01675575132
29.662,-0.6186896836,-0.01369256288
29.7,-0.6520500426,-0.01063466194
29.737,-0.6837069647,-0.007755395339
29.775,-0.7153233939,-0.004911182953
29.812,-0.7451898658,-0.002262526124
29.85,-0.7748749221,0.0003234637874
29.887,-0.8027731781,0.002701691124
29.925,-0.8303494363,0.004992403035
29.962,-0.8561119862,0.0070680331
30,-0.8814130961,0.009034603892


==> data/example_prediction.csv <==
t,y,stable,unstable
0,1,1,0.9464736583
0.038,0.9992780869,0.9992780869,0.9451380535
0.075,0.9971888181,0.9971888181,0.9424444827
0.113,0.9936222907,0.9936222907,0.9382502991
0.15,0.9887710779,0.9887710779,0.9327810333
0.188,0.9823799886,0.9823799886,0.9257480054
0.225,0.9747941071,0.9747941071,0.9175300071
0.263,0.9656143889,0.9656143889,0.907693743
0.3,0.9553364891,0.9553364891,0.8967693426
0.338,0.9434197538,0.9434197538,0.8841811216
0.375,0.9305076219,0.9305076219,0.870607778
0.413,0.9159208696,0.9159208696,0.8553342603
0.451,0.9000116867,0.9000116867,0.8387304381
0.488,0.8832723451,0.8832723451,0.8213070854
0.526,0.864822296,0.864822296,0.8021465906
0.563,0.8456577422,0.8456577422,0.7822824609
0.601,0.8247705599,0.8247705599,0.7606686666
0.638,0.8032885438,0.8032885438,0.7384711558
0.676,0.7800816636,0.7800816636,0.7145211295
0.713,0.756402965,0.756402965,0.6901106551
0.751,0.7310068644,0.7310068644,0.6639544981
0.788,0.7052646136,0.7052646136,0.6374638199
0.826,0.6778220787,0.6778220787,0.6092439335
0.864,0.6494008865,0.6494008865,0.5800364773
0.901,0.6208263307,0.6208263307,0.5506876875
0.939,0.5905952881,0.5905952881,0.5196524894
0.976,0.5603400712,0.5603400712,0.4886054208
1.014,0.5284691481,0.5284691481,0.4559120437
1.051,0.496703376,0.496703376,0.4233364012
1.089,0.4633717624,0.4633717624,0.3891636185
1.126,0.4302740338,0.4302740338,0.3552375909
1.164,0.395669132,0.395669132,0.3197723793
1.202,0.3604929528,0.3604929528,0.2837260265
1.239,0.3257419059,0.3257419059,0.2481181199
1.277,0.2895879627,0.2895879627,0.2110742024
1.314,0.2539832402,0.2539832402,0.1745931224
1.352,0.2170548037,0.2170548037,0.1367544601
1.389,0.1807965884,0.1807965884,0.09959994573
1.427,0.1433012836,0.1433012836,0.0611737029
1.464,0.1065934324,0.1065934324,0.02354915735
1.502,0.06874207155,0.06874207155,-0.01525432503
1.539,0.03179096935,0.03179096935,-0.05314298103
1.577,-0.006203633413,-0.006203633414,-0.09211137087
1.615,-0.04418927921,-0.04418927921,-0.1310819684
1.652,-0.08111445929,-0.08111445929,-0.1689770302
1.69,-0.1189215693,-0.1189215693,-0.2077915046
1.727,-0.1555692302,-0.1555692302,-0.2454311169
1.765,-0.1929852391,-0.1929852391,-0.2838774128
1.802,-0.2291493343,-0.2291493343,-0.3210560313
1.84,-0.2659638756,-0.2659638756,-0.3589243039
1.877,-0.3014410774,-0.3014410774,-0.3954391145
1.915,-0.3374471665,-0.3374471665,-0.4325229125
1.952,-0.3720380092,-0.3720380092,-0.4681749748
1.99,-0.4070332067,-0.4070332067,-0.5042724045
2.028,-0.4414407189,-0.4414407189,-0.5397947863
2.065,-0.4743307581,-0.4743307581,-0.5737826372
2.103,-0.507433457,-0.507433457,-0.6080255745
2.14,-0.5389614494,-0.5389614494,-0.6406763594
2.178,-0.5705732196,-0.5705732196,-0.6734543142
2.215,-0.6005619034,-0.6005619034,-0.7045913397
2.253,-0.630505012,-0.630505012,-0.7357271695
2.29,-0.6587857799,-0.6587857799,-0.7651824096
2.328,-0.6868918759,-0.6868918759,-0.7945083671
2.365,-0.7133057231,-0.7133057231,-0.8221234117
2.403,-0.7394167838,-0.7394167838,-0.8494820919
2.441,-0.7644602551,-0.7644602551,-0.875787487
2.478,-0.7877844215,-0.7877844215,-0.9003542695
2.516,-0.8106162171,-0.8106162171,-0.924476704
2.553,-0.8317228486,-0.8317228486,-0.9468542274
2.591,-0.8522145999,-0.8522145999,-0.9686659861
2.628,-0.8709850274,-0.8709850274,-0.9887362246
2.666,-0.8890215222,-0.8890215222,-1.008122764
2.703,-0.9053502114,-0.9053502114,-1.025780841
2.741,-0.9208300421,-0.9208300421,-1.042641436
2.778,-0.9346251872,-0.9346251872,-1.05779622
2.816,-0.9474613205,-0.9474613205,-1.072044537
2.854,-0.9589294842,-0.9589294842,-1.084941076
2.891,-0.9687656267,-0.9687656267,-1.096183739
2.929,-0.9774871639,-0.9774871639,-1.106366154
2.966,-0.9846231802,-0.9846231802,-1.114940696
3.004,-0.9905490552,-0.9905490552,-1.122360691
3.041,-0.9949448239,-0.9949448239,-1.128227719
3.079,-0.9980417193,-0.9980417193,-1.132852733
3.116,-0.9996725259,-0.9996725259,-1.135988278
3.154,-0.9999230299,-0.9999230299,-1.137801673
3.191,-0.9987797053,-0.9987797053,-1.138197327
3.229,-0.9961824094,-0.9961824094,-1.137198486
3.267,-0.9921467991,-0.9921467991,-1.134779657
3.304,-0.986840889,-0.986840889,-1.131065791
3.342,-0.9799855693,-0.9799855693,-1.125864043
3.379,-0.9719509901,-0.9719509901,-1.119457735
3.417,-0.9623145041,-0.9623145041,-1.111512447
3.454,-0.9515964292,-0.9515964292,-1.102459695
3.492,-0.9392329567,-0.9392329567,-1.091825904
3.529,-0.9258916471,-0.9258916471,-1.080187811
3.567,-0.9108707,-0.9108707,-1.066935905
3.605,-0.8945346139,-0.8945346139,-1.052389142
3.642,-0.8773871968,-0.8773871968,-1.037003671
3.68,-0.8585264337,-0.8585264337,-1.019972947
3.717,-0.8389707037,-0.8389707037,-1.002219256
3.755,-0.8176913057,-0.8176913057,-0.9828115398
3.792,-0.795837212,-0.795837212,-0.9628004907
3.83,-0.7722588196,-0.7722588196,-0.9411363703
3.867,-0.748229234,-0.748229234,-0.9189917678
3.905,-0.7224844136,-0.7224844136,-0.8952047787
3.942,-0.6964144391,-0.6964144391,-0.8710626802
3.98,-0.6686479374,-0.6686479374,-0.8452985603
4.018,-0.6399160241,-0.6399160241,-0.8185919867
4.055,-0.6110520792,-0.6110520792,-0.791722393
4.093,-0.5805377564,-0.5805377564,-0.7632794966
4.13,-0.5500206639,-0.5500206639,-0.7348021369
4.168,-0.5178954942,-0.5178954942,-0.7047955289
4.205,-0.4858968324,-0.4858968324,-0.6748830142
4.243,-0.4523414352,-0.4523414352,-0.6434943865
4.28,-0.4190411121,-0.4190411121,-0.6123276809
4.318,-0.384244148,-0.384244148,-0.5797467913
4.355,-0.3498293903,-0.3498293903,-0.5475142016
4.393,-0.3139865005,-0.3139865005,-0.5139378131
4.431,-0.2776902687,-0.2776902687,-0.4799340686
4.468,-0.2419635066,-0.2419635066,-0.4464647182
4.506,-0.2049268596,-0.2049268596,-0.4117727241
4.543,-0.1685801059,-0.1685801059,-0.3777347495
4.581,-0.1310112771,-0.1310112771,-0.3425639264
4.618,-0.0942488865,-0.0942488865,-0.3081628512
4.656,-0.05635910163,-0.05635910163,-0.2727256386
4.693,-0.01938776558,-0.01938776558,-0.2381693499
4.731,0.01860994525,0.01860994525,-0.2026800197
4.768,0.05558236041,0.05558236041,-0.1681776063
4.806,0.09347436025,0.09347436025,-0.1328510654
4.844,0.1312313994,0.1312313994,-0.09768889881
4.881,0.1678132284,0.1678132284,-0.06366224004
4.919,0.2051441815,0.2051441815,-0.02898520587
4.956,0.2412085895,0.2412085895,0.004465888898
4.994,0.2779035684,0.2779035684,0.03844655885
5.031,0.3132477882,0.3132477882,0.07111799935
5.069,0.3491004804,0.3491004804,0.1041946184
5.106,0.3835257939,0.3835257939,0.1358863334
5.144,0.4183346225,0.4183346225,0.1678559192
5.181,0.451647478,0.451647478,0.1983729732
5.219,0.4852167351,0.4852167351,0.2290383804
5.257,0.5180854236,0.5180854236,0.2589699257
5.294,0.5493707828,0.5493707828,0.2873630808
5.332,0.5807185338,0.5807185338,0.315706854
5.369,0.610436068,0.610436068,0.3424663719
5.407,0.6400866333,0.6400866333,0.3690446036
5.444,0.6680692597,0.6680692597,0.3940019039
5.482,0.6958559328,0.6958559328,0.4186463324
5.519,0.7219463229,0.7219463229,0.4416425551
5.557,0.7477128771,0.7477128771,0.4641953629
5.594,0.7717643413,0.7717643413,0.4850822517
5.632,0.7953659077,0.7953659077,0.5053969427
5.67,0.817819104,0.817819104,0.5245255788
5.707,0.8385471018,0.8385471018,0.5419798831
5.745,0.8586402675,0.8586402675,0.5586728381
5.782,0.877013679,0.877013679,0.5736980631
5.82,0.8946338431,0.8946338431,0.5878406446
5.857,0.9105493663,0.9105493663,0.6003317932
5.895,0.9255974618,0.9255974618,0.6118231736
5.932,0.9389656138,0.9389656138,0.6216890292
5.97,0.9513570348,0.9513570348,0.6304428019
6.008,0.9623748615,0.9623748615,0.6377812739
6.045,0.9717677325,0.9717677325,0.6435510853
6.083,0.9800297462,0.9800297462,0.6480500204
6.12,0.9867147985,0.9867147985,0.6510295703
6.158,0.9921745471,0.9921745471,0.6526406113
6.195,0.996114195,0.996114195,0.652790438
6.233,0.9987409817,0.9987409817,0.6514809397
6.27,0.9999130751,0.9999130751,0.6487769742
6.308,0.9996921313,0.9996921313,0.6445301751
6.345,0.9980900802,0.9980900802,0.6389638653
6.383,0.995022648,0.995022648,0.6317789694
6.421,0.9905185761,0.9905185761,0.623110226
6.458,0.9847587855,0.9847587855,0.6132494845
6.496,0.9774402907,0.9774402907,0.601671551
6.533,0.9689582508,0.9689582508,0.588995243
6.571,0.9588664804,0.9588664804,0.5745471102
6.608,0.9477098804,0.9477098804,0.5591008013
6.646,0.9349015739,0.9349015739,0.5418370034
6.683,0.9211331402,0.9211331402,0.5236812483
6.721,0.9056803107,0.9056803107,0.5036715424
6.758,0.8893774545,0.8893774545,0.4828815312
6.796,0.8713669833,0.8713669833,0.4602104918
6.834,0.8520984097,0.8520984097,0.4362279153
6.871,0.8321545138,0.8321545138,0.4116421422
6.909,0.8104861759,0.8104861759,0.3851525343
6.946,0.7882633688,0.7882633688,0.3581822239
6.984,0.764317094,0.764317094,0.3293049708
7.021,0.7399403205,0.7399403205,0.3000726644
7.059,0.7138507434,0.7138507434,0.2689399045
7.096,0.6874570585,0.6874570585,0.2375801988
7.134,0.6593708642,0.6593708642,0.2043360639
7.171,0.6311086628,0.6311086628,0.1709948398
7.209,0.6011837621,0.6011837621,0.1357946295
7.247,0.5703908566,0.5703908566,0.09966593156
7.284,0.5396165863,0.5396165863,0.063637508
7.322,0.5072421153,0.5072421153,0.02580582856
7.359,0.4750154897,0.4750154897,-0.0117945088
7.397,0.4412414744,0.4412414744,-0.05114991155
7.434,0.4077436832,0.4077436832,-0.09014369343
7.472,0.3727600133,0.3727600133,-0.1308357554
7.509,0.3381793934,0.3381793934,-0.1710374275
7.547,0.3021827599,0.3021827599,-0.2128723477
7.584,0.266713736,0.266713736,-0.254090331
7.622,0.2299065251,0.2299065251,-0.2968686791
7.66,0.192767369,0.192767369,-0.3400474328
7.697,0.1563376721,0.1563376721,-0.3824243199
7.735,0.1187011028,0.1187011028,-0.426237918
7.772,0.0818898319,0.08188983189,-0.4691317076
7.81,0.04396745578,0.04396745578,-0.5133716711
7.847,0.006981577257,0.006981577255,-0.5565784762
7.885,-0.03101339227,-0.03101339227,-0.60103479
7.922,-0.06796593035,-0.06796593035,-0.6443498121
7.96,-0.1058198717,-0.1058198717,-0.6888121259
7.997,-0.1425313088,-0.1425313088,-0.7320308254
8.035,-0.1800313934,-0.1800313934,-0.7762896562
8.073,-0.217271544,-0.217271544,-0.8203660435
8.11,-0.2532307131,-0.2532307131,-0.863056853
8.148,-0.2898004807,-0.2898004807,-0.9066184162
8.185,-0.3250062776,-0.3250062776,-0.9487090322
8.223,-0.3607000537,-0.3607000537,-0.9915537023
8.26,-0.3949545386,-0.3949545386,-1.032849671
8.298,-0.4295716398,-0.4295716398,-1.074780385
8.335,-0.4626822214,-0.4626822214,-1.115092679
8.373,-0.4960280178,-0.4960280178,-1.15591851
8.411,-0.5286576359,-0.5286576359,-1.196113923
8.448,-0.5596955459,-0.5596955459,-1.234601869
8.486,-0.5907744521,-0.5907744521,-1.273418729
8.523,-0.620216262,-0.620216262,-1.310480101
8.561,-0.6495697194,-0.6495697194,-1.347747591
8.598,-0.6772498967,-0.6772498967,-1.383220713
8.636,-0.7047128694,-0.7047128695,-1.418777802
8.673,-0.7304757861,-0.7304757861,-1.452510992
8.711,-0.7558938674,-0.7558938674,-1.486207372
8.748,-0.7795946748,-0.7795946748,-1.518059817
8.786,-0.802824955,-0.802824955,-1.549756768
8.824,-0.8248960955,-0.8248960955,-1.580391652
8.861,-0.8452422687,-0.8452422687,-1.609170541
8.899,-0.8649337558,-0.8649337558,-1.637620639
8.936,-0.8829073229,-0.8829073229,-1.664218809
8.974,-0.9001084438,-0.9001084438,-1.690377844
9.011,-0.915608351,-0.915608351,-1.714698607
9.049,-0.9302223947,-0.9302223947,-1.738474402
9.086,-0.9431614958,-0.9431614958,-1.760435077
9.124,-0.9551062969,-0.9551062969,-1.781750106
9.161,-0.9654118436,-0.9654118436,-1.801282513
9.199,-0.9746202441,-0.9746202441,-1.820074362
9.237,-0.9824214623,-0.9824214623,-1.837568904
9.274,-0.9886545217,-0.9886545217,-1.853346976
9.312,-0.9936473033,-0.9936473033,-1.868253654
9.349,-0.997130224,-0.997130224,-1.881498785
9.387,-0.9992864977,-0.9992864977,-1.893794546
9.424,-0.9999996974,-0.9999996974,-1.904492095
9.462,-0.9993073399,-0.9993073399,-1.914169949
9.499,-0.9972468087,-0.9972468087,-1.922320962
9.537,-0.9937097127,-0.9937097127,-1.929390052
9.574,-0.9888870357,-0.9888870357,-1.935011283
9.612,-0.982525088,-0.982525088,-1.939496865
9.65,-0.9747445447,-0.9747445447,-1.942688221
9.687,-0.9658163498,-0.9658163498,-1.944564052
9.725,-0.9552708485,-0.9552708485,-1.945240116
9.762,-0.9436774407,-0.9436774407,-1.944696581
9.8,-0.9304262721,-0.9304262721,-1.942922324
9.837,-0.9162328339,-0.9162328339,-1.940030199
9.875,-0.9003505007,-0.9003505007,-1.935885935
9.912,-0.8836368327,-0.8836368327,-1.930730741
9.95,-0.8652126313,-0.8652126313,-1.92431171
9.987,-0.8460727038,-0.8460727038,-1.91699327
10.025,-0.8252102218,-0.8252102218,-1.908409136
10.063,-0.8031562796,-0.8031562796,-1.898774316
10.1,-0.7805681802,-0.7805681802,-1.888415323
10.138,-0.7562577092,-0.7562577092,-1.876806572
10.175,-0.7315375003,-0.7315375003,-1.864593743
10.213,-0.7051071828,-0.7051071828,-1.851154173
10.25,-0.6783938505,-0.6783938505,-1.837232826
10.288,-0.6499922873,-0.6499922873,-1.822117616
10.325,-0.6214360236,-0.6214360236,-1.80664442
10.363,-0.5912228987,-0.5912228987,-1.790019979
10.401,-0.5601561506,-0.5601561506,-1.772697712
10.438,-0.5291294399,-0.5291294399,-1.755205189
10.476,-0.4965106514,-0.4965106514,-1.736643638
10.513,-0.4640610229,-0.4640610229,-1.718036167
10.551,-0.4300735887,-0.4300735887,-1.698425844
10.588,-0.3963834861,-0.3963834861,-1.678892878
10.626,-0.3612184959,-0.3612184959,-1.65843215
10.663,-0.326477337,-0.326477337,-1.638170274
10.701,-0.2903325012,-0.2903325012,-1.617064296
10.738,-0.2547356137,-0.2547356137,-1.596276168
10.776,-0.2178141516,-0.2178141516,-1.574735774
10.814,-0.1805782038,-0.1805782038,-1.553057241
10.851,-0.1440711717,-0.1440711717,-1.531869592
10.889,-0.1063726556,-0.1063726556,-1.5100825
10.926,-0.06951817115,-0.06951817114,-1.488895992
10.964,-0.03156904157,-0.03156904157,-1.467220352
11.001,0.005425685815,0.005425685818,-1.446250126
11.039,0.04341206508,0.04341206508,-1.42490754
11.076,0.0803390376,0.0803390376,-1.404369706
11.114,0.1181490933,0.1181490933,-1.383582174
11.151,0.1548006941,0.1548006941,-1.363692648
11.189,0.1922218443,0.1922218443,-1.34368137
11.227,0.2293654597,0.2293654597,-1.324147234
11.264,0.2652138542,0.2652138543,-1.30563889
11.302,0.301652781,0.301652781,-1.287210147
11.339,0.3367147354,0.3367147354,-1.269882817
11.377,0.3722441007,0.3722441007,-1.252773458
11.414,0.4063224838,0.4063224838,-1.23683325
11.452,0.4407425287,0.4407425287,-1.22125236
11.489,0.4736457394,0.4736457394,-1.20690006
11.527,0.5067629418,0.5067629418,-1.193050697
11.564,0.5383059863,0.5383059863,-1.18048069
11.602,0.5699341493,0.5699341493,-1.168558807
11.64,0.6007394263,0.6007394263,-1.157685748
11.677,0.6299009797,0.6299009797,-1.148151444
11.715,0.6589528106,0.6589528106,-1.139485388
11.752,0.6863262776,0.6863262776,-1.132185789
11.79,0.7134613224,0.7134613224,-1.125900399
11.827,0.7388927996,0.7388927996,-1.120999572
11.865,0.7639584951,0.7639584951,-1.117257965
11.902,0.7873049974,0.7873049974,-1.114909288
11.94,0.8101604153,0.8101604153,-1.11386319
11.977,0.8312906801,0.8312906801,-1.114208556
12.015,0.8518073189,0.8518073189,-1.115997509
12.053,0.8710940959,0.8710940959,-1.119272063
12.09,0.8886650519,0.8886650519,-1.123917242
12.128,0.9054444815,0.9054444816,-1.130212527
12.165,0.9205263867,0.9205263867,-1.137852287
12.203,0.934704129,0.934704129,-1.147274324
12.24,0.9472121872,0.9472121872,-1.158004963
12.278,0.9587085297,0.9587085297,-1.170645414
12.315,0.9685724163,0.9685724163,-1.184549022
12.353,0.9773227224,0.9773227224,-1.200484743
12.39,0.9844869789,0.9844869789,-1.217628811
12.428,0.9904420512,0.9904420512,-1.236921498
12.466,0.9949670972,0.9949670972,-1.257933682
12.503,0.9979927545,0.9979927545,-1.280054528
12.541,0.9996781832,0.9996781832,-1.30448743
12.578,0.9999323795,0.9999323795,-1.329951947
12.616,0.9987687148,0.9987687148,-1.357828266
12.653,0.9962500208,0.9962500208,-1.386650903
12.691,0.9922438053,0.9922438053,-1.41797762
12.728,0.9869663822,0.9869663822,-1.450157534
12.766,0.9801401402,0.9801401402,-1.484925956
12.804,0.9718987462,0.9718987462,-1.521429894
12.841,0.9625257707,0.9625257707,-1.558632989
12.879,0.951528162,0.951528162,-1.598536257
12.916,0.9394997312,0.9394997312,-1.639028082
12.954,0.9258077402,0.9258077402,-1.682283481
12.991,0.9111914824,0.9111914824,-1.726010819
13.029,0.8948820906,0.8948820906,-1.772556336
13.066,0.8777601836,0.8777601836,-1.819451747
13.104,0.8589250883,0.8589250883,-1.869210991
13.141,0.8393937978,0.8393937978,-1.919193282
13.179,0.8181388967,0.8181388967,-1.972076012
13.217,0.7957027453,0.7957027453,-2.026502612
13.254,0.7727528306,0.7727528306,-2.080953514
13.292,0.7480819058,0.7480819058,-2.138342831
13.329,0.723022067,0.723022067,-2.195620463
13.367,0.6962550778,0.6962550778,-2.255850353
13.404,0.6692262104,0.6692262104,-2.31583013
13.442,0.6405136504,0.6405136504,-2.37876704
13.479,0.6116677205,0.6116677205,-2.441313679
13.517,0.5811710222,0.5811710222,-2.506813504
13.554,0.5506702121,0.5506702121,-2.571781883
13.592,0.5185608392,0.5185608392,-2.63969088
13.63,0.4857027545,0.4857027545,-2.708759039
13.667,0.4530351185,0.4530351185,-2.777082726
13.705,0.4188394974,0.4188394974,-2.848312384
13.742,0.3849622696,0.3849622696,-2.918657017
13.78,0.3496213723,0.3496213723,-2.991874662
13.817,0.3147250227,0.3147250227,-3.064068234
13.855,0.2784375487,0.2784375487,-3.139094342
13.892,0.2427182773,0.2427182772,-3.212959535
13.93,0.2056882478,0.2056882478,-3.289609697
13.967,0.1693468814,0.1693468814,-3.364964998
14.005,0.1317824929,0.1317824929,-3.443051077
14.043,0.09402783332,0.09402783332,-3.521792017
14.08,0.05713580875,0.05713580875,-3.599043221
14.118,0.01916576761,0.01916576761,-3.678932187
14.155,-0.01783211366,-0.01783211366,-3.757207622
14.193,-0.05580405502,-0.05580405502,-3.838052355
14.23,-0.09269977743,-0.09269977744,-3.917164903
14.268,-0.1304601269,-0.130460127,-3.998773616
14.305,-0.1670462493,-0.1670462493,-4.07853721
14.343,-0.2043827046,-0.2043827046,-4.160719799
14.38,-0.2404535265,-0.2404535265,-4.240950597
14.418,-0.2771561683,-0.2771561683,-4.323519849
14.456,-0.3134586448,-0.3134586448,-4.406214806
14.493,-0.3483713592,-0.3483713592,-4.486810183
14.531,-0.3837308444,-0.3837308444,-4.569617812
14.568,-0.4176278796,-0.4176278797,-4.65023702
14.606,-0.4518455695,-0.4518455695,-4.732982538
14.643,-0.4845363442,-0.4845363442,-4.813458651
14.681,-0.5174198545,-0.5174198545,-4.895974241
14.718,-0.5487205692,-0.5487205692,-4.976147651
14.756,-0.5800850169,-0.5800850169,-5.058273558
14.793,-0.6098196875,-0.6098196875,-5.137993023
14.831,-0.6394887302,-0.6394887302,-5.219578604
14.869,-0.6682344624,-0.6682344624,-5.300836109
14.906,-0.6952970053,-0.6952970053,-5.379606981
14.944,-0.7220999449,-0.7220999449,-5.460116601
14.981,-0.7471960677,-0.7471960677,-5.538097677
15.019,-0.7719055189,-0.7719055189,-5.617735905
15.056,-0.794894122,-0.794894122,-5.694812861
15.094,-0.8173711592,-0.8173711592,-5.773468582
15.131,-0.8381229924,-0.8381229924,-5.84953955
15.169,-0.8582412416,-0.8582412416,-5.92711483
15.207,-0.8771203396,-0.8771203396,-6.004109718
15.244,-0.8942859795,-0.8942859795,-6.07850196
15.282,-0.910641135,-0.910641135,-6.154295332
15.319,-0.9253027162,-0.9253027163,-6.227485708
15.357,-0.9390419746,-0.9390419746,-6.302015702
15.394,-0.9511170646,-0.9511170646,-6.373951412
15.432,-0.9621631787,-0.9621631787,-6.447171556
15.469,-0.9715838867,-0.9715838867,-6.517815015
15.507,-0.9798747514,-0.9798747514,-6.589694682
15.544,-0.9865881109,-0.9865881109,-6.659023918
15.582,-0.9920771118,-0.9920771118,-6.729548686
15.62,-0.9961337257,-0.9961337257,-6.799386718
15.657,-0.9987016537,-0.9987016537,-6.86672959
15.695,-0.999915978,-0.999915978,-6.93522219
15.732,-0.9997111317,-0.9997111317,-7.001266244
15.77,-0.998076339,-0.998076339,-7.068440647
15.807,-0.99509987,-0.99509987,-7.133220574
15.845,-0.9906251517,-0.9906251517,-7.199120807
15.882,-0.9848937948,-0.9848937948,-7.262687645
15.92,-0.9776043095,-0.9776043095,-7.327374495
15.957,-0.9691502885,-0.9691502885,-7.389795552
15.995,-0.9590870202,-0.9590870202,-7.453346444
16.033,-0.9476389969,-0.9476389969,-7.516356583
16.07,-0.9351773948,-0.9351773948,-7.577213913
16.108,-0.9210466892,-0.9210466892,-7.639235668
16.145,-0.9060098618,-0.9060098618,-7.699186148
16.183,-0.889275922,-0.889275922,-7.760337521
16.22,-0.8717484119,-0.8717484119,-7.819503657
16.258,-0.8525053221,-0.8525053221,-7.879918162
16.295,-0.8325856753,-0.8325856752,-7.938437328
16.333,-0.8109416271,-0.8109416271,-7.998263487
16.37,-0.7887418391,-0.7887418391,-8.056287389
16.408,-0.7648185233,-0.7648185233,-8.115688137
16.446,-0.7397909425,-0.7397909425,-8.17493995
16.483,-0.7143953316,-0.7143953316,-8.232534235
16.521,-0.6872957911,-0.6872957911,-8.291631868
16.558,-0.6599555494,-0.6599555494,-8.34916996
16.596,-0.6309364126,-0.6309364126,-8.408309417
16.633,-0.601805257,-0.601805257,-8.465988004
16.671,-0.5710296802,-0.5710296802,-8.525377073
16.708,-0.5402713965,-0.5402713965,-8.583403891
16.746,-0.5079124111,-0.5079124111,-8.643261251
16.783,-0.4756999338,-0.4756999338,-8.701854183
16.821,-0.4419394737,-0.4419394737,-8.762408454
16.859,-0.4075409299,-0.4075409299,-8.823405981
16.896,-0.3734817919,-0.3734817919,-8.883283328
16.934,-0.337970428,-0.337970428,-8.945338776
16.971,-0.3029242595,-0.3029242595,-9.00636662
17.009,-0.2664997334,-0.2664997334,-9.069729042
17.046,-0.2306635767,-0.2306635767,-9.132153066
17.084,-0.1935306803,-0.1935306803,-9.197077773
17.121,-0.1571060194,-0.1571060194,-9.261149206
17.159,-0.1194735274,-0.1194735274,-9.327896641
17.196,-0.08266515494,-0.08266515493,-9.393871155
17.234,-0.04474465085,-0.04474465085,-9.462705747
17.272,-0.006759543267,-0.006759543263,-9.532699708
17.309,0.03023579642,0.03023579642,-9.602031327
17.347,0.06818745447,0.06818745447,-9.674515804
17.384,0.105046247,0.105046247,-9.746403444
17.422,0.1427510775,0.1427510775,-9.821647726
17.459,0.1792660894,0.1792660894,-9.896353675
17.497,0.2165121021,0.2165121021,-9.974626937
17.534,0.2524780327,0.2524780327,-10.0524128
17.572,0.2890558169,0.2890558169,-10.13398294
17.61,0.3252162547,0.3252162547,-10.21732501
17.647,0.3599743547,0.3599743547,-10.300241
17.685,0.3951585164,0.3951585164,-10.38727864
17.722,0.4288689858,0.4288689858,-10.47391994
17.76,0.4628790532,0.4628790532,-10.56491283
17.797,0.4953523594,0.4953523594,-10.6555299
17.835,0.5279971155,0.5279971155,-10.75073255
17.872,0.5590506818,0.5590506818,-10.84557028
17.91,0.590146586,0.590146586,-10.94523095
17.947,0.6196058179,0.6196058179,-11.04452769
17.985,0.6489780377,0.6489780377,-11.14888741
18.023,0.677413246,0.677413246,-11.25571742
18.06,0.7041606988,0.7041606988,-11.36216558
18.098,0.7306274072,0.7306274072,-11.47404205
18.135,0.7553843123,0.7553843123,-11.58551164
18.173,0.7797337153,0.7797337153,-11.70265341
18.21,0.8023608804,0.8023608804,-11.81935258
18.248,0.8244560769,0.8244560769,-11.9419682
18.285,0.8448262838,0.8448262838,-12.06409469
18.323,0.8645430464,0.8645430464,-12.19238165
18.36,0.8825417664,0.8825417664,-12.32012215
18.398,0.8997692404,0.8997692404,-12.45426622
18.436,0.915697604,0.915697604,-12.59144492
18.473,0.9299366045,0.9299366045,-12.72797039
18.511,0.9432352639,0.9432352639,-12.87126275
18.548,0.9548755267,0.9548755267,-13.01381761
18.586,0.965469712,0.965469712,-13.16337767
18.623,0.9744457913,0.9744457913,-13.31210544
18.661,0.9822759382,0.9822759382,-13.46807385
18.698,0.9885373672,0.9885373672,-13.62310482
18.736,0.9935594517,0.9935594517,-13.78560854
18.773,0.9970710264,0.9970710264,-13.94705958
18.811,0.9992568125,0.9992568125,-14.11621165
18.849,0.9999998455,0.9999998455,-14.28877091
18.886,0.9993359881,0.9993359881,-14.46008548
18.924,0.9972303191,0.9972303191,-14.63943693
18.961,0.9937965332,0.9937965332,-14.8174046
18.999,0.988854001,0.988854001,-15.00362615
19.036,0.9826695926,0.9826695926,-15.18831596
19.074,0.9749179861,0.9749179861,-15.38147159
19.111,0.9660177261,0.9660177261,-15.57293915
19.149,0.9555006275,0.9555006275,-15.77307916
19.186,0.9439345566,0.9439345566,-15.97136685
19.224,0.9307110969,0.9307110969,-16.17852809
19.262,0.9161438521,0.9161438521,-16.38925666
19.299,0.9006887699,0.9006887699,-16.59787174
19.337,0.8835328581,0.8835328581,-16.81565263
19.374,0.865602443,0.865602443,-17.03113841
19.412,0.845954321,0.845954321,-17.25597674
19.449,0.8256493843,0.8256493843,-17.47833242
19.487,0.803619521,0.803619521,-17.7102216
19.524,0.7810542244,0.7810542244,-17.93943531
19.562,0.7567664797,0.7567664797,-18.17835773
19.599,0.7320676935,0.7320676935,-18.41440722
19.637,0.7056586219,0.7056586219,-18.66033498
19.675,0.6782307019,0.6782307019,-18.90979843
19.712,0.6505832947,0.6505832946,-19.15608416
19.75,0.6212620484,0.6212620484,-19.41249336
19.787,0.5918501515,0.5918501515,-19.6655187
19.825,0.5608004336,0.5608004336,-19.92882376
19.862,0.5297894114,0.5297894114,-20.18853656
19.9,0.4971857949,0.4971857949,-20.4586805
19.937,0.4647500026,0.4647500026,-20.72502218
19.975,0.4307757967,0.4307757967,-21.00194195
20.013,0.3961796254,0.3961796254,-21.28226911
20.05,0.3619438203,0.3619438203,-21.55847615
20.088,0.3262674564,0.3262674564,-21.84547512
20.125,0.291076864,0.291076864,-22.12814301
20.163,0.2545208931,0.2545208931,-22.42174044
20.2,0.2185733678,0.2185733678,-22.71079662
20.238,0.1813433207,0.1813433207,-23.01091711
20.275,0.1448409725,0.1448409725,-23.30628761
20.313,0.1071461702,0.1071461702,-23.61285494
20.35,0.07029422867,0.07029422866,-23.91446559
20.388,0.03234660495,0.03234660495,-24.22740394
20.426,-0.005647721642,-0.005647721647,-24.54354183
20.463,-0.04263482467,-0.04263482467,-24.85441683
20.501,-0.08056035712,-0.08056035713,-25.17681509
20.538,-0.1173765458,-0.1173765458,-25.49375149
20.576,-0.155020053,-0.155020053,-25.82234092
20.613,-0.1914583333,-0.1914583333,-26.14527356
20.651,-0.2286081697,-0.2286081697,-26.4799898
20.688,-0.2644636724,-0.2644636724,-26.80885885
20.726,-0.3009109681,-0.3009109681,-27.14964368
20.763,-0.3359821005,-0.3359821005,-27.4843959
20.801,-0.3715219356,-0.3715219356,-27.83119848
20.839,-0.4065253576,-0.4065253576,-28.18103334
20.876,-0.4400440716,-0.4400440717,-28.52456649
20.914,-0.4738412811,-0.4738412811,-28.88035914
20.951,-0.5060921198,-0.5060921198,-29.22967881
20.989,-0.5384930965,-0.5384930965,-29.59140224
21.026,-0.569294734,-0.569294734,-29.94648762
21.064,-0.6001173078,-0.6001173079,-30.3141264
21.101,-0.6292965661,-0.6292965661,-30.67496848
21.139,-0.6583674414,-0.6583674414,-31.04851982
21.176,-0.685760264,-0.685760264,-31.41512247
21.214,-0.7129159936,-0.7129159936,-31.79459733
21.252,-0.7390423965,-0.7390423965,-32.17708228
21.289,-0.7634562729,-0.7634562729,-32.55240233
21.327,-0.7874418793,-0.7874418793,-32.94085544
21.364,-0.8097041232,-0.8097041232,-33.32200873
21.402,-0.8314140775,-0.8314140775,-33.71647966
21.439,-0.8513995224,-0.8513995224,-34.10352273
21.477,-0.8707117632,-0.8707117632,-34.50407814
21.514,-0.8883080437,-0.8883080437,-34.89708446
21.552,-0.9051139907,-0.9051139907,-35.30380877
21.589,-0.9202221741,-0.9202221741,-35.70286945
21.627,-0.9344273381,-0.9344273381,-36.11586559
21.665,-0.9472833513,-0.9472833513,-36.5320848
21.702,-0.958486995,-0.958486995,-36.94048007
21.74,-0.9686276206,-0.9686276206,-37.36316244
21.777,-0.9771576894,-0.9771576894,-37.77792225
21.815,-0.9845259131,-0.9845259131,-38.20721962
21.852,-0.9903344478,-0.9903344478,-38.62850166
21.89,-0.9948888428,-0.9948888428,-39.06458621
21.927,-0.9979431856,-0.9979431856,-39.49256818
21.965,-0.9996581455,-0.9996581455,-39.93563278
22.003,-0.9999297727,-0.9999297727,-40.38231422
22.04,-0.9988070064,-0.9988070064,-40.82077107
22.078,-0.9962307852,-0.9962307852,-41.27476274
22.115,-0.992340211,-0.992340211,-41.72045443
22.153,-0.9869306259,-0.9869306259,-42.18200195
22.19,-0.980294118,-0.980294118,-42.63517797
22.228,-0.9720815835,-0.9720815835,-43.10454816
22.265,-0.9627364548,-0.9627364548,-43.56547861
22.303,-0.9517671449,-0.9517671449,-44.04295944
22.34,-0.939765937,-0.939765937,-44.51193495
22.378,-0.9261015251,-0.9261015251,-44.99783537
22.416,-0.9110999835,-0.9110999835,-45.48812629
22.453,-0.8952290257,-0.8952290257,-45.96981668
22.491,-0.8776537829,-0.8776537829,-46.46903185
22.528,-0.859323223,-0.859323223,-46.95958466
22.566,-0.8392730935,-0.8392730935,-47.46808452
22.603,-0.8185859926,-0.8185859926,-47.96786045
22.641,-0.7961737054,-0.7961737054,-48.48602533
22.678,-0.7732463739,-0.7732463739,-48.99540419
22.716,-0.7485979391,-0.7485979391,-49.52363377
22.753,-0.7235592829,-0.7235592829,-50.04301394
22.791,-0.6968132829,-0.6968132829,-50.58172672
22.829,-0.6690612057,-0.6690612057,-51.12591653
22.866,-0.641110889,-0.641110889,-51.66115723
22.904,-0.6114920469,-0.6114920469,-52.21649484
22.941,-0.5818039364,-0.5818039364,-52.76281318
22.979,-0.5504848573,-0.5504848573,-53.32976125
23.016,-0.5192258704,-0.5192258704,-53.88761576
23.054,-0.4863826417,-0.4863826417,-54.46665327
23.091,-0.4537285277,-0.4537285277,-55.03651795
23.129,-0.4195458059,-0.4195458059,-55.62813934
23.166,-0.3856801581,-0.3856801581,-56.21050282
23.204,-0.350350131,-0.350350131,-56.81521709
23.242,-0.3145142591,-0.3145142591,-57.42676377
23.279,-0.2791846601,-0.2791846601,-58.0289116
23.317,-0.2425028717,-0.2425028717,-58.65434358
23.354,-0.2064495116,-0.2064495116,-59.27027346
23.392,-0.169128045,-0.169128045,-59.91013218
23.429,-0.1325536288,-0.1325536288,-60.54037691
23.467,-0.09480231886,-0.09480231885,-61.19521504
23.504,-0.05791248129,-0.05791248128,-61.84031784
23.542,-0.01994357961,-0.0199435796,-62.51069828
23.579,0.01705427127,0.01705427127,-63.17121184
23.617,0.05502728971,0.05502728971,-63.85770667
23.655,0.0929208583,0.0929208583,-64.55258715
23.692,0.1296887756,0.1296887756,-65.23738163
23.73,0.1672651646,0.1672651646,-65.94925358
23.767,0.203621104,0.203621104,-66.65087922
23.805,0.2406690453,0.2406690453,-67.38033335
23.842,0.2764086005,0.2764086005,-68.09936817
23.88,0.312719797,0.312719797,-68.84700081
23.917,0.3476420272,0.3476420272,-69.58402788
23.955,0.3830123244,0.3830123244,-70.35044009
23.992,0.4169208841,0.4169208841,-71.10604656
24.03,0.451151417,0.451151417,-71.89184313
24.068,0.4847305658,0.4847305658,-72.68769288
24.105,0.5167539723,0.5167539724,-73.47240788
24.143,0.5489061817,0.5489061817,-74.28855826
24.18,0.5794511488,0.5794511488,-75.09333661
24.218,0.6099956474,0.6099956475,-75.93039785
24.255,0.6388904402,0.6388904402,-76.75583419
24.293,0.6676554957,0.6676554958,-77.61441727
24.33,0.6947376571,0.6947376571,-78.46110658
24.368,0.721561542,0.721561542,-79.34182246
24.406,0.7473436174,0.7473436174,-80.23398531
24.443,0.7714107067,0.7714107067,-81.11381834
24.481,0.7950288243,0.7950288243,-82.02903301
24.518,0.8169227198,0.8169227199,-82.93160751
24.556,0.83824409,0.83824409,-83.8704821
24.593,0.8578416963,0.8578416963,-84.7963892
24.631,0.8767464424,0.8767464424,-85.75952971
24.668,0.8939375746,0.8939375746,-86.70935827
24.706,0.9103194075,0.9103194075,-87.69736817
24.743,0.9250074107,0.9250074107,-88.67170443
24.781,0.9387742256,0.9387742256,-89.68518431
24.819,0.9511856136,0.9511856136,-90.71179723
24.856,0.9619509136,0.9619509136,-91.72415889
24.894,0.9716364185,0.9716364185,-92.77714073
24.931,0.9797191636,0.9797191636,-93.81546624
24.969,0.9866243299,0.9866243299,-94.89540945
25.006,0.991979076,0.991979076,-95.96027401
25.044,0.9960650805,0.9960650805,-97.06776765
25.081,0.9986617212,0.9986617212,-98.15974319
25.119,0.9999055908,0.9999055908,-99.29537301
25.156,0.999729527,0.999729527,-100.4150283
25.194,0.9981242682,0.9981242682,-101.5793768
25.232,0.9950778913,0.9950778913,-102.7584976
25.269,0.9907311278,0.9907311278,-103.9209245
25.307,0.9848553223,0.9848553223,-105.1296363
25.344,0.9777677366,0.9777677366,-106.3211562
25.382,0.9690955384,0.9690955384,-107.560035
25.419,0.9593069795,0.9593069795,-108.7812076
25.457,0.9478871469,0.9478871469,-110.0508275
25.494,0.9354526496,0.9354526496,-111.3022111
25.532,0.921349389,0.921349389,-112.6031448
25.569,0.9063388647,0.9063388647,-113.8852968
25.607,0.8896314697,0.8896314697,-115.2181164
25.645,0.8716396014,0.8716396014,-116.56731
25.682,0.8529117186,0.8529117186,-117.8968719
25.72,0.832462668,0.832462668,-119.2788143
25.757,0.8113965876,0.8113965876,-120.6405425
25.795,0.7886053266,0.7886053266,-122.0558078
25.832,0.7653194898,0.7653194898,-123.4502626
25.87,0.7403141593,0.7403141593,-124.8994278
25.907,0.7149394874,0.7149394874,-126.3271724
25.945,0.6878606763,0.6878606763,-127.8108179
25.982,0.6605398351,0.6605398351,-129.2724196
26.02,0.6315397905,0.6315397905,-130.7911306
26.058,0.6016279121,0.6016279121,-132.3278333
26.095,0.5716681582,0.5716681582,-133.8415296
26.133,0.5400845393,0.5400845393,-135.4141912
26.17,0.5085823996,0.5085823995,-136.9631923
26.208,0.4755046146,0.4755046146,-138.5724153
26.245,0.4426372057,0.4426372056,-140.1573124
26.283,0.4082512301,0.4082512301,-141.8037088
26.32,0.3742033444,0.3742033444,-143.4251029
26.358,0.3387025087,0.3387025087,-145.1092955
26.395,0.3036655757,0.3036655757,-146.7677988
26.433,0.2672494785,0.2672494785,-148.4904227
26.471,0.2304475194,0.2304475194,-150.2327653
26.508,0.1942938745,0.1942938745,-151.9483643
26.546,0.1568867337,0.1568867337,-153.7301216
26.583,0.1202458797,0.1202458797,-155.4844236
26.621,0.08244387363,0.08244387362,-157.3062686
26.658,0.04552181884,0.04552181884,-159.0999373
26.696,0.007537484139,0.007537484133,-160.9625605
26.733,-0.02945818226,-0.02945818227,-162.7962776
26.771,-0.06741128383,-0.06741128383,-164.7003894
26.809,-0.1052670552,-0.1052670552,-166.6257997
26.846,-0.141981041,-0.141981041,-168.5211882
26.884,-0.1794845274,-0.1794845274,-170.4891976
26.921,-0.2157525292,-0.2157525292,-172.4264343
26.959,-0.2526928722,-0.2526928722,-174.4378093
26.996,-0.2883109781,-0.2883109781,-176.4176527
27.034,-0.3244804858,-0.3244804858,-178.4731852
27.071,-0.3592484379,-0.3592484379,-180.4964193
27.109,-0.3944437521,-0.3944437521,-182.5969283
27.146,-0.4281660722,-0.4281660722,-184.6643644
27.184,-0.4621893121,-0.4621893121,-186.8106976
27.222,-0.4955452309,-0.4955452309,-188.9805816
27.259,-0.5273362756,-0.5273362756,-191.1162112
27.297,-0.5592347682,-0.5592347682,-193.3332546
27.334,-0.5895183628,-0.5895183628,-195.5152497
27.372,-0.6197800842,-0.6197800842,-197.7803793
27.409,-0.6483859633,-0.6483859633,-200.009659
27.447,-0.6768407711,-0.6768407711,-202.3238362
27.484,-0.703608102,-0.703608102,-204.6013537
27.522,-0.7300960129,-0.7300960129,-206.9655757
27.559,-0.7548743001,-0.7548743001,-209.2923201
27.597,-0.7792463894,-0.7792463894,-211.7076214
27.635,-0.8024933824,-0.8024933824,-214.1492103
27.672,-0.8240155592,-0.8240155592,-216.552073
27.71,-0.844945063,-0.844945063,-219.0463738
27.747,-0.8641518138,-0.8641518138,-221.5011085
27.785,-0.8826461551,-0.8826461551,-224.0492558
27.822,-0.8994294925,-0.8994294925,-226.5569877
27.86,-0.9153846894,-0.9153846894,-229.1601582
27.897,-0.9296502515,-0.9296502515,-231.7220539
27.935,-0.942976598,-0.942976598,-234.3814677
27.972,-0.9546441785,-0.9546441785,-236.9987369
28.01,-0.9652667492,-0.9652667492,-239.7156587
28.048,-0.9744956423,-0.9744956423,-242.4622152
28.085,-0.9821298195,-0.9821298195,-245.1652951
28.123,-0.9885708655,-0.9885708655,-247.9713517
28.16,-0.9934709987,-0.9934709987,-250.7330325
28.198,-0.9970879836,-0.9970879836,-253.5999705
28.235,-0.9992265226,-0.9992265226,-256.4216203
28.273,-0.9999991104,-0.9999991104,-259.3508688
28.31,-0.9993640314,-0.9993640314,-262.2339031
28.348,-0.9972878784,-0.9972878784,-265.2269404
28.385,-0.9938827522,-0.9938827522,-268.1728227
28.423,-0.9889695311,-0.9889695311,-271.2311769
28.461,-0.9826284099,-0.9826284099,-274.3232242
28.498,-0.9750908374,-0.9750908374,-277.3666688
28.536,-0.9659603106,-0.9659603106,-280.5264307
28.573,-0.9557298283,-0.9557298283,-283.6366076
28.611,-0.9438612309,-0.9438612309,-286.8657396
28.648,-0.9309953584,-0.9309953584,-290.0442862
28.686,-0.9164554201,-0.9164554201,-293.3444959
28.723,-0.901026494,-0.901026494,-296.5931001
28.761,-0.8838969636,-0.8838969636,-299.9661475
28.798,-0.8659917308,-0.8659917308,-303.2865486
28.836,-0.8463689167,-0.8463689167,-306.7342463
28.874,-0.825524093,-0.825524093,-310.2204756
28.911,-0.804082276,-0.804082276,-313.6524488
28.949,-0.7809155498,-0.7809155498,-317.2161598
28.986,-0.7572747921,-0.7572747921,-320.7245166
29.024,-0.7319164152,-0.7319164152,-324.3676554
29.061,-0.7062096339,-0.7062096339,-327.9543169
29.099,-0.6788021803,-0.6788021803,-331.6788835
29.136,-0.6511739083,-0.6511739083,-335.345823
29.174,-0.6218714726,-0.6218714726,-339.1538709
29.212,-0.5916711626,-0.5916711626,-343.0050171
29.249,-0.5614443773,-0.5614443773,-346.7967511
29.287,-0.5296010804,-0.5296010804,-350.7345744
29.324,-0.4978606374,-0.4978606374,-354.6117636
29.362,-0.4645533883,-0.4645533883,-358.6384528
29.399,-0.4314777439,-0.4314777439,-362.6032546
29.437,-0.396893808,-0.396893808,-366.7210526
29.474,-0.3626689256,-0.3626689256,-370.775677
29.512,-0.3270027464,-0.3270027464,-374.9868802
29.549,-0.2918210507,-0.2918210507,-379.1335897
29.587,-0.2552731564,-0.2552731564,-383.440549
29.625,-0.218356692,-0.218356692,-387.7969389
29.662,-0.1821083278,-0.1821083278,-392.0867782
29.7,-0.1446212712,-0.1446212712,-396.5425674
29.737,-0.10791962,-0.10791962,-400.9303936
29.775,-0.07007273697,-0.07007273696,-405.4880676
29.812,-0.03312414876,-0.03312414875,-409.9763272
29.85,0.004869771649,0.004869771656,-414.6384255
29.887,0.04185755846,0.04185755847,-419.2296171
29.925,0.07978490064,0.07978490064,-423.9987327
29.962,0.1166039273,0.1166039273,-428.6954075
30,0.1542514499,0.1542514499,-433.5741873


==> data/excitation_oscillator.csv <==
T,lambda_min,cubic,linear
0.01,8.333291667e-08,8.333333333e-08,0.005
0.01027319864,9.035111554e-08,9.035159232e-08,0.00513659932
0.01055386103,9.796037726e-08,9.796092282e-08,0.005276930515
0.01084219108,1.062104801e-07,1.062111043e-07,0.005421095539
0.01113839826,1.151553945e-07,1.151561088e-07,0.005569199132
0.01144269779,1.248536362e-07,1.248544536e-07,0.005721348895
0.01175531074,1.353686489e-07,1.353695842e-07,0.005877655369
0.01207646423,1.467692196e-07,1.467702899e-07,0.006038232115
0.01240639159,1.591299281e-07,1.591311527e-07,0.006203195795
0.01274533252,1.725316351e-07,1.725330365e-07,0.006372666261
0.01309353327,1.870620114e-07,1.870636149e-07,0.006546766637
0.01345124682,2.028161108e-07,2.028179456e-07,0.006725623411
0.01381873306,2.198969925e-07,2.198990921e-07,0.006909366528
0.01419625896,2.38416395e-07,2.384187974e-07,0.007098129482
0.01458409883,2.584954668e-07,2.584982158e-07,0.007292049415
0.01498253443,2.802655593e-07,2.80268705e-07,0.007491267213
0.01539185523,3.038690858e-07,3.038726853e-07,0.007695927615
0.01581235862,3.294604529e-07,3.294645717e-07,0.007906179311
0.01624435011,3.57207071e-07,3.57211784e-07,0.008122175055
0.01668814355,3.872904489e-07,3.872958418e-07,0.008344071773
0.01714406136,4.199073811e-07,4.199135521e-07,0.008572030679
0.01761243478,4.552712356e-07,4.552782968e-07,0.008806217392
0.01809360411,4.936133488e-07,4.936214288e-07,0.009046802054
0.01858791891,5.351845395e-07,5.351937852e-07,0.009293959456
0.01909573833,5.802567488e-07,5.802673283e-07,0.009547869164
0.0196174313,6.291248192e-07,6.29136925e-07,0.009808715652
0.02015337686,6.821084232e-07,6.821222756e-07,0.01007668843
0.02070396438,7.395541543e-07,7.395700051e-07,0.01035198219
0.02126959387,8.018377935e-07,8.018559311e-07,0.01063479693
0.02185067628,8.69366768e-07,8.693875223e-07,0.01092533814
0.02244763378,9.425828153e-07,9.426065638e-07,0.01122381689
0.02306090009,1.021964873e-06,1.021992048e-06,0.01153045004
0.02369092074,1.108032211e-06,1.108063306e-06,0.01184546037
0.02433815348,1.201347828e-06,1.201383409e-06,0.01216907674
0.02500306852,1.302522134e-06,1.302562848e-06,0.01250153426
0.02568614895,1.412216941e-06,1.412263529e-06,0.01284307448
0.02638789105,1.531149794e-06,1.531203104e-06,0.01319394552
0.02710880464,1.660098663e-06,1.660159663e-06,0.01355440232
0.0278494135,1.799907028e-06,1.799976829e-06,0.01392470675
0.02861025569,1.951489401e-06,1.951569272e-06,0.01430512785
0.02939188399,2.115837301e-06,2.115928695e-06,0.01469594199
0.03019486626,2.294025743e-06,2.294130322e-06,0.01509743313
0.0310197859,2.487220264e-06,2.487339931e-06,0.01550989295
0.03186724223,2.69668455e-06,2.696821481e-06,0.01593362112
0.03273785096,2.923788695e-06,2.92394538e-06,0.01636892548
0.0336322446,3.170018161e-06,3.170197451e-06,0.0168161223
0.03455107295,3.436983496e-06,3.437188652e-06,0.01727553647
0.03549500356,3.726430861e-06,3.726665614e-06,0.01774750178
0.03646472223,4.040253447e-06,4.040522068e-06,0.01823236112
0.03746093349,4.380503858e-06,4.380811232e-06,0.01873046674
0.03848436109,4.749407527e-06,4.749759245e-06,0.01924218055
0.03953574861,5.149377272e-06,5.149779732e-06,0.0197678743
0.04061585988,5.583029065e-06,5.583489586e-06,0.02030792994
0.04172547965,6.053199138e-06,6.053726098e-06,0.02086273983
0.04286541408,6.562962527e-06,6.563565509e-06,0.02143270704
0.04403649137,7.115653168e-06,7.116343141e-06,0.02201824568
0.04523956233,7.714885698e-06,7.715675212e-06,0.02261978116
0.04647550102,8.364579081e-06,8.365482495e-06,0.02323775051
0.04774520539,9.068982221e-06,9.070015967e-06,0.02387260269
0.04904959791,9.832701739e-06,9.83388462e-06,0.02452479895
0.05038962625,1.066073208e-05,1.066208561e-05,0.02519481313
0.05176626399,1.155848815e-05,1.156003695e-05,0.02588313199
0.05318051128,1.253184071e-05,1.253361295e-05,0.02659025564
0.05463339562,1.358715474e-05,1.358918265e-05,0.02731669781
0.05612597256,1.473133102e-05,1.473365149e-05,0.02806298628
0.0576593265,1.597185124e-05,1.597450647e-05,0.02882966325
0.05923457146,1.731682687e-05,1.731986515e-05,0.02961728573
0.0608528519,1.877505214e-05,1.877852875e-05,0.03042642595
0.06251534354,2.035606153e-05,2.036003968e-05,0.03125767177
0.06422325422,2.207019201e-05,2.207474406e-05,0.03211162711
0.0659778248,2.392865056e-05,2.393385931e-05,0.0329889124
0.06778033,2.594358741e-05,2.594954759e-05,0.033890165
0.0696320794,2.812817533e-05,2.813499534e-05,0.0348160397
0.07153441834,3.049669566e-05,3.050449955e-05,0.03576720917
0.07348872892,3.306463159e-05,3.307356129e-05,0.03674436446
0.075496431,3.584876921e-05,3.585898711e-05,0.0377482155
0.07755898323,3.886730706e-05,3.887899902e-05,0.03877949162
0.07967788411,4.213997499e-05,4.215335363e-05,0.03983894206
0.08185467307,4.568816282e-05,4.570347147e-05,0.04092733654
0.08409093161,4.953505999e-05,4.955257706e-05,0.0420454658
0.08638828443,5.370580683e-05,5.372585089e-05,0.04319414221
0.08874840061,5.822765853e-05,5.825059413e-05,0.04437420031
0.09117299485,6.313016296e-05,6.31564072e-05,0.04558649742
0.09366382867,6.844535331e-05,6.847538347e-05,0.04683191434
0.09622271174,7.420795697e-05,7.424231917e-05,0.04811135587
0.09885150314,8.045562191e-05,8.049494106e-05,0.04942575157
0.1015521128,8.722916205e-05,8.727415319e-05,0.05077605638
0.1043265027,9.457282321e-05,9.462430451e-05,0.05216325134
0.1071766885,0.0001025345714,0.000102593479,0.05358834427
0.1101047411,0.0001111664051,0.0001112338103,0.05505237055
0.1131127877,0.000120524694,0.0001206018226,0.05655639383
0.1162030136,0.0001306705461,0.0001307588005,0.05810150682
0.1193776642,0.000141670205,0.00014177119,0.05968883209
0.1226390457,0.0001535954812,0.0001537110331,0.06131952286
0.1259895278,0.0001665242193,0.0001666564392,0.06299476389
0.1294315445,0.0001805408038,0.0001806920958,0.06471577227
0.1329675967,0.0001957367078,0.000195909823,0.06648379837
0.1366002534,0.0002122110877,0.0002124091735,0.06830012671
0.1403321538,0.0002300714265,0.0002302980846,0.07016607688
0.1441660091,0.0002494342326,0.0002496935838,0.07208300456
0.1481046049,0.0002704257951,0.0002707225547,0.07405230244
0.1521508026,0.0002931830035,0.0002935225667,0.07607540128
0.1563075418,0.0003178542353,0.0003182427754,0.0781537709
0.1605778426,0.0003446003177,0.000345044898,0.08028892129
0.1649648074,0.000373595569,0.0003741042715,0.0824824037
0.1694716235,0.0004050289275,0.0004056109995,0.08473581176
0.1741015652,0.0004391051738,0.000439771196,0.08705078262
0.1788579963,0.0004760462552,0.0004768083338,0.08942899816
0.1837443725,0.0005160927196,0.0005169647063,0.09187218623
0.1887642437,0.000559505269,0.0005605030127,0.09438212187
0.1939212572,0.0006065664421,0.0006077080764,0.0969606286
0.1992191596,0.0006575824355,0.0006588887084,0.09960957979
0.2046617999,0.0007128850773,0.0007143797277,0.1023309
0.2102531325,0.0007728339622,0.000774544151,0.1051265662
0.2159972195,0.0008378187651,0.0008397755684,0.1079986097
0.2218982341,0.0009082617444,0.0009105007176,0.1109491171
0.2279604637,0.0009846204527,0.0009871822758,0.1139802319
0.2341883126,0.00106739067,0.001070321886,0.1170941563
0.2405863055,0.001157109582,0.001160463441,0.1202931527
0.2471590906,0.00125435921,0.001258196636,0.1235795453
0.2539114434,0.001359770137,0.001364160835,0.1269557217
0.2608482695,0.001474025527,0.001479049243,0.1304241347
0.2679746087,0.00159786548,0.001603613451,0.1339873044
0.2752956386,0.001732091739,0.001738668345,0.1376478193
0.282816678,0.001877572782,0.001885097442,0.141408339
0.2905431912,0.002035249333,0.002043858667,0.1452715956
0.2984807917,0.002206140316,0.00221599062,0.1492403958
0.3066352463,0.002391349292,0.002402619374,0.1533176232
0.3150124796,0.002592071418,0.002604965834,0.1575062398
0.3236185777,0.002809600972,0.002824353732,0.1618092888
0.3324597932,0.003045339477,0.003062218284,0.1662298966
0.3415425496,0.003300804481,0.003320115576,0.1707712748
0.3508734456,0.003577639043,0.003599732748,0.1754367228
0.3604592604,0.003877621971,0.003902899028,0.1802296302
0.3703069584,0.004202678883,0.004231597703,0.1851534792
0.3804236942,0.004554894134,0.004587979086,0.1902118471
0.3908168178,0.004936523702,0.004974374592,0.1954084089
0.4014938801,0.00535000907,0.005393311982,0.20074694
0.4124626383,0.005797992217,0.005847531906,0.2062313191
0.4237310615,0.006283331764,0.006340005826,0.2118655307
0.4353073365,0.006809120386,0.006873955461,0.2176536682
0.4471998737,0.007378703563,0.007452873857,0.2235999369
0.4594173135,0.00799569978,0.008080548244,0.2297086567
0.471968532,0.008664022271,0.008761084809,0.235984266
0.4848626481,0.009387902418,0.009498935555,0.2424313241
0.4981090297,0.01017191491,0.01029892743,0.2490545149
0.5117173007,0.01102100482,0.01116629391,0.2558586504
0.5256973478,0.01194051665,0.01210670923,0.2628486739
0.5400593279,0.01293622555,0.01312632548,0.2700296639
0.5548136753,0.01401437084,0.0142318129,0.2774068376
0.5699711094,0.01518169196,0.01543040348,0.2849855547
0.5855426426,0.01644546695,0.0167299383,0.2927713213
0.601539588,0.01781355375,0.01813891878,0.300769794
0.6179735678,0.01929443432,0.01966656233,0.3089867839
0.6348565216,0.02089726188,0.02132286267,0.3174282608
0.6522007155,0.02263191136,0.02311865514,0.3261003577
0.6700187504,0.02450903325,0.02506568765,0.3350093752
0.6883235715,0.02654011097,0.0271766975,0.3441617858
0.7071284779,0.02873752208,0.02946549472,0.3535642389
0.7264471318,0.03111460328,0.0319470524,0.3632235659
0.7462935686,0.03368571951,0.03463760465,0.3731467843
0.7666822075,0.03646633728,0.03755475281,0.3833411037
0.7876278611,0.03947310228,0.04071758059,0.3938139306
0.8091457472,0.0427239215,0.04414677891,0.4045728736
0.831251499,0.04623804983,0.04786478124,0.4156257495
0.8539611769,0.05003618137,0.05189591041,0.4269805885
0.8772912802,0.05414054531,0.05626653769,0.4386456401
0.9012587587,0.05857500644,0.0610052553,0.4506293793
0.9258810254,0.06336517033,0.06614306348,0.4629405127
0.9511759691,0.06853849279,0.07171357327,0.4755879846
0.9771619673,0.07412439373,0.07775322644,0.4885809836
1.003857899,0.08015437488,0.0843015338,0.5019289497
1.031283161,0.08666214107,0.09140133377,0.5156415803
1.059457676,0.0936837246,0.09909907256,0.5297288382
1.088401916,0.101257612,0.107445108,0.544200958
1.118136908,0.1094248721,0.1164940392,0.5590684542
1.148684257,0.1182292855,0.1263050632,0.5743421284
1.180066154,0.1277174721,0.136942363,0.5900330772
1.212305401,0.1379390177,0.1484755266,0.6061527007
1.24542542,0.1489465963,0.160980003,0.62271271
1.279450273,0.1607960863,0.1745375953,0.6397251366
1.314404681,0.1735466791,0.1892369958,0.6572023404
1.350314038,0.1872609759,0.2051743668,0.6751570189
1.387204434,0.2020050707,0.2224539689,0.6936022169
1.42510267,0.2178486153,0.2411888437,0.7125513352
1.464036281,0.2348648622,0.261501553,0.7320181407
1.504033554,0.2531306799,0.2835249805,0.7520167768
1.545123546,0.2727265368,0.3074032014,0.7725617729
1.587336111,0.2937364451,0.3332924248,0.7936680555
1.630701918,0.3162478606,0.3613620154,0.8153509589
1.675252472,0.3403515284,0.391795602,0.8376262362
1.721020142,0.3661412678,0.4247922781,0.8605100711
1.768038178,0.3937136848,0.4605679048,0.8840190892
1.816340741,0.4231678055,0.4993565228,0.9081703705
1.865962923,0.4546046152,0.5414118837,0.9329814616
1.916940777,0.4881264946,0.5870091095,0.9584703883
1.969311338,0.5238365389,0.636446493,0.984655669
2.023112656,0.5618377458,0.6900474489,1.011556328
2.078383819,0.6022320601,0.7481626294,1.039191909
2.135164982,0.6451192589,0.8111722186,1.067582491
2.193497399,0.6905956636,0.8794884192,1.096748699
2.25342345,0.7387526644,0.9535581492,1.126711725
2.314986672,0.7896750436,1.033865966,1.157493336
2.378231793,0.8434390852,1.120937235,1.189115896
2.443204762,0.9001104601,1.215341569,1.221602381
2.509952784,0.9597418796,1.317696552,1.254976392
2.578524353,1.022370513,1.42867178,1.289262176
2.648969288,1.08801517,1.548993243,1.324484644
2.721338768,1.156673254,1.679448072,1.360669384
2.795685374,1.228317508,1.82088969,1.397842687
2.872063118,1.302892565,1.974243395,1.436031559
2.950527492,1.380311355,2.140512413,1.475263746
3.031135502,1.460451412,2.320784458,1.515567751
3.113945711,1.543151145,2.516238855,1.556972856
3.199018285,1.570812105,2.728154247,1.599509142
3.286415029,1.571049181,2.957916963,1.643207515
3.376199441,1.571869439,3.207030091,1.688099721
3.468436751,1.573690474,3.477123304,1.734218375
3.563193971,1.576985948,3.769963527,1.781596986
3.660539946,1.582286822,4.087466492,1.830269973
3.7605454,1.590181448,4.431709274,1.8802727
3.863282989,1.601314228,4.804943875,1.931641494
3.968827355,1.616382518,5.209611961,1.984413677
4.077255178,1.636131429,5.648360833,2.038627589
4.188645235,1.661346163,6.124060743,2.094322618
4.303078454,1.692841509,6.639823676,2.151539227
4.420637972,1.731448135,7.199023702,2.210318986
4.5414092,1.777995334,7.805319056,2.2707046
4.665479882,1.833289956,8.462676064,2.332739941
4.792940158,1.898091325,9.175395092,2.396470079
4.923882632,1.973082087,9.948138681,2.461941316
5.058402436,2.058835107,10.78596205,2.529201218
5.196597302,2.155776772,11.69434615,2.598298651
5.338567634,2.264147353,12.67923355,2.669283817
5.484416576,2.383959431,13.74706728,2.742208288
5.634250091,2.514955843,14.90483303,2.817125046
5.788177038,2.656569055,16.16010477,2.894088519
5.946309247,2.807884443,17.52109437,2.973154624
6.108761608,2.967610499,18.99670531,3.054380804
6.275652144,3.134059526,20.59659088,3.137826072
6.447102107,3.14195918,22.33121739,3.223551054
6.62323606,3.14485056,24.2119326,3.31161803
6.804181969,3.153218578,26.25103996,3.402090984
6.990071295,3.170301114,28.46187913,3.495035648
7.181039093,3.199524047,30.8589132,3.590519546
7.377224104,3.244368271,33.45782334,3.688612052
7.578768864,3.308200732,36.27561137,3.789384432
7.785819799,3.394070959,39.330711,3.892909899
7.998527337,3.504477945,42.64310839,3.999263668
8.217046016,3.641116544,46.23447294,4.108523008
8.441534596,3.804617485,50.128299,4.220767298
8.672156173,3.994300713,54.35005962,4.336078087
8.909078301,4.207967332,58.92737316,4.45453915
9.152473109,4.441760517,63.89018395,4.576236554
9.40251743,4.690129368,69.27095825,4.701258715
9.659392927,4.713462205,75.10489655,4.829696464
9.923286229,4.722585171,81.43016394,4.961643114
10.19438906,4.749266535,88.2881397,5.09719453
10.47289838,4.803205956,95.72368806,5.236449191
10.75901654,4.893433045,103.7854517,5.379508271
11.05295141,5.027298513,112.5261698,5.526475706
11.35491654,5.209394106,122.0030235,5.67745827
11.66513132,5.440517325,132.2780093,5.832565658
11.98382112,5.716833203,143.4183452,5.991910559
12.31121748,6.029411948,155.4969103,6.155608741
12.64755827,6.283229888,168.5927213,6.323779135
12.99308784,6.289601604,182.7914499,6.496543921
13.34805724,6.321789888,198.1859827,6.674028618
13.71272434,6.400727962,214.8770294,6.856362172
14.08735411,6.544297256,232.9737811,7.043677054
14.47221871,6.763912709,252.5946251,7.236109354
14.86759775,7.061355359,273.8679191,7.433798877
15.2737785,7.426553778,296.9328309,7.636889252
15.69105606,7.837074825,321.9402491,7.845528028
16.11973357,7.859750643,349.0537696,8.059866787
16.5601225,7.903709396,378.4507667,8.280061252
17.0125428,8.023884851,410.3235526,8.506271399
17.47732315,8.248486106,444.8806362,8.738661577
17.95480125,8.587372822,482.3480865,8.977400623
18.44532398,9.026005626,522.971012,9.222661988
18.94924772,9.424860485,567.0151641,9.474623859
19.46693859,9.444017803,614.7686753,9.733469295
19.99877271,9.543164489,666.5439447,9.999386353
20.54513646,9.776455954,722.6796811,10.27256823
21.10642679,10.16634401,783.5431191,10.5532134
21.6830515,10.68990282,849.5324216,10.84152575
22.27542952,10.9974811,921.0792843,11.13771476
22.88399123,11.05256671,998.6517599,11.44199561
23.50917875,11.25528528,1082.75732,11.75458938
24.15144632,11.66011418,1173.946176,12.07572316
24.81126055,12.24764441,1272.814875,12.40563028
25.48910082,12.57011798,1380.010209,12.74455041
26.18545958,12.6583435,1496.233437,13.09272979
26.90084278,12.9601222,1622.244882,13.45042139
27.63577015,13.51986367,1758.868899,13.81788507
28.39077563,14.13729842,1906.999269,14.19538782
29.16640776,14.19401618,2067.605046,14.58320388
29.96323005,14.48509787,2241.736898,14.98161503
30.78182143,15.0946823,2430.53398,15.39091071
31.6227766,15.70869923,2635.231383,15.8113883


==> data/excitation_pendulum.csv <==
T,lambda_min
0.01025614303,5.242654256e-08
0.03242264572,1.640096935e-06
0.05458914841,7.76519657e-06
0.07642480778,2.114318231e-05
0.09859131046,4.504088457e-05
0.1207578132,8.212893083e-05
0.1429243158,0.0001351334598
0.1650908185,0.0002067007169
0.1869264779,0.0002978498475
0.2090929806,0.0004138108021
0.2312594833,0.000555797533
0.253425986,0.0007261768148
0.2752616453,0.0009240169079
0.297428148,0.001157534582
0.3195946507,0.001426163315
0.3417611534,0.001732049636
0.3639276561,0.002077293584
0.3857633154,0.002457866754
0.4079298181,0.00288729405
0.4300963208,0.00336210425
0.4522628235,0.00388424494
0.4744293262,0.004455633306
0.4962649856,0.005068482677
0.5184314882,0.005743206603
0.5405979909,0.006472749647
0.5627644936,0.007258936932
0.584600153,0.008090532376
0.6067666557,0.008994509059
0.6289331584,0.009960492162
0.6510996611,0.01099025768
0.6732661637,0.01208557544
0.6951018231,0.01323035524
0.7172683258,0.01446102995
0.7394348285,0.01576252608
0.7616013312,0.01713661135
0.7837678339,0.01858505817
0.8056034932,0.02008632214
0.8277699959,0.02168766143
0.8499364986,0.0233686998
0.8721030013,0.02513124684
0.8939386607,0.02694895377
0.9161051633,0.02887871791
0.938271666,0.03089547898
0.9604381687,0.0330011092
0.9826046714,0.03519749976
1.004440331,0.03745170626
1.026606833,0.03983394627
1.048773336,0.04231271546
1.070939839,0.04488999065
1.093106342,0.04756777206
1.114942001,0.05030582289
1.137108504,0.05318913712
1.159275006,0.05617907156
1.181441509,0.05927772306
1.203277168,0.06243848478
1.225443671,0.06575925584
1.247610174,0.06919514669
1.269776676,0.07274834866
1.291943179,0.07642107509
1.313778838,0.08015802003
1.335945341,0.08407464983
1.358111844,0.08811752951
1.380278346,0.09228894642
1.402444849,0.0965912018
1.424280509,0.1009594181
1.446447011,0.1055282581
1.468613514,0.1102348628
1.490780017,0.1150815611
1.512615676,0.1199951578
1.534782179,0.1251268426
1.556948681,0.1304055466
1.579115184,0.1358335657
1.601281687,0.1414131746
1.623117346,0.1470599057
1.645283849,0.1529470592
1.667450351,0.1589924063
1.689616854,0.1651980736
1.711783357,0.1715661312
1.733619016,0.1779998669
1.755785519,0.1846961496
1.777952022,0.1915605772
1.800118524,0.1985949016
1.821954184,0.2056919484
1.844120686,0.2130682871
1.866287189,0.2206190654
1.888453692,0.2283455312
1.910620194,0.2362487714
1.932455854,0.2442077744
1.954622356,0.2524644303
1.976788859,0.2608999827
1.998955362,0.2695147079
2.021121865,0.2783086323
2.042957524,0.2871462745
2.065124027,0.2962949133
2.087290529,0.3056211316
2.109457032,0.3151237421
2.131292691,0.3246554773
2.153459194,0.334503263
2.175625697,0.3445216271
2.197792199,0.3547077724
2.219958702,0.3650584283
2.241794361,0.3754117734
2.263960864,0.3860772965
2.286127367,0.3968944571
2.308293869,0.4078578
2.330460372,0.4189612452
2.352296032,0.4300293989
2.374462534,0.4413903366
2.396629037,0.452869214
2.41879554,0.4644571667
2.440631199,0.4759694441
2.462797702,0.4877446188
2.484964204,0.4995977645
2.507130707,0.5115168424
2.52929721,0.52348898
2.551132869,0.5353209718
2.573299372,0.547357004
2.595465874,0.5594027062
2.617632377,0.5714419161
2.63979888,0.5834576967
2.661634539,0.5952540418
2.683801042,0.607170299
2.705967545,0.6190084327
2.728134047,0.6307489581
2.749969707,0.6421994396
2.772136209,0.6536868695
2.794302712,0.6650163891
2.816469215,0.676167497
2.838635717,0.6871197857
2.860471377,0.6976946138
2.882637879,0.7081929563
2.904804382,0.7184337969
2.926970885,0.7283988255
2.949137388,0.7380707165
2.970973047,0.7472959184
2.99313955,0.756339337
3.015306052,0.7650455096
3.037472555,0.7734027377
3.059308214,0.7812843911
3.081474717,0.7889213285
3.10364122,0.7961852758
3.125807722,0.8030720618
3.147974225,0.8095795145
3.169809884,0.8156187699
3.191976387,0.8213745578
3.21414289,0.8267561505
3.236309392,0.8317689397
3.258475895,0.8364199908
3.280311555,0.8406563137
3.302478057,0.8446161602
3.32464456,0.8482439762
3.346811063,0.8515521047
3.368646722,0.8545112119
3.390813225,0.8572248548
3.412979727,0.8596606355
3.43514623,0.8618337341
3.457312733,0.8637596837
3.479148392,0.8654305767
3.501314895,0.8669127212
3.523481397,0.8681949926
3.5456479,0.8692931888
3.567814403,0.8702229438
3.589650062,0.8709891168
3.611816565,0.8716298485
3.633983068,0.8721471977
3.65614957,0.8725555559
3.67798523,0.8728648578
3.700151732,0.8730978545
3.722318235,0.8732622801
3.744484738,0.8733707653
3.76665124,0.87343547
3.7884869,0.8734677744
3.810653402,0.8734797368
3.832819905,0.8734814111
3.854986408,0.873483094
3.877152911,0.8734946333
3.89898857,0.8735247937
3.921155073,0.8735833667
3.943321575,0.873678643
3.965488078,0.8738188081
3.987323737,0.8740083644
4.00949024,0.8742604058
4.031656743,0.8745795668
4.053823245,0.8749726078
4.075989748,0.8754459699
4.097825407,0.8759967705
4.11999191,0.8766474781
4.142158413,0.8773959837
4.164324915,0.8782476028
4.186491418,0.879207403
4.208327078,0.8802633505
4.23049358,0.8814519973
4.252660083,0.8827625992
4.274826586,0.8841993556
4.296662245,0.8857419132
4.318828748,0.8874407982
4.34099525,0.8892772784
4.363161753,0.8912548498
4.385328256,0.8933768528
4.407163915,0.8956115043
4.429330418,0.8980295352
4.45149692,0.9006011136
4.473663423,0.9033290268
4.495829926,0.9062159368
4.517665585,0.9092176863
4.539832088,0.9124276323
4.561998591,0.9158038171
4.584165093,0.9193484411
4.606000753,0.923006882
4.628167255,0.9268919612
4.650333758,0.9309514034
4.672500261,0.9351869803
4.694666763,0.939600357
4.716502423,0.9441232176
4.738668925,0.9488940512
4.760835428,0.953847013
4.783001931,0.9589833325
4.805168433,0.964304124
4.827004093,0.9697268334
4.849170596,0.9754166496
4.871337098,0.9812935473
4.893503601,0.9873581463
4.91533926,0.9935162197
4.937505763,0.9999547146
4.959672266,1.006581928
4.981838768,1.013397903
5.004005271,1.020402517
5.02584093,1.027486742
5.048007433,1.034864789
5.070173936,1.042430077
5.092340438,1.050181758
5.114506941,1.058118783
5.136342601,1.066117329
5.158509103,1.074418308
5.180675606,1.082900179
5.202842109,1.091560974
5.224677768,1.10026528
5.246844271,1.109274404
5.269010773,1.11845501
5.291177276,1.127804037
5.313343779,1.137318125
5.335179438,1.146848019
5.357345941,1.156678553
5.379512443,1.166662193
5.401678946,1.176794256
5.423845449,1.187069695
5.445681108,1.197326683
5.467847611,1.207870317
5.490014114,1.218540023
5.512180616,1.22932922
5.534016276,1.240067419
5.556182778,1.251072716
5.578349281,1.262175425
5.600515784,1.273367313
5.622682286,1.284639728
5.644517946,1.2958138
5.666684448,1.307218758
5.688850951,1.318675901
5.711017454,1.330174905
5.733183956,1.341705049
5.755019616,1.353082738
5.777186119,1.36464141
5.799352621,1.37619696
5.821519124,1.38773722
5.843354783,1.399078148
5.865521286,1.410550811
5.887687789,1.42197014
5.909854291,1.433322924
5.932020794,1.444595786
5.953856453,1.45560912
5.976022956,1.466683253
5.998189459,1.477636985
6.020355961,1.488456746
6.042522464,1.499129054
6.064358124,1.509484935
6.086524626,1.519825248
6.108691129,1.529979009
6.130857632,1.539933719
6.152693291,1.549533471
6.174859794,1.559057698
6.197026296,1.568348268
6.219192799,1.577394711
6.241359302,1.586187227
6.263194961,1.594591413
6.285361464,1.602853748
6.307527966,1.61083744
6.329694469,1.618535898
6.351860972,1.625943445
6.373696631,1.632951395
6.395863134,1.639768397
6.418029637,1.646283276
6.440196139,1.652494259
6.462031799,1.658314665
6.484198301,1.663921097
6.506364804,1.669224306
6.528531307,1.67422648
6.550697809,1.678930755
6.572533469,1.683277495
6.594699971,1.687403285
6.616866474,1.691245843


==> data/pendulum_noise.csv <==
a,mean,lower,upper
0.2511886432,0.0005365456595,0.0004684132265,0.0006046780925
0.3981071706,0.0003805460634,0.0003387405525,0.0004223515743
0.6309573445,0.0002764810728,0.0002445100478,0.0003084520978
1,0.0002540103344,0.0002297999879,0.000278220681
1.584893192,0.000294531214,0.0002745107504,0.0003145516777
2.511886432,0.0003669645957,0.0003479757554,0.000385953436
3.981071706,0.0004616691631,0.0004430719736,0.0004802663527
6.309573445,0.0005810190393,0.0005626481218,0.0005993899569
10,0.0007322168183,0.0007136976788,0.0007507359579


==> data/pendulum_sync_error.csv <==
t,a05,a1,a2
0,1,1,1
0.034,0.950243863,0.9043566451,0.8478890968
0.069,0.9015514605,0.8187441672,0.7875686415
0.103,0.8566064925,0.7474414179,0.7933637326
0.138,0.8126690247,0.6856072994,0.8322212186
0.172,0.7721633112,0.6360978212,0.879309583
0.207,0.7326228021,0.5951946202,0.9248428378
0.241,0.6962318243,0.5643343178,0.9608930311
0.276,0.6607771773,0.5406356307,0.9877446835
0.31,0.6282201364,0.5243345852,1.003834915
0.345,0.5965833785,0.5132733907,1.010904413
0.379,0.5676194759,0.5069613176,1.009633788
0.414,0.5395717339,0.5039522708,1.001162252
0.448,0.5139959378,0.5035116063,0.987109406
0.483,0.4893425824,0.5048215488,0.9677386414
0.517,0.4669802527,0.5071895844,0.9450968991
0.552,0.4455545,0.510250161,0.9187111968
0.586,0.4262541535,0.5134567413,0.890805541
0.62,0.4084114578,0.5166197515,0.8612648792
0.655,0.3915320108,0.5196230065,0.8296851109
0.689,0.3765465402,0.5221532757,0.7983111705
0.724,0.3625372368,0.5242606912,0.7656798098
0.758,0.3502676971,0.5257655146,0.7339600981
0.793,0.3389748425,0.5267225092,0.7015455346
0.827,0.3292606373,0.5270644693,0.6704905974
0.862,0.3205043104,0.5268136407,0.6391365689
0.896,0.3131542689,0.5259968382,0.6094021685
0.931,0.3067194149,0.5245865069,0.5796398383
0.965,0.3015065753,0.5226877548,0.5516231027
1,0.2971417894,0.520217432,0.5237578839
1.034,0.2938065153,0.5173457019,0.4976709027
1.069,0.2912315324,0.5139342919,0.4718482924
1.103,0.2894924072,0.5102073421,0.447773491
1.137,0.2884336843,0.5061013134,0.4246921831
1.172,0.2879812244,0.5015064503,0.4019595694
1.206,0.2880911783,0.4967109039,0.3808583956
1.241,0.2886998983,0.4914574203,0.3601252682
1.275,0.2897079509,0.4860683163,0.340919734
1.31,0.2911107688,0.4802477073,0.3220828309
1.344,0.2927701982,0.4743467583,0.3046607485
1.379,0.2947272772,0.468035897,0.2875958187
1.413,0.2968193108,0.4616910572,0.271830778
1.448,0.2991201274,0.4549534597,0.2564042588
1.482,0.3014542604,0.4482207696,0.2421651339
1.517,0.3039166383,0.4411090224,0.2282423042
1.551,0.3063288578,0.4340353934,0.2153998001
1.586,0.3087966739,0.4265943758,0.2028502937
1.62,0.3111471034,0.4192209874,0.1912812636
1.655,0.3134880018,0.4114915586,0.1799825783
1.689,0.3156590053,0.4038575351,0.1695726331
1.723,0.317704849,0.396109807,0.1596948082
1.758,0.3196581456,0.3880262893,0.1500568739
1.792,0.3213885636,0.3800800847,0.1411861505
1.827,0.3229812483,0.3718161991,0.1325377757
1.861,0.3243319239,0.3637196668,0.1245849428
1.896,0.325509151,0.3553284616,0.1168391617
1.93,0.3264379891,0.3471366533,0.1097241791
1.965,0.3271680135,0.3386783523,0.1028028194
1.999,0.3276553914,0.3304529508,0.09645348137
2.034,0.3279293578,0.3219938344,0.09028565688
2.068,0.3279773209,0.3138012754,0.084636063
2.103,0.3278077036,0.3054109991,0.07915659837
2.137,0.3274376706,0.2973192434,0.07414568051
2.172,0.3268550877,0.2890670152,0.06929370675
2.206,0.3261039842,0.2811415106,0.06486401628
2.24,0.3251820784,0.2733201105,0.06070047431
2.275,0.3240676231,0.2653913157,0.05667879848
2.309,0.3228372888,0.2578203404,0.05301579541
2.344,0.3214322235,0.2501728593,0.04948277949
2.378,0.319945401,0.242894835,0.04626922206
2.413,0.3183018785,0.2355656852,0.04317351292
2.447,0.3166066938,0.2286097338,0.04036078543
2.482,0.3147704876,0.2216217563,0.03765373221
2.516,0.3129068065,0.2150032091,0.03519602513
2.551,0.310913443,0.2083653716,0.03283207017
2.585,0.3089098797,0.2020866963,0.03068678032
2.62,0.3067823997,0.1957956282,0.0286238641
2.654,0.3046549844,0.1898484047,0.02675195849
2.689,0.302403439,0.1838908402,0.02495184505
2.723,0.3001559516,0.1782584421,0.02331811599
2.758,0.2977785547,0.1726142054,0.02174658336
2.792,0.2954043746,0.1672748309,0.02031975835
2.826,0.2929629495,0.1620710632,0.01898457983
2.861,0.2903752733,0.1568497207,0.01769933205
2.895,0.2877848336,0.1519033305,0.01653156733
2.93,0.285034668,0.1469351762,0.01540692476
2.964,0.2822777536,0.1422240375,0.01438463073
2.999,0.2793480861,0.1374880083,0.01339971942
3.033,0.2764101076,0.1329937044,0.01250418951
3.068,0.2732888697,0.1284732364,0.01164126434
3.102,0.270161771,0.1241821776,0.01085662261
3.137,0.2668451263,0.1198659295,0.01010063
3.171,0.2635299958,0.1157696424,0.009413396589
3.206,0.2600243349,0.1116513851,0.008751526328
3.24,0.2565326114,0.1077460393,0.008150189627
3.275,0.252855014,0.1038238375,0.007571450239
3.309,0.2492081878,0.1001091855,0.007046076517
3.344,0.2453853916,0.09638410019,0.006540922001
3.378,0.2416133784,0.09286208413,0.006082824785
3.412,0.2377925906,0.08943598225,0.005654993497
3.447,0.233818162,0.08600997143,0.005244330449
3.481,0.2299268771,0.08278037206,0.004872586015
3.516,0.2258999855,0.07955760699,0.004516198893
3.55,0.2219772805,0.07652600725,0.004193984416
3.585,0.2179378415,0.0735071678,0.003885456239
3.619,0.2140215867,0.07067325296,0.003606841484
3.654,0.2100071106,0.06785691747,0.003340363793
3.688,0.2061318788,0.06521819472,0.003099981837
3.723,0.2021756775,0.06260064679,0.002870303502
3.757,0.1983713614,0.06015241698,0.002663311138
3.792,0.1945014888,0.05772775684,0.002465704838
3.826,0.1907926056,0.05546333455,0.002287754455
3.861,0.187031456,0.05322379491,0.002117990154
3.895,0.1834370266,0.05113487835,0.001965204717
3.929,0.1799043817,0.04912901097,0.001823530309
3.964,0.1763352913,0.04714835175,0.001688469973
3.998,0.1729359847,0.04530352926,0.001566990173
4.033,0.1695083392,0.04348331357,0.001451214605
4.067,0.1662495178,0.04178907485,0.001347102663
4.102,0.1629687331,0.04011839147,0.001247893837
4.136,0.1598539531,0.03856407928,0.001158687016
4.171,0.1567221203,0.03703197254,0.001073683377
4.205,0.1537520606,0.03560702156,0.0009972473228
4.24,0.1507686564,0.03420275111,0.0009244069363
4.274,0.1479417751,0.0328969054,0.0008589000414
4.309,0.1451042974,0.03161013592,0.000796464373
4.343,0.1424174065,0.03041360223,0.0007403033222
4.378,0.1397219186,0.02923453183,0.0006867627588
4.412,0.1371706665,0.02813807842,0.0006385901609
4.447,0.1346122465,0.0270575166,0.0005926519939
4.481,0.1321915089,0.02605252854,0.0005513066503
4.515,0.1298330469,0.02508963704,0.000512951118
4.55,0.127468799,0.02414043594,0.0004763560574
4.584,0.1252324163,0.02325733844,0.000443402161
4.619,0.1229908306,0.02238657959,0.0004119489601
4.653,0.1208706725,0.02157624402,0.0003836143346
4.688,0.1187457168,0.02077700314,0.0003565593314
4.722,0.1167359501,0.02003300109,0.0003321769852
4.757,0.1147216751,0.01929895867,0.0003088862468
4.791,0.112816597,0.01861543149,0.0002878876204
4.826,0.11090723,0.01794083502,0.0002678207466
4.86,0.1091013426,0.01731245504,0.0002497211216
4.895,0.1072913492,0.01669207773,0.0002324173336
4.929,0.1055794072,0.01611400745,0.0002168033291
4.964,0.1038635297,0.01554310586,0.0002018695702
4.998,0.1022405677,0.01501095685,0.0001883884654
5.032,0.1006597141,0.01449994829,0.0001758447043
5.067,0.0990751896,0.01399502218,0.0001638398986
5.101,0.09757644834,0.01352413373,0.0001529960495
5.136,0.09607423317,0.01305869504,0.0001426137869
5.17,0.09465336575,0.01262448842,0.0001332316666
5.205,0.09322924185,0.01219516621,0.0001242451911
5.239,0.09188228816,0.01179452227,0.0001161210455
5.274,0.090532316,0.0113982575,0.0001083362958
5.308,0.08925557744,0.01102834458,0.0001012956729
5.343,0.08797607629,0.01066235896,9.454642198e-05
5.377,0.08676609456,0.01032060398,8.843982437e-05
5.412,0.08555361875,0.009982371469,8.258355911e-05
5.446,0.08440715117,0.009666433561,7.728275883e-05
5.481,0.08325846306,0.009353654533,7.219718654e-05
5.515,0.08217245478,0.009061401053,6.759209877e-05
5.55,0.08108449466,0.008771978798,6.317218228e-05
5.584,0.0800560479,0.008501463629,5.916821261e-05
5.618,0.07905493815,0.008240996043,5.542977925e-05
5.653,0.07805224113,0.007982926915,5.183944582e-05
5.687,0.0771045855,0.007741597443,4.85849566e-05
5.722,0.0761555395,0.007502407856,4.545806841e-05
5.756,0.07525867745,0.007278653567,4.262245385e-05
5.791,0.07436056163,0.007056801039,3.989682895e-05
5.825,0.07351185629,0.006849184384,3.742400319e-05
5.86,0.07266195045,0.006643248118,3.504602192e-05
5.894,0.07185874144,0.006450442926,3.288760168e-05
5.929,0.07105427513,0.00625911008,3.08109893e-05
5.963,0.07029382678,0.00607988885,2.892520225e-05
5.998,0.06953192365,0.005901942094,2.710999123e-05
6.032,0.0688113688,0.005735164517,2.546074485e-05
6.067,0.06808898668,0.005569470829,2.387238939e-05
6.101,0.06740526673,0.005414073507,2.242847633e-05
6.136,0.06671913466,0.005259574214,2.103709665e-05
6.17,0.06606893771,0.005114561605,1.977151643e-05
6.204,0.06543394756,0.004974318598,1.858500881e-05
6.239,0.06479519238,0.004834700437,1.744063345e-05
6.273,0.06418818,0.004703465982,1.639874913e-05
6.308,0.06357612021,0.0045726741,1.539319904e-05
6.342,0.06299289324,0.004449591599,1.447708344e-05
6.377,0.06240299855,0.004326769292,1.359229634e-05
6.411,0.06183894315,0.004211030318,1.278562216e-05
6.446,0.06126624444,0.004095369602,1.200595937e-05
6.48,0.06071632487,0.003986212835,1.129459396e-05
6.515,0.06015543454,0.003876954682,1.060652432e-05
6.549,0.0596142367,0.003773667516,9.978246134e-06
6.584,0.05905942206,0.003670104986,9.370076258e-06
6.618,0.05852125631,0.003572028033,8.814332411e-06
6.653,0.05796658126,0.003473512422,8.27597535e-06
6.687,0.05742565766,0.003380046904,7.783673142e-06
6.721,0.056881281,0.003288654564,7.319685184e-06
6.756,0.05631588747,0.003196614259,6.869774517e-06
6.79,0.05576049694,0.00310907396,6.457984988e-06
6.825,0.05518119944,0.003020779996,6.05849311e-06
6.859,0.05461002521,0.002936689268,5.6927039e-06
6.894,0.05401241264,0.00285177613,5.337733843e-06
6.928,0.05342175461,0.002770829344,5.012652527e-06
6.963,0.05280272064,0.002689034831,4.697171198e-06
6.997,0.05219033256,0.002611028912,4.408279837e-06
7.032,0.05154843848,0.002532196938,4.127986451e-06
7.066,0.05091383131,0.002457030518,3.871416937e-06
7.101,0.0502495497,0.002381106096,3.622618016e-06
7.135,0.04959414548,0.002308770302,3.39503424e-06
7.17,0.04890991909,0.002235785466,3.174526667e-06
7.204,0.04823700164,0.002166345896,2.973015981e-06
7.239,0.04753707754,0.002096397043,2.777981521e-06
7.273,0.04685151947,0.002029968341,2.599959383e-06
7.307,0.04616188806,0.001965072502,2.432639641e-06
7.342,0.04544934749,0.001899903446,2.271006649e-06
7.376,0.0447562394,0.00183821625,2.123763655e-06
7.411,0.04404348322,0.001776410594,1.981715986e-06
7.445,0.04335339492,0.001718040198,1.852485592e-06
7.48,0.04264694946,0.001659687618,1.727973567e-06
7.514,0.04196591093,0.001604695418,1.614832623e-06
7.549,0.0412715196,0.001549828924,1.505943174e-06
7.583,0.04060453802,0.001498215233,1.407096385e-06
7.618,0.03992666194,0.001446801144,1.312045978e-06
7.652,0.03927732031,0.001398500052,1.225824014e-06
7.687,0.03861882027,0.00135043725,1.142960514e-06
7.721,0.03798906553,0.001305319994,1.067824317e-06
7.756,0.03735108499,0.001260447167,9.95632834e-07
7.79,0.03674121075,0.001218332317,9.301797023e-07
7.824,0.03614077396,0.001177617961,8.690250491e-07
7.859,0.03553205938,0.001137109359,8.102567041e-07
7.893,0.03494925225,0.001099061319,7.56954164e-07
7.928,0.03435733198,0.001061172404,7.057105486e-07
7.962,0.03378932938,0.001025546895,6.592101638e-07
7.997,0.03321095227,0.0009900271484,6.144816566e-07
8.031,0.03265438034,0.000956585227,5.738701239e-07
8.066,0.0320859761,0.0009231970262,5.347837563e-07
8.1,0.03153739121,0.0008917192232,4.992757322e-07
8.135,0.03097555956,0.0008602512228,4.650845155e-07
8.169,0.03043190607,0.0008305486229,4.340107899e-07
8.204,0.02987385598,0.0008008249408,4.040802933e-07
8.238,0.02933284885,0.0007727457897,3.768738034e-07
8.273,0.02877673472,0.0007446303232,3.506670628e-07
8.307,0.02823712008,0.0007180617849,3.268478349e-07
8.342,0.02768223428,0.0006914575785,3.039097331e-07
8.376,0.02714389834,0.0006663228973,2.830698683e-07
8.41,0.02660649012,0.0006418758821,2.635663361e-07
8.445,0.02605462241,0.0006174191427,2.448018387e-07
8.479,0.02552030293,0.0005943437468,2.277731489e-07
8.514,0.02497268465,0.0005712873672,2.114050795e-07
8.548,0.02444369132,0.0005495638627,1.965664791e-07
8.583,0.02390291387,0.0005278921771,1.823193374e-07
8.617,0.02338196551,0.0005075076868,1.694185098e-07
8.652,0.02285095377,0.0004872078156,1.57046741e-07
8.686,0.02234093926,0.0004681484992,1.458576657e-07
8.721,0.02182264406,0.0004492033707,1.351404294e-07
8.755,0.02132634583,0.0004314488051,1.254592552e-07
8.79,0.02082348994,0.0004138326204,1.161970287e-07
8.824,0.02034337212,0.0003973526011,1.078394583e-07
8.859,0.01985827095,0.0003810287217,9.985191715e-08
8.893,0.01939634373,0.000365782257,9.265158253e-08
8.928,0.01893080446,0.0003507031127,8.577625024e-08
8.962,0.01848856124,0.0003366391045,7.958361755e-08
8.996,0.01805640656,0.0003231363292,7.383744371e-08
9.031,0.01762226489,0.0003098065437,6.83563592e-08
9.065,0.01721106659,0.0002973951324,6.34240698e-08
9.1,0.0167986942,0.0002851545056,5.872163265e-08
9.134,0.01640873014,0.0002737669059,5.449176316e-08
9.169,0.01601820761,0.0002625443255,5.046035537e-08
9.203,0.01564937544,0.000252110483,4.683502376e-08
9.238,0.0152804316,0.0002418333659,4.338043921e-08
9.272,0.01493232596,0.0002322827831,4.027421032e-08
9.307,0.0145844167,0.0002228790029,3.731446156e-08
9.341,0.01425640355,0.0002141424106,3.465318189e-08
9.376,0.01392878485,0.0002055418062,3.211727713e-08
9.41,0.01362006812,0.0001975524251,2.983688176e-08
9.445,0.01331185968,0.0001896878972,2.76636132e-08
9.479,0.01302153786,0.0001823823171,2.570896493e-08
9.513,0.01273992897,0.000175391546,2.389698969e-08
9.548,0.01245888794,0.000168509289,2.216954376e-08
9.582,0.0121942289,0.0001621150558,2.061526916e-08
9.617,0.01193012841,0.0001558189677,1.913306062e-08
9.651,0.01168143351,0.0001499681103,1.779901108e-08
9.686,0.01143326356,0.0001442056776,1.652638456e-08
9.72,0.01119956109,0.000138849317,1.538055992e-08
9.755,0.01096633533,0.0001335723897,1.428708754e-08
9.789,0.01074668404,0.0001286658161,1.330219052e-08
9.824,0.01052745377,0.0001238304439,1.236192641e-08
9.858,0.01032095388,0.0001193329218,1.151468392e-08
9.893,0.01011481709,0.0001148991241,1.07055063e-08
9.927,0.00992061717,0.0001107736472,9.976083023e-09
9.962,0.009726723847,0.000106705145,9.279140826e-09
9.996,0.009544024452,0.0001029181652,8.650626888e-09
10.031,0.009361579012,9.918209519e-05,8.049848656e-09
10.065,0.009189633968,9.570324216e-05,7.507827947e-09
10.099,0.009022729948,9.236594683e-05,7.003784845e-09
10.134,0.008856011642,8.907167161e-05,6.521679694e-09
10.168,0.008698846019,8.600248069e-05,6.086450622e-09
10.203,0.00854182836,8.297172549e-05,5.669989666e-09
10.237,0.008393783469,8.014700417e-05,5.293864094e-09
10.272,0.008245855407,7.735663327e-05,4.93380638e-09
10.306,0.008106360987,7.475500845e-05,4.608485158e-09
10.341,0.007966958683,7.218409575e-05,4.296932132e-09
10.375,0.007835488712,6.978623023e-05,4.01531988e-09
10.41,0.00770409213,6.74158364e-05,3.745514472e-09
10.444,0.007580161397,6.520422177e-05,3.501537094e-09
10.479,0.007456290681,6.301719065e-05,3.267692951e-09
10.513,0.007339451198,6.097595867e-05,3.056148233e-09
10.548,0.007222662925,5.895673226e-05,2.853306475e-09
10.582,0.00711250025,5.707148376e-05,2.669731905e-09
10.616,0.007005484427,5.525820821e-05,2.498496974e-09
10.651,0.006898513103,5.3463585e-05,2.334206833e-09
10.685,0.006797609715,5.178720089e-05,2.18543217e-09
10.72,0.006696749035,5.012750463e-05,2.042633331e-09
10.754,0.006601610832,4.857663388e-05,1.913265527e-09
10.789,0.006506514228,4.704067674e-05,1.789042517e-09
10.823,0.006416814138,4.560493277e-05,1.676457414e-09
10.858,0.006327153741,4.418249053e-05,1.56830406e-09
10.892,0.006242580807,4.285237022e-05,1.470241577e-09
10.927,0.006158043193,4.153407662e-05,1.375997801e-09
10.961,0.006078298355,4.030086268e-05,1.290509239e-09
10.996,0.005998580087,3.907811382e-05,1.208313639e-09
11.03,0.005923371738,3.793378654e-05,1.133720339e-09
11.065,0.005848174672,3.679865448e-05,1.061967965e-09
11.099,0.005777213967,3.573581187e-05,9.968203248e-10
11.134,0.005706240289,3.468096656e-05,9.341220663e-10
11.168,0.005639236202,3.369275234e-05,8.771676355e-10
11.202,0.005574072677,3.273893926e-05,8.238429799e-10
11.237,0.005508837365,3.179143026e-05,7.724834839e-10
11.271,0.005447180725,3.090288813e-05,7.257913033e-10
11.306,0.005385393433,3.001955661e-05,6.807954266e-10
11.34,0.005326924473,2.919052428e-05,6.398644856e-10
11.375,0.005268246767,2.836562664e-05,6.00396142e-10
11.409,0.005212625954,2.75906961e-05,5.644713212e-10
11.444,0.00515669607,2.681883243e-05,5.298082438e-10
11.478,0.005103559099,2.609291274e-05,4.982361227e-10
11.513,0.005049987919,2.536899501e-05,4.677517709e-10
11.547,0.004998942515,2.468728697e-05,4.399663477e-10
11.582,0.004947311221,2.400651927e-05,4.131190071e-10
11.616,0.004897936006,2.33645029e-05,3.886288648e-10
11.651,0.004847796365,2.272237583e-05,3.649472251e-10
11.685,0.004799642826,2.211581255e-05,3.433325923e-10
11.719,0.004751919542,2.152525054e-05,3.229938926e-10
11.754,0.004703119942,2.093306506e-05,3.033042641e-10
11.788,0.004655913178,2.037219744e-05,2.853102478e-10
11.823,0.004607398613,1.980877024e-05,2.678769798e-10
11.857,0.004560231038,1.927417735e-05,2.519337082e-10
11.892,0.004511517011,1.873619434e-05,2.364787281e-10
11.926,0.004463930564,1.822487247e-05,2.22335884e-10
11.961,0.004414565365,1.770948031e-05,2.086176452e-10
11.995,0.004366147674,1.721890551e-05,1.960578836e-10
12.03,0.004315741881,1.672377695e-05,1.838705917e-10
12.064,0.004266156478,1.625196515e-05,1.727103353e-10
12.099,0.004214414761,1.577535384e-05,1.618793428e-10
12.133,0.004163431609,1.532090343e-05,1.519604934e-10
12.168,0.004110182501,1.48616729e-05,1.423353835e-10
12.202,0.004057703976,1.442377488e-05,1.335230849e-10
12.237,0.004002922172,1.398138714e-05,1.249768819e-10
12.271,0.003948999075,1.355979043e-05,1.171565574e-10
12.305,0.003894429021,1.314628296e-05,1.09786753e-10
12.34,0.00383764775,1.272917044e-05,1.026475459e-10
12.374,0.003781983394,1.233242982e-05,9.612394171e-11
12.409,0.003724262885,1.193289965e-05,8.981047425e-11
12.443,0.003667893494,1.155359651e-05,8.404884495e-11
12.478,0.003609681587,1.117240796e-05,7.848016903e-11
12.512,0.003553076659,1.081130305e-05,7.340501587e-11
12.547,0.003494879323,1.044921871e-05,6.850629123e-11
12.581,0.003438539533,1.010699278e-05,6.404769965e-11
12.616,0.003380868177,9.764613944e-06,5.974991311e-11
12.65,0.003325273949,9.44172332e-06,5.584293061e-11
12.685,0.003268594157,9.119362005e-06,5.208133961e-11
12.719,0.003214159173,8.815937726e-06,4.86654194e-11
12.754,0.003158847764,8.513539033e-06,4.537963654e-11
12.788,0.003105883227,8.229337823e-06,4.239858745e-11
12.823,0.003052198515,7.946456471e-06,3.953280721e-11
12.857,0.003000891653,7.680862884e-06,3.693416457e-11
12.891,0.002950430537,7.424109347e-06,3.450608093e-11
12.926,0.002899367105,7.168760718e-06,3.217337312e-11
12.96,0.002850603025,6.929110519e-06,3.005814292e-11
12.995,0.0028012389,6.690728623e-06,2.802583245e-11
13.029,0.002754053882,6.466900059e-06,2.618267921e-11
13.064,0.002706218666,6.244097975e-06,2.441122783e-11
13.098,0.002660407064,6.034703357e-06,2.280376128e-11
13.133,0.002613856364,5.826036856e-06,2.125800987e-11
13.167,0.002569157879,5.629681882e-06,1.985510679e-11
13.202,0.002523609772,5.433747893e-06,1.850454116e-11
13.236,0.002479746294,5.249121318e-06,1.727851431e-11
13.271,0.002434919653,5.064641951e-06,1.609773556e-11
13.305,0.002391631838,4.890587357e-06,1.50250135e-11
13.34,0.002347282203,4.716472046e-06,1.399200608e-11
13.374,0.002304361553,4.552035599e-06,1.305284014e-11
13.408,0.00226156731,4.392055829e-06,1.217315496e-11
13.443,0.002217622925,4.231867218e-06,1.132558068e-11
13.477,0.002175027712,4.080495409e-06,1.05551321e-11
13.512,0.002131275407,3.928928614e-06,9.814070809e-12
13.546,0.002088876306,3.78574629e-06,9.139910271e-12
13.581,0.002045357406,3.642460985e-06,8.49147314e-12
13.615,0.002003234877,3.507213661e-06,7.902768787e-12
13.65,0.001960069638,3.372012766e-06,7.337029826e-12
13.684,0.001918372002,3.244558472e-06,6.823862178e-12
13.719,0.00187573978,3.117332644e-06,6.330643645e-12
13.753,0.001834661222,2.997587806e-06,5.883865952e-12
13.788,0.00179277611,2.878261694e-06,5.454824838e-12
13.822,0.001752532398,2.766152635e-06,5.06693449e-12
13.857,0.00171161862,2.654640237e-06,4.695836889e-12
13.891,0.001672424427,2.550065958e-06,4.360152897e-12
13.926,0.001632694977,2.446239278e-06,4.038967012e-12
13.96,0.001594745578,2.349047998e-06,3.748722231e-12
13.994,0.001557471936,2.25542035e-06,3.478802304e-12
14.029,0.001519844979,2.162698957e-06,3.221513951e-12
14.063,0.001484045934,2.076114244e-06,2.989178873e-12
14.098,0.001447996055,1.990495254e-06,2.76735449e-12
14.132,0.001413776355,1.91065354e-06,2.567439214e-12
14.167,0.001379390676,1.831802794e-06,2.37681416e-12
14.201,0.00134681537,1.758357912e-06,2.205354287e-12
14.236,0.001314141595,1.685900371e-06,2.041779933e-12
14.27,0.001283239441,1.618473306e-06,1.894533174e-12
14.305,0.00125229043,1.552007258e-06,1.754158177e-12
14.339,0.00122305908,1.490199869e-06,1.627692792e-12
14.374,0.001193818682,1.429310569e-06,1.507278404e-12
14.408,0.001166230597,1.372718086e-06,1.399225472e-12
14.443,0.001138659796,1.316989632e-06,1.296281369e-12
14.477,0.001112668132,1.265211092e-06,1.203740372e-12
14.511,0.00108744144,1.215660559e-06,1.118136124e-12
14.546,0.001062254892,1.166882304e-06,1.037005388e-12
14.58,0.00103853025,1.121571175e-06,1e-12
14.615,0.001014852975,1.076968384e-06,1e-12
14.649,0.0009925572339,1.035535559e-06,1e-12
14.684,0.0009703115531,9.947479624e-07,1e-12
14.718,0.0009493676938,9.568551241e-07,1e-12
14.753,0.0009284734007,9.195468377e-07,1e-12
14.787,0.0009088031841,8.848799445e-07,1e-12
14.822,0.0008891799141,8.507403877e-07,1e-12
14.856,0.00087070586,8.190100493e-07,1e-12
14.891,0.0008522748243,7.877538847e-07,1e-12
14.925,0.0008349216289,7.586949383e-07,1e-12
14.96,0.0008176068273,7.300613254e-07,1e-12
14.994,0.0008013023288,7.034318634e-07,1e-12
15.029,0.0007850313496,6.771832541e-07,1e-12
15.063,0.000769707139,6.527633057e-07,1e-12
15.097,0.000754842053,6.293575048e-07,1e-12
15.132,0.0007400034006,6.062739896e-07,1e-12
15.166,0.0007260241493,5.847868481e-07,1e-12
15.201,0.0007120669945,5.635876668e-07,1e-12
15.235,0.0006989155852,5.438471432e-07,1e-12
15.27,0.0006857823963,5.243638568e-07,1e-12
15.304,0.000673405018,5.062143506e-07,1e-12
15.339,0.0006610425004,4.882946491e-07,1e-12
15.373,0.0006493893752,4.715954752e-07,1e-12
15.408,0.0006377482854,4.551016506e-07,1e-12
15.442,0.0006267734613,4.39725602e-07,1e-12
15.477,0.0006158083724,4.245331207e-07,1e-12
15.511,0.0006054694791,4.103651341e-07,1e-12
15.546,0.0005951385157,3.963613169e-07,1e-12
15.58,0.0005853964969,3.832972437e-07,1e-12
15.615,0.000575661052,3.703800568e-07,1e-12
15.649,0.0005664798849,3.583255439e-07,1e-12
15.683,0.0005575626813,3.46736513e-07,1e-12
15.718,0.0005486507331,3.352719715e-07,1e-12
15.752,0.0005402456261,3.245676991e-07,1e-12
15.787,0.0005318452603,3.139748673e-07,1e-12
15.821,0.0005239225252,3.040811924e-07,1e-12
15.856,0.0005160042155,2.942872451e-07,1e-12
15.89,0.0005085361374,2.851366516e-07,1e-12
15.925,0.0005010722717,2.760752267e-07,1e-12
15.959,0.0004940328431,2.676061304e-07,1e-12
15.994,0.0004869974083,2.592166322e-07,1e-12
16.028,0.0004803620182,2.513727372e-07,1e-12
16.063,0.0004737302751,2.435997075e-07,1e-12
16.097,0.0004674753882,2.363294242e-07,1e-12
16.132,0.0004612235337,2.291219728e-07,1e-12
16.166,0.0004553263539,2.223778948e-07,1e-12
16.2,0.0004495971837,2.158768205e-07,1e-12
16.235,0.0004438692838,2.094276114e-07,1e-12
16.269,0.0004384643969,2.033887372e-07,1e-12
16.304,0.0004330587683,1.97394903e-07,1e-12
16.338,0.0004279556326,1.917792761e-07,1e-12
16.373,0.0004228488367,1.862021596e-07,1e-12
16.407,0.0004180243459,1.80973542e-07,1e-12
16.442,0.0004131921447,1.757771101e-07,1e-12
16.476,0.0004086222133,1.709016581e-07,1e-12
16.511,0.000404039154,1.660521935e-07,1e-12
16.545,0.0003996983208,1.614981784e-07,1e-12
16.58,0.0003953373417,1.569640162e-07,1e-12
16.614,0.000391198408,1.527015974e-07,1e-12
16.649,0.0003870304992,1.484529213e-07,1e-12
16.683,0.0003830642439,1.444539778e-07,1e-12
16.718,0.0003790582132,1.404626809e-07,1e-12
16.752,0.0003752332393,1.367007087e-07,1e-12
16.786,0.0003714656767,1.330462442e-07,1e-12
16.821,0.0003676384362,1.293904211e-07,1e-12
16.855,0.0003639614258,1.259363567e-07,1e-12
16.89,0.0003602090407,1.224750852e-07,1e-12
16.924,0.0003565866381,1.191990626e-07,1e-12
16.959,0.0003528716758,1.159103008e-07,1e-12
16.993,0.0003492673874,1.127919181e-07,1e-12
17.028,0.0003455525082,1.09655782e-07,1e-12
17.062,0.000341930689,1.066768933e-07,1e-12
17.097,0.0003381803273,1.036760004e-07,1e-12
17.131,0.0003345080366,1.008210732e-07,1e-12
17.166,0.0003306905138,9.794092235e-08,1e-12
17.2,0.0003269397248,9.519739906e-08,1e-12
17.235,0.000323029629,9.24267145e-08,1e-12
17.269,0.000319179573,8.978530321e-08,1e-12
17.303,0.000315275768,8.719183089e-08,1e-12
17.338,0.0003111994277,8.457107786e-08,1e-12
17.372,0.0003071833499,8.207215869e-08,1e-12
17.407,0.0003029926495,7.954780768e-08,1e-12
17.441,0.000298869536,7.714236362e-08,1e-12
17.476,0.0002945757703,7.471474475e-08,1e-12
17.51,0.0002903621518,7.240432911e-08,1e-12
17.545,0.0002859877025,7.007610439e-08,1e-12
17.579,0.0002817100266,6.786411493e-08,1e-12
17.614,0.0002772862812,6.563936836e-08,1e-12
17.648,0.0002729782985,6.353009168e-08,1e-12
17.683,0.0002685424388,6.141330529e-08,1e-12
17.717,0.0002642416878,5.94109207e-08,1e-12
17.752,0.0002598327982,5.740598298e-08,1e-12
17.786,0.0002555767008,5.551366585e-08,1e-12
17.821,0.0002512317701,5.362304866e-08,1e-12
17.855,0.0002470539055,5.184229031e-08,1e-12
17.889,0.0002429249252,5.011642336e-08,1e-12
17.924,0.0002387313347,4.839670456e-08,1e-12
17.958,0.0002347172126,4.678071872e-08,1e-12
17.993,0.0002306497833,4.517242681e-08,1e-12
18.027,0.0002267634513,4.36625469e-08,1e-12
18.062,0.0002228303921,4.216080565e-08,1e-12
18.096,0.0002190749273,4.07514281e-08,1e-12
18.131,0.0002152745625,3.934969667e-08,1e-12
18.165,0.0002116439415,3.803384551e-08,1e-12
18.2,0.0002079659783,3.672444595e-08,1e-12
18.234,0.0002044467348,3.549432374e-08,1e-12
18.269,0.0002008743466,3.426902982e-08,1e-12
18.303,0.0001974478966,3.311659322e-08,1e-12
18.338,0.0001939603586,3.196721264e-08,1e-12
18.372,0.0001906057247,3.088471385e-08,1e-12
18.407,0.0001871813067,2.980360529e-08,1e-12
18.441,0.0001838779367,2.878404605e-08,1e-12
18.475,0.0001805931036,2.7793247e-08,1e-12
18.51,0.0001772270946,2.680198673e-08,1e-12
18.544,0.0001739691257,2.586574517e-08,1e-12
18.579,0.0001706251041,2.492840713e-08,1e-12
18.613,0.0001673845868,2.404268925e-08,1e-12
18.648,0.0001640562467,2.315576701e-08,1e-12
18.682,0.0001608304351,2.231776227e-08,1e-12
18.717,0.0001575184045,2.147892611e-08,1e-12
18.751,0.0001543111308,2.06868595e-08,1e-12
18.786,0.0001510224293,1.989471174e-08,1e-12
18.82,0.0001478431818,1.914756608e-08,1e-12
18.855,0.0001445899255,1.840133077e-08,1e-12
18.889,0.0001414523248,1.76985382e-08,1e-12
18.924,0.0001382499659,1.699774429e-08,1e-12
18.958,0.0001351699505,1.633889021e-08,1e-12
18.992,0.0001321243957,1.570151527e-08,1e-12
19.027,0.0001290294141,1.506767589e-08,1e-12
19.061,0.0001260657277,1.447340674e-08,1e-12
19.096,0.0001230627713,1.388351548e-08,1e-12
19.13,0.0001201954744,1.333144067e-08,1e-12
19.165,0.0001172982863,1.278438055e-08,1e-12
19.199,0.0001145393925,1.227323745e-08,1e-12
19.234,0.0001117588462,1.176752836e-08,1e-12
19.268,0.0001091174042,1.129571267e-08,1e-12
19.303,0.0001064612353,1.082954518e-08,1e-12
19.337,0.0001039432428,1.039516212e-08,1e-12
19.372,0.0001014161131,9.966463861e-09,1e-12
19.406,9.902470104e-05,9.567401095e-09,1e-12
19.441,9.662848807e-05,9.173916628e-09,1e-12
19.475,9.436427505e-05,8.807923851e-09,1e-12
19.51,9.209848864e-05,8.447294383e-09,1e-12
19.544,8.996001688e-05,8.112057338e-09,1e-12
19.578,8.788245514e-05,7.791122416e-09,1e-12
19.613,8.580645121e-05,7.475099963e-09,1e-12
19.647,8.384956496e-05,7.181485181e-09,1e-12
19.682,8.189545686e-05,6.892432147e-09,1e-12
19.716,8.005451656e-05,6.623917842e-09,1e-12
19.751,7.821705464e-05,6.359600165e-09,1e-12
19.785,7.648666848e-05,6.114071588e-09,1e-12
19.82,7.476007445e-05,5.872374815e-09,1e-12
19.854,7.313447023e-05,5.647843068e-09,1e-12
19.889,7.151269562e-05,5.426789042e-09,1e-12
19.923,6.99859423e-05,5.22140109e-09,1e-12
19.958,6.846286791e-05,5.019154959e-09,1e-12
19.992,6.702904343e-05,4.831199831e-09,1e-12
20.027,6.559862739e-05,4.646073821e-09,1e-12
20.061,6.425194074e-05,4.473980787e-09,1e-12
20.095,6.294612527e-05,4.309167468e-09,1e-12
20.13,6.164320002e-05,4.146759536e-09,1e-12
20.164,6.041629727e-05,3.995712922e-09,1e-12
20.199,5.919191227e-05,3.846820914e-09,1e-12
20.233,5.803876507e-05,3.708295246e-09,1e-12
20.268,5.688777074e-05,3.571695678e-09,1e-12
20.302,5.580353519e-05,3.444559944e-09,1e-12
20.337,5.47211106e-05,3.319145633e-09,1e-12
20.371,5.370126497e-05,3.202377615e-09,1e-12
20.406,5.268292108e-05,3.087146967e-09,1e-12
20.44,5.172326403e-05,2.979819618e-09,1e-12
20.475,5.076483764e-05,2.873865498e-09,1e-12
20.509,4.9861479e-05,2.775141738e-09,1e-12
20.544,4.89591204e-05,2.677645726e-09,1e-12
20.578,4.810846683e-05,2.586769033e-09,1e-12
20.613,4.725862309e-05,2.496989083e-09,1e-12
20.647,4.645736037e-05,2.413274678e-09,1e-12


==> data/pendulum_transient.csv <==
t,theta,x1_a05,x1_a1,x1_a2
0,2.5,0,0,0
0.026,2.499797707,0.09583259679,0.1889910971,0.3669933873
0.052,2.49919072,0.1883841094,0.3663863996,0.6912187796
0.078,2.498178708,0.2777333485,0.5327938229,0.9771690431
0.103,2.496823156,0.3606974139,0.6829752087,1.219784467
0.129,2.495014882,0.4439853399,0.8294736353,1.441985999
0.155,2.492799327,0.5242910009,0.9666024899,1.63669453
0.181,2.490175298,0.6016843395,1.094851856,1.806835539
0.207,2.487141383,0.6762331896,1.214685751,1.955032473
0.233,2.483695952,0.7480033265,1.326543465,2.083637204
0.258,2.479993243,0.8144519961,1.42696436,2.190783424
0.284,2.475735048,0.8809549654,1.524363553,2.286874802
0.31,2.471059247,0.9448624094,1.614954449,2.368999251
0.336,2.465963359,1.006232417,1.699090207,2.438676928
0.362,2.460444691,1.065121249,1.777104932,2.49726804
0.388,2.454500339,1.121583383,1.849314659,2.545989097
0.413,2.448380277,1.173634517,1.913551102,2.584541755
0.439,2.441591689,1.225488185,1.9752271,2.616952851
0.465,2.434367593,1.27506644,2.031936804,2.642388717
0.491,2.426704264,1.322417104,2.083933315,2.661626768
0.517,2.418597779,1.367586418,2.131455823,2.675360212
0.543,2.410044013,1.410619085,2.174730316,2.684206696
0.569,2.401038648,1.451558301,2.213970265,2.688716083
0.594,2.391949564,1.488987574,2.248083998,2.689417747
0.62,2.38204509,1.525940293,2.279985094,2.686789507
0.646,2.371675111,1.560919038,2.308416507,2.681119524
0.672,2.360834571,1.593961418,2.33354814,2.67275133
0.698,2.349518235,1.625103719,2.355540269,2.661989082
0.724,2.337720701,1.654380941,2.374544049,2.649101677
0.749,2.325917943,1.680804689,2.390131497,2.634927033
0.775,2.313160202,1.706520382,2.403679785,2.618534124
0.801,2.299904323,1.730467448,2.41463833,2.60063974
0.827,2.286144292,1.752676137,2.423126572,2.581406005
0.853,2.271873963,1.773175584,2.429256961,2.560974804
0.879,2.25708706,1.791993849,2.433135326,2.539469955
0.904,2.242375783,1.808528061,2.434833493,2.517880106
0.93,2.226556942,1.824126153,2.434578066,2.494568679
0.956,2.210202308,1.838120176,2.432348511,2.470462288
0.982,2.193305211,1.850534262,2.428227715,2.445630497
1.008,2.175858915,1.86139164,2.422293533,2.420132705
1.034,2.157856629,1.870714673,2.414619062,2.394019291
1.059,2.140016054,1.878252221,2.405662492,2.368369196
1.085,2.12090331,1.884627384,2.39476969,2.341164711
1.111,2.101214298,1.889529706,2.382327677,2.313450322
1.137,2.080942175,1.892978486,2.36839319,2.285249767
1.163,2.060080129,1.894992342,2.35301941,2.256581913
1.189,2.038621404,1.895589257,2.336256179,2.227461362
1.215,2.016559324,1.894786616,2.318150197,2.197898986
1.24,1.994770669,1.892710673,2.299515086,2.169064093
1.266,1.9715061,1.88921116,2.278899788,2.138654614
1.292,1.947619097,1.884360493,2.257063509,2.107818134
1.318,1.92310354,1.878174115,2.234042377,2.076555088
1.344,1.897953525,1.870667094,2.209870284,2.044864167
1.37,1.872163387,1.861854163,2.184579052,2.012742606
1.395,1.846756496,1.852162115,2.159233017,1.981446703
1.421,1.81969538,1.840829353,2.131831782,1.948468051
1.447,1.791979127,1.828232851,2.103395007,1.915044485
1.473,1.763603377,1.814386515,2.073947813,1.881169846
1.499,1.734564192,1.79930417,2.043513986,1.846837612
1.525,1.704858094,1.782999612,2.012116114,1.812041066
1.55,1.675662832,1.766182415,1.981036754,1.778138685
1.576,1.64464042,1.74752066,1.947809501,1.74241182
1.602,1.612943904,1.727677911,1.913679321,1.706201017
1.628,1.580572043,1.706668387,1.878665311,1.669500163
1.654,1.547524275,1.684506555,1.842785988,1.632303597
1.68,1.513800754,1.661207182,1.806059399,1.59460621
1.706,1.479402398,1.636785396,1.768503239,1.556403544
1.731,1.445692255,1.612258882,1.731625463,1.519190235
1.757,1.409975995,1.585681011,1.6924926,1.479986392
1.783,1.373592537,1.55802816,1.652581501,1.440268696
1.809,1.336546263,1.529317415,1.611909468,1.400036068
1.835,1.298842536,1.49956649,1.570493941,1.359288458
1.861,1.260487742,1.468793771,1.528352589,1.318026909
1.886,1.223001066,1.438258805,1.487164306,1.277869698
1.912,1.183391822,1.405538025,1.443651802,1.235607499
1.938,1.143156771,1.371854322,1.399467915,1.192841346
1.964,1.102306694,1.337229198,1.35463198,1.14957709
1.99,1.060853556,1.30168504,1.309163923,1.105821889
2.016,1.018810526,1.265245144,1.263084316,1.06158424
2.041,0.9778416252,1.229384609,1.218220071,1.01860223
2.067,0.9346844489,1.191258962,1.171003339,0.9734481485
2.093,0.8909835939,1.152312134,1.123240213,0.9278448093
2.119,0.8467571235,1.112571226,1.074954245,0.8818061597
2.145,0.8020243394,1.072064322,1.026169806,0.8353475277
2.171,0.7568057711,1.030820482,0.976912106,0.788485611
2.196,0.712888489,0.9904959261,0.9291268728,0.7430625494
2.222,0.6667812855,0.9478946642,0.8790173097,0.6954632308
2.248,0.6202560963,0.9046481321,0.8285140736,0.6475178949
2.274,0.573338076,0.860789091,0.7776456682,0.599248409
2.3,0.5260534518,0.8163511566,0.7264413824,0.5506778441
2.326,0.4784294718,0.7713687534,0.6749312563,0.50183042
2.352,0.4304943459,0.7258770611,0.6231460388,0.452731443
2.377,0.3841365426,0.6816881578,0.5731223702,0.4053081594
2.403,0.335676402,0.6353022639,0.5208893381,0.3557930888
2.429,0.2869936373,0.588515086,0.468475919,0.3061070844
2.455,0.2381195654,0.5413641465,0.4159151124,0.2562790183
2.481,0.1890860822,0.4938873661,0.3632403128,0.2063384481
2.507,0.1399255697,0.4461229767,0.3104852298,0.1563155203
2.532,0.09256655823,0.3999602457,0.259715072,0.1081674017
2.558,0.04325233458,0.3517435034,0.2069012219,0.05807227323
2.584,-0.006091110967,0.3033533013,0.1541079258,0.007986543171
2.61,-0.05543044001,0.2548281788,0.1013692738,-0.04205831324
2.636,-0.104732327,0.2062065096,0.04871922059,-0.09203074845
2.662,-0.1539635625,0.1575264026,-0.00380850871,-0.1418992494
2.687,-0.2012039458,0.1106986411,-0.05416948575,-0.1897225076
2.713,-0.2502010686,0.06201311327,-0.1063606465,-0.2392962395
2.739,-0.2990308571,0.01337950726,-0.1583318667,-0.2886739302
2.765,-0.34766155,-0.03516606623,-0.2100512471,-0.3378252226
2.791,-0.396061987,-0.08358822693,-0.2614875681,-0.3867202943
2.817,-0.4442016953,-0.1318524083,-0.3126103712,-0.4353299474
2.843,-0.4920509719,-0.1799249358,-0.3633900349,-0.4836256928
2.868,-0.5377591275,-0.2259373208,-0.4118662982,-0.5297420834
2.894,-0.5849557435,-0.2735398634,-0.4618903853,-0.5773424265
2.92,-0.6317791839,-0.3208569336,-0.5114891788,-0.6245493842
2.946,-0.6782034817,-0.3678590461,-0.560637013,-0.671337989
2.972,-0.7242037546,-0.4145179069,-0.6093093517,-0.71768431
2.998,-0.769756248,-0.4608064539,-0.6574828278,-0.7635654982
3.023,-0.8131134041,-0.5049414211,-0.7033123806,-0.8072231441
3.049,-0.8577230568,-0.5504298554,-0.7504440791,-0.8521299151
3.075,-0.9018215162,-0.5954753465,-0.7970148541,-0.8965105705
3.101,-0.9453897856,-0.6400559732,-0.8430062254,-0.9403468567
3.127,-0.9884101083,-0.6841511448,-0.8884009781,-0.9836217237
3.153,-1.030865971,-0.7277416017,-0.9331831632,-1.02631933
3.178,-1.071142375,-0.7691628249,-0.975651591,-1.066816704
3.204,-1.112447814,-0.8117123969,-1.019190701,-1.108340604
3.23,-1.153147127,-0.8537079446,-1.062077358,-1.14924738
3.256,-1.193228643,-0.8951353754,-1.104300524,-1.189525913
3.282,-1.23268187,-0.9359818497,-1.145850349,-1.22916623
3.308,-1.271497464,-0.976235752,-1.186718143,-1.268159488
3.333,-1.308211167,-1.014372889,-1.225363863,-1.30503557
3.359,-1.345753143,-1.053435236,-1.264872883,-1.342738067
3.385,-1.38263625,-1.091877458,-1.303680617,-1.379773599
3.411,-1.418855368,-1.12969244,-1.341782627,-1.416137455
3.437,-1.454406352,-1.1668741,-1.37917545,-1.451825873
3.463,-1.489285984,-1.203417347,-1.415856552,-1.486836003
3.489,-1.523491929,-1.239318038,-1.451824287,-1.52116586
3.514,-1.555745549,-1.273228943,-1.485735152,-1.553532721
3.54,-1.588626442,-1.307860606,-1.520301991,-1.586525553
3.566,-1.620831503,-1.341842539,-1.554155344,-1.618836897
3.592,-1.652361464,-1.375173889,-1.587296628,-1.650467774
3.618,-1.683217725,-1.40785452,-1.61972792,-1.681419851
3.644,-1.713402301,-1.439884964,-1.65145191,-1.711695403
3.669,-1.741794908,-1.470071383,-1.68129176,-1.740171148
3.695,-1.77066997,-1.500830361,-1.711638316,-1.769128386
3.721,-1.798882528,-1.530944225,-1.741288722,-1.797418966
3.747,-1.826436628,-1.560415724,-1.77024768,-1.825047144
3.773,-1.853336728,-1.589248065,-1.798520295,-1.852017576
3.799,-1.879587659,-1.617444873,-1.826112042,-1.878335283
3.824,-1.904221551,-1.64396157,-1.852005874,-1.903030195
3.85,-1.929214402,-1.670923692,-1.878279197,-1.92808336
3.876,-1.953574231,-1.697263088,-1.903889656,-1.952500451
3.902,-1.977306999,-1.722984668,-1.928843826,-1.976287584
3.928,-2.000418871,-1.748093586,-1.953148476,-1.999451071
3.954,-2.022916189,-1.772595205,-1.976810544,-2.021997392
3.98,-2.044805439,-1.796495072,-1.999837106,-2.043933165
4.005,-2.065285508,-1.818913535,-2.021385408,-2.064455748
4.031,-2.086001291,-1.841649714,-2.043186357,-2.085213549
4.057,-2.106128828,-1.863801366,-2.064373314,-2.105380978
4.083,-2.12567494,-1.885374501,-2.084953654,-2.124964963
4.109,-2.144646477,-1.906375185,-2.104934771,-2.143972456
4.135,-2.163050297,-1.926809521,-2.124324061,-2.162410412
4.16,-2.18021727,-1.945929529,-2.142416354,-2.179608577
4.186,-2.197527356,-1.965270737,-2.160666141,-2.196949492
4.212,-2.214289913,-1.984063715,-2.178345823,-2.213741317
4.238,-2.23051166,-2.002314539,-2.195462624,-2.22999085
4.264,-2.246199247,-2.020029235,-2.212023684,-2.245704817
4.29,-2.261359239,-2.037213773,-2.228036051,-2.260889853
4.315,-2.275444627,-2.053242888,-2.242921577,-2.274998125
4.341,-2.289588402,-2.069404537,-2.257877714,-2.289164517
4.367,-2.303223407,-2.085053221,-2.272305364,-2.302820994
4.393,-2.316355758,-2.10019455,-2.286211092,-2.315973729
4.419,-2.328991434,-2.114834015,-2.299601316,-2.328628758
4.445,-2.341136269,-2.128976986,-2.312482302,-2.340791964
4.471,-2.352795942,-2.142628696,-2.324860153,-2.35246908
4.496,-2.363554779,-2.155296801,-2.33629298,-2.363243854
4.522,-2.374278673,-2.167999544,-2.347700992,-2.373983499
4.548,-2.38453327,-2.180225678,-2.358622937,-2.38425305
4.574,-2.394323584,-2.191979844,-2.36906422,-2.39405756
4.6,-2.403654448,-2.203266517,-2.379030055,-2.4034019
4.626,-2.412530507,-2.214090003,-2.388525464,-2.412290754
4.651,-2.420640428,-2.224064242,-2.397216523,-2.420412366
4.677,-2.428637136,-2.233991005,-2.405802996,-2.428420628
4.703,-2.436191675,-2.243466297,-2.413932741,-2.435986136
4.729,-2.44330792,-2.252493713,-2.421609978,-2.443112795
4.755,-2.449989545,-2.26107666,-2.428838718,-2.449804305
4.781,-2.456240017,-2.269218352,-2.435622759,-2.456064162
4.806,-2.46184653,-2.276633594,-2.441729844,-2.461679251
4.832,-2.467260565,-2.283918346,-2.447651804,-2.467101761
4.858,-2.472252505,-2.290770223,-2.453139058,-2.472101746
4.884,-2.47682499,-2.297191663,-2.458194547,-2.476681869
4.91,-2.480980449,-2.303184902,-2.462820996,-2.48084458
4.936,-2.484721096,-2.308751971,-2.467020908,-2.48459211
4.961,-2.487928548,-2.313704729,-2.470659166,-2.487805853
4.987,-2.490861133,-2.318440971,-2.474028831,-2.490744654
5.013,-2.4933842,-2.322755861,-2.476978072,-2.493273623
5.039,-2.495499107,-2.326650617,-2.479508511,-2.495394133
5.065,-2.497206996,-2.330126247,-2.481621546,-2.49710734
5.091,-2.498508788,-2.33318355,-2.483318353,-2.498414182
5.117,-2.499405188,-2.335823116,-2.484599882,-2.499315375
5.142,-2.49988526,-2.33796757,-2.485441173,-2.499799827
5.168,-2.499987672,-2.339788635,-2.485910018,-2.499906568
5.194,-2.499685492,-2.341192474,-2.485965083,-2.499608497
5.22,-2.498978556,-2.342178842,-2.485606429,-2.498905462
5.246,-2.497866481,-2.34274728,-2.484833893,-2.497797091
5.272,-2.496348667,-2.342897119,-2.483647088,-2.496282793
5.297,-2.494505837,-2.342645619,-2.482114688,-2.494443175
5.323,-2.492189562,-2.341971604,-2.480113298,-2.492130075
5.349,-2.489464485,-2.340875766,-2.477695181,-2.489408012
5.375,-2.486329139,-2.339356598,-2.474859069,-2.486275528
5.401,-2.482781843,-2.33741238,-2.47160347,-2.482730948
5.427,-2.478820696,-2.335041183,-2.46792667,-2.47877238
5.452,-2.474619656,-2.332356536,-2.463992277,-2.474573696
5.478,-2.469840388,-2.329141398,-2.459483461,-2.469796757
5.504,-2.464640388,-2.32549234,-2.454547089,-2.464598968
5.53,-2.45901691,-2.321406607,-2.449180583,-2.458977589
5.556,-2.452966999,-2.316881239,-2.443381153,-2.45292967
5.582,-2.446487487,-2.311913069,-2.437145795,-2.44645205
5.608,-2.439575004,-2.306498728,-2.430471293,-2.439541362
5.633,-2.432516743,-2.300868549,-2.423636183,-2.432484741
5.659,-2.424744386,-2.294568473,-2.416090144,-2.424714006
5.685,-2.416527872,-2.287811077,-2.408094221,-2.416499031
5.711,-2.407863029,-2.280592211,-2.399644385,-2.40783565
5.737,-2.398745492,-2.27290753,-2.390736409,-2.3987195
5.763,-2.3891707,-2.264752503,-2.381365869,-2.389146025
5.788,-2.379528541,-2.256463183,-2.371915224,-2.37950507
5.814,-2.369042873,-2.247371688,-2.361623777,-2.369020591
5.84,-2.358085367,-2.237795362,-2.350855567,-2.358064214
5.866,-2.346650747,-2.227728967,-2.339605442,-2.346630666
5.892,-2.33473357,-2.217167101,-2.327868077,-2.334714506
5.918,-2.322328228,-2.206104202,-2.315637984,-2.32231013
5.943,-2.309934288,-2.194988982,-2.303408355,-2.309917073
5.969,-2.296554514,-2.18292655,-2.290195208,-2.296538171
5.995,-2.282669084,-2.17034574,-2.276472171,-2.282653569
6.021,-2.268271817,-2.157240425,-2.262233172,-2.268257088
6.047,-2.25335641,-2.143604359,-2.247472009,-2.253342427
6.073,-2.237916444,-2.129431182,-2.232182367,-2.23790317
6.098,-2.222569572,-2.115290594,-2.21697643,-2.222556945
6.124,-2.206081644,-2.100045008,-2.200631418,-2.206069657
6.15,-2.189049596,-2.084242934,-2.18373865,-2.189038217
6.176,-2.171466677,-2.067877684,-2.166291467,-2.171455874
6.202,-2.153326084,-2.050942524,-2.148283155,-2.153315829
6.228,-2.13462098,-2.033430684,-2.129706964,-2.134611244
6.254,-2.115344509,-2.015335378,-2.110556124,-2.115335266
6.279,-2.096264231,-1.997379494,-2.091593627,-2.09625544
6.305,-2.075847106,-1.978120011,-2.071295933,-2.07583876
6.331,-2.054838385,-1.958257048,-2.0504036,-2.054830462
6.357,-2.033231329,-1.937783941,-2.028909966,-2.033223807
6.383,-2.011019282,-1.91669411,-2.006808451,-2.011012142
6.409,-1.988195699,-1.894981086,-1.984092581,-1.988188921
6.434,-1.965667267,-1.873509578,-1.961665129,-1.965660819
6.46,-1.941625655,-1.850555887,-1.937725909,-1.941619534
6.486,-1.916954011,-1.826960739,-1.913154045,-1.9169482
6.512,-1.891646486,-1.802718367,-1.887943755,-1.891640969
6.538,-1.865697483,-1.777823253,-1.862089506,-1.865692245
6.564,-1.839101688,-1.752270167,-1.835586048,-1.839096716
6.589,-1.812914203,-1.727074817,-1.809485125,-1.812909474
6.615,-1.785035531,-1.700217159,-1.781694224,-1.785031041
6.641,-1.75649635,-1.672688054,-1.753240572,-1.756492087
6.667,-1.72729283,-1.644483757,-1.724120398,-1.727288783
6.693,-1.697421613,-1.615600995,-1.6943304,-1.697417772
6.719,-1.666879856,-1.586037005,-1.663867786,-1.666876209
6.745,-1.635665266,-1.555789583,-1.632730318,-1.635661804
6.77,-1.605015143,-1.526059511,-1.602152493,-1.60501185
6.796,-1.572476449,-1.494467436,-1.569687103,-1.572473322
6.822,-1.539261816,-1.462189075,-1.536543902,-1.539258848
6.848,-1.505371583,-1.42922485,-1.502723276,-1.505368766
6.874,-1.470806865,-1.395575963,-1.468226386,-1.470804191
6.9,-1.435569596,-1.361244432,-1.433055211,-1.435567057
6.925,-1.401055956,-1.327592257,-1.398603529,-1.401053541
6.951,-1.364508425,-1.291930918,-1.362118818,-1.364506132
6.977,-1.32729931,-1.255598157,-1.324970917,-1.327297133
7.003,-1.289434221,-1.21859967,-1.287165478,-1.289432155
7.029,-1.250919804,-1.180942188,-1.248709184,-1.250917842
7.055,-1.211763769,-1.142633508,-1.209609787,-1.211761907
7.08,-1.173516857,-1.105192405,-1.171415967,-1.173515085
7.106,-1.133128928,-1.065633286,-1.131081868,-1.133127246
7.132,-1.092128816,-1.025452657,-1.09013421,-1.09212722
7.158,-1.050528781,-0.9846628625,-1.048585287,-1.050527266
7.184,-1.008342293,-0.9432774565,-1.006448602,-1.008340854
7.21,-0.9655840455,-0.9013112193,-0.9637388844,-0.9655826797
7.235,-0.9239459724,-0.8604262165,-0.9221463027,-0.9239446731
7.261,-0.8801136327,-0.817368335,-0.8783600863,-0.8801123992
7.287,-0.8357603276,-0.7737806647,-0.8340517242,-0.8357591567
7.313,-0.7909056634,-0.7296828956,-0.7892408526,-0.7909045518
7.339,-0.7455704701,-0.6850959411,-0.7439483309,-0.7455694148
7.365,-0.6997767827,-0.6400419194,-0.6981962228,-0.6997757809
7.391,-0.6535478153,-0.594544127,-0.6520077702,-0.6535468642
7.416,-0.608709063,-0.5504004975,-0.607206996,-0.6087081584
7.442,-0.5616980614,-0.5041042554,-0.5602344996,-0.5616972026
7.468,-0.5143270899,-0.4574397959,-0.5129010473,-0.5143262746
7.494,-0.4666236397,-0.4104346914,-0.4652341555,-0.4666228657
7.52,-0.4186161483,-0.3631174602,-0.4172622865,-0.4186154136
7.546,-0.3703339326,-0.3155174997,-0.3690147807,-0.3703332351
7.571,-0.3236776832,-0.2695097903,-0.3223910677,-0.3236770197
7.597,-0.2749447557,-0.2214436479,-0.2736911279,-0.2749441258
7.623,-0.2260283448,-0.1731862529,-0.2248068598,-0.2260277469
7.649,-0.1769604751,-0.1247697085,-0.1757703094,-0.1769599074
7.675,-0.127773634,-0.07622658037,-0.1266139855,-0.1277730951
7.701,-0.07850067499,-0.02758979981,-0.07737076175,-0.07850016339
7.726,-0.03107244781,0.01923375072,-0.02997040759,-0.03107196116
7.752,0.01827308197,0.06795765717,0.01934686277,0.01827354396
7.778,0.06760626304,0.1166765219,0.06865250845,0.06760670162
7.804,0.1168937889,0.1653569625,0.1179132044,0.1168942052
7.83,0.1661024947,0.2139657389,0.1670957679,0.16610289
7.856,0.2151994596,0.2624698553,0.2161672603,0.2151998348
7.882,0.2641521067,0.3108366606,0.2650950876,0.2641524629
7.907,0.3110559404,0.3571837237,0.3119756562,0.3110562792
7.933,0.3596326621,0.4051881335,0.3605287904,0.3596329838
7.959,0.4079715379,0.4529614869,0.4088446833,0.4079718433
7.985,0.4560422778,0.5004734218,0.4568930292,0.4560425677
8.011,0.5038153805,0.5476943652,0.5046443119,0.5038156557
8.037,0.5512622081,0.5945956079,0.5520698789,0.5512624694
8.062,0.5965506633,0.6393655966,0.5973384052,0.5965509118
8.088,0.643277941,0.6855599811,0.644045478,0.6432781769
8.114,0.6895998309,0.7313553446,0.6903476809,0.6896000549
8.14,0.7354917252,0.7767270104,0.7362203929,0.7354919378
8.166,0.7809301537,0.8216514401,0.7816401309,0.7809303556
8.192,0.8258928186,0.8661062678,0.8265845844,0.8258930103
8.217,0.8686578303,0.9083887223,0.8693325255,0.8686580125
8.243,0.9126271209,0.9518620668,0.9132845092,0.9126272939
8.269,0.9560617224,0.994806686,0.9567022476,0.9560618867
8.295,0.9989441852,1.037205065,0.9995682796,0.9989443411
8.321,1.041258303,1.079040931,1.041866388,1.041258451
8.347,1.082989108,1.120299253,1.083581593,1.082989248
8.373,1.12412286,1.160966227,1.124700147,1.124122994
8.398,1.163099826,1.199499688,1.163662866,1.163099953
8.424,1.203027168,1.238971258,1.203575764,1.203027289
8.45,1.242323809,1.277817644,1.242858331,1.242323923
8.476,1.280980684,1.31602972,1.281501493,1.280980793
8.502,1.31898984,1.353599473,1.319497288,1.318989943
8.528,1.356344401,1.390519965,1.356838831,1.356344499
8.553,1.391639492,1.425402656,1.392121719,1.391639585
8.579,1.427694018,1.461033402,1.428163874,1.427694107
8.605,1.463079531,1.496000293,1.463537332,1.463079615
8.631,1.497793035,1.530300274,1.49823909,1.497793114
8.657,1.531832408,1.563931166,1.53226702,1.531832484
8.683,1.56519636,1.59689162,1.565619821,1.565196432
8.708,1.59663965,1.627951579,1.59705266,1.596639719
8.734,1.628677956,1.659595998,1.629080369,1.628678021
8.76,1.660041447,1.690570421,1.660433536,1.660041509
8.786,1.69073168,1.720876346,1.691113709,1.690731739
8.812,1.720750816,1.750515882,1.721123043,1.720750871
8.838,1.750101582,1.779491699,1.750464258,1.750101634
8.863,1.777696186,1.806730115,1.77804991,1.777696236
8.889,1.805745799,1.834413752,1.806090448,1.805745846
8.915,1.833138018,1.861444489,1.833473823,1.833138063
8.941,1.859877396,1.88782683,1.860204586,1.859877439
8.967,1.885968851,1.913565639,1.886287646,1.885968892
8.993,1.911417629,1.938666111,1.911728243,1.911417667
9.019,1.936229266,1.963133732,1.93653191,1.936229302
9.044,1.959491149,1.98606883,1.959786323,1.959491184
9.07,1.983070058,2.009311993,1.983357658,1.983070091
9.096,2.00602962,2.031939953,2.006309841,2.006029652
9.122,2.028376217,2.053959042,2.028649247,2.028376247
9.148,2.050116367,2.075375732,2.050382392,2.050116396
9.174,2.071256704,2.096196607,2.071515903,2.071256731
9.199,2.091024556,2.115661011,2.091277356,2.091024582
9.225,2.111007923,2.135332624,2.111254236,2.111007947
9.251,2.130411554,2.154428362,2.130651546,2.130411577
9.277,2.149242302,2.172955033,2.149476137,2.149242324
9.303,2.167507026,2.19091945,2.16773486,2.167507047
9.329,2.185212567,2.20832841,2.185434555,2.185212587
9.354,2.201716133,2.224550274,2.201932641,2.201716152
9.38,2.218344559,2.240889298,2.218555511,2.218344577
9.406,2.234433824,2.256692758,2.234639363,2.234433841
9.432,2.249990558,2.271967241,2.250190823,2.249990574
9.458,2.265021303,2.286719245,2.265216429,2.265021318
9.484,2.279532498,2.300955169,2.279722617,2.279532513
9.51,2.293530475,2.314681301,2.293715715,2.293530488
9.535,2.306511858,2.32740449,2.306692525,2.306511871
9.561,2.319521046,2.340148439,2.319697077,2.319521058
9.587,2.332035012,2.352400474,2.332206526,2.332035024
9.613,2.344059554,2.364166352,2.344226667,2.344059565
9.639,2.355600313,2.375451676,2.355763137,2.355600324
9.665,2.36666277,2.386261888,2.366821416,2.36666278
9.69,2.376853635,2.396213181,2.377008364,2.376853644
9.716,2.386993156,2.406106603,2.387143915,2.386993165
9.742,2.396669604,2.415540029,2.396816494,2.396669613
9.768,2.405887766,2.424518209,2.406030887,2.405887775
9.794,2.414652242,2.433045707,2.41479169,2.41465225
9.82,2.422967441,2.441126894,2.42310331,2.422967449
9.845,2.430543062,2.448480269,2.430675577,2.430543069
9.871,2.437989048,2.455697959,2.438118162,2.437989054
9.897,2.444997665,2.462481143,2.445123466,2.444997672
9.923,2.451572537,2.468833409,2.45169511,2.451572543
9.949,2.457717083,2.474758141,2.45783651,2.457717088
9.975,2.463434513,2.480258516,2.463550875,2.463434518
10,2.468532049,2.485149916,2.468645538,2.468532054
10.026,2.473420201,2.489826329,2.473530778,2.473420206
10.052,2.477889518,2.494086566,2.477997257,2.477889523
10.078,2.481942375,2.497932972,2.48204735,2.48194238
10.104,2.485580935,2.501367676,2.485683215,2.485580939
10.13,2.488807142,2.504392592,2.488906798,2.488807146
10.156,2.491622728,2.50700942,2.491719827,2.491622732
10.181,2.493944198,2.509142136,2.494038899,2.493944202
10.207,2.495958528,2.510962586,2.496050799,2.495958532
10.233,2.497566087,2.512378708,2.49765599,2.497566091
10.259,2.498767744,2.51339134,2.49885534,2.498767747
10.285,2.499564149,2.514001101,2.499649497,2.499564152
10.311,2.499955732,2.514208395,2.500038889,2.499955735
10.336,2.499950688,2.514028342,2.500031792,2.49995069
10.362,2.49954861,2.513446507,2.499627633,2.499548612
10.388,2.498741702,2.512462111,2.498818697,2.498741705
10.414,2.497529528,2.511074689,2.497604547,2.49752953
10.44,2.495911432,2.509283558,2.495984525,2.495911434
10.466,2.493886539,2.507087817,2.493957757,2.493886541
10.491,2.491554884,2.504593921,2.491624344,2.491554886
10.517,2.488728669,2.501601067,2.488796346,2.488728671
10.543,2.485491791,2.498199656,2.485557731,2.485491793
10.569,2.481842513,2.494387926,2.481906761,2.481842514
10.595,2.477778883,2.4901639,2.477841482,2.477778885
10.621,2.473298735,2.485525385,2.473359728,2.473298737
10.647,2.468399688,2.480469975,2.468459115,2.468399689
10.672,2.46329161,2.475213415,2.46334957,2.463291611
10.698,2.457563142,2.469332445,2.457619615,2.457563143
10.724,2.451407478,2.463026211,2.451462502,2.451407479
10.75,2.444821402,2.456291471,2.444875013,2.444821403
10.776,2.437801488,2.449124779,2.437853724,2.437801489
10.802,2.43034411,2.441522483,2.430395005,2.430344111
10.827,2.422757439,2.433798201,2.422807077,2.42275744
10.853,2.414430643,2.425330069,2.414479007,2.414430644
10.879,2.405654458,2.416414342,2.405701581,2.405654459
10.905,2.39642447,2.407046582,2.396470384,2.396424471
10.931,2.386736074,2.397222163,2.386780809,2.386736074
10.957,2.376584478,2.386936271,2.376628065,2.376584479
10.982,2.36638188,2.37660615,2.366424391,2.36638188
11.008,2.355307087,2.365400386,2.355348507,2.355307087
11.034,2.343753851,2.353717843,2.343794209,2.343753852
11.06,2.331716689,2.341553016,2.33175601,2.33171669
11.086,2.319189954,2.328900239,2.319228266,2.319189954
11.112,2.306167845,2.31575369,2.306205174,2.306167845
11.137,2.29317389,2.302641574,2.293210297,2.29317389
11.163,2.279162683,2.288509012,2.279198156,2.279162684
11.189,2.264638094,2.273864612,2.264672657,2.264638095
11.215,2.249593791,2.258702022,2.249627467,2.249593791
11.241,2.234023329,2.243014778,2.234056141,2.23402333
11.267,2.217920166,2.226796319,2.217952135,2.217920166
11.293,2.201277669,2.210039994,2.201308818,2.20127767
11.318,2.184760409,2.19341465,2.184790788,2.184760409
11.344,2.167040452,2.175583691,2.167070052,2.167040452
11.37,2.148761136,2.157194787,2.148789976,2.148761136
11.396,2.129915617,2.138241075,2.129943717,2.129915617
11.422,2.110497038,2.118715683,2.110524417,2.110497038
11.448,2.090498546,2.098611738,2.090525223,2.090498546
11.473,2.070715984,2.078729046,2.070742001,2.070715984
11.499,2.049560176,2.057470406,2.049585526,2.049560176
11.525,2.027804382,2.035613091,2.027829082,2.027804382
11.551,2.005441971,2.013150454,2.005466036,2.005441971
11.577,1.982466426,1.990075961,1.982489874,1.982466426
11.603,1.958871373,1.966383222,1.958894219,1.958871373
11.628,1.935593816,1.943012911,1.935616098,1.935593816
11.654,1.910765727,1.918089567,1.910787438,1.910765728
11.68,1.885300352,1.892530152,1.885321505,1.885300352
11.706,1.859192159,1.866329119,1.859212769,1.859192159
11.732,1.832435911,1.839481216,1.832455992,1.832435911
11.758,1.805026699,1.811981521,1.805046265,1.805026699
11.784,1.776959981,1.783825473,1.776979044,1.776959981
11.809,1.749348832,1.756129508,1.749367425,1.749348832
11.835,1.719980773,1.726674344,1.719998888,1.719980773
11.861,1.689944265,1.696551845,1.689961916,1.689944265
11.887,1.659236597,1.665759285,1.659253795,1.659236597
11.913,1.627855622,1.634294502,1.627872379,1.627855622
11.939,1.595799802,1.602155945,1.595816128,1.595799802
11.964,1.564339656,1.570617243,1.564355579,1.564339656
11.99,1.530958178,1.537155091,1.530973693,1.530958179
12.016,1.496901303,1.503018572,1.496916419,1.496901303
12.042,1.462170341,1.468208987,1.46218507,1.462170341
12.068,1.426767437,1.432728463,1.426781787,1.426767437
12.094,1.390695609,1.396580009,1.390709591,1.390695609
12.119,1.355383989,1.361195636,1.355397626,1.355383989
12.145,1.318012374,1.323749306,1.318025661,1.318012374
12.171,1.279986329,1.285649502,1.279999275,1.279986329
12.197,1.241312758,1.246903116,1.241325371,1.241312758
12.223,1.201999641,1.207518117,1.202011931,1.201999641
12.249,1.162056073,1.167503587,1.162068048,1.162056073
12.274,1.12306377,1.128443907,1.123075449,1.12306377
12.3,1.08191437,1.087225316,1.08192575,1.08191437
12.326,1.04016826,1.0454109,1.040179347,1.04016826
12.352,0.9978392084,1.003014418,0.9978500111,0.9978392085
12.378,0.9549422167,0.9600508597,0.9549527421,0.9549422167
12.404,0.9114935231,0.916536452,0.9115037784,0.9114935232
12.43,0.8675106095,0.872488666,0.8675206016,0.8675106095
12.455,0.8247329711,0.8296494344,0.8247427165,0.8247329712
12.481,0.7797576963,0.7846109077,0.7797671916,0.7797576963
12.507,0.7343072211,0.7390979912,0.7343164726,0.7343072211
12.533,0.6884038741,0.6931330032,0.6884128883,0.6884038741
12.559,0.6420711556,0.6467394336,0.6420799383,0.6420711556
12.585,0.595333702,0.5999419092,0.5953422594,0.595333702
12.61,0.550036104,0.5545872772,0.5500444501,0.5500361041
12.636,0.5025804609,0.5070730645,0.5025885928,0.502580461
12.662,0.4547992739,0.459234059,0.4548071971,0.454799274
12.688,0.4067212042,0.4110989122,0.406728924,0.4067212042
12.714,0.3583757744,0.3626971373,0.3583832961,0.3583757744
12.74,0.309793294,0.3140590346,0.3098006227,0.309793294
12.765,0.2628846893,0.2670976198,0.262891837,0.2628846893
12.791,0.2139278915,0.2180865907,0.2139348558,0.2139278915
12.817,0.1648276157,0.1689327792,0.1648344012,0.1648276157
12.843,0.1156164487,0.1196687635,0.1156230601,0.1156164487
12.869,0.06632731913,0.07032746337,0.06633376085,0.06632731915
12.895,0.01699339676,0.02094203993,0.01699967316,0.01699339678
12.921,-0.03235200961,-0.02845420655,-0.0323458943,-0.0323520096
12.946,-0.07977930301,-0.07592976919,-0.07977333868,-0.07977930299
12.972,-0.1290504461,-0.1252504803,-0.1290446348,-0.1290504461
12.998,-0.1782346154,-0.1744835813,-0.1782289533,-0.1782346154
13.024,-0.2272989659,-0.2235962352,-0.2272934491,-0.2272989658
13.05,-0.2762110207,-0.2725559733,-0.2762056455,-0.2762110206
13.076,-0.3249387686,-0.3213307922,-0.3249335313,-0.3249387686
13.101,-0.3715892756,-0.3680259897,-0.3715841676,-0.3715892756
13.127,-0.4198647439,-0.4163473507,-0.4198597671,-0.4198647439
13.153,-0.467864717,-0.4643926272,-0.4678598679,-0.4678647171
13.179,-0.5155599002,-0.5121325317,-0.5155551755,-0.5155599002
13.205,-0.5629218795,-0.5595386579,-0.5629172761,-0.5629218795
13.231,-0.6099231891,-0.6065835474,-0.6099187038,-0.609923189
13.256,-0.6547519871,-0.651453721,-0.6547476126,-0.6547519871
13.282,-0.7009699691,-0.6977141915,-0.7009657068,-0.7009699691
13.308,-0.7467520542,-0.7435382191,-0.7467479014,-0.7467520543
13.334,-0.792075059,-0.7889026274,-0.7920710127,-0.7920750589
13.36,-0.8369169791,-0.8337854191,-0.8369130367,-0.8369169791
13.386,-0.8812570161,-0.8781658023,-0.8812531748,-0.8812570161
13.412,-0.9250755957,-0.9220242097,-0.925071853,-0.9250755957
13.437,-0.9667000039,-0.963686431,-0.9666963536,-0.9667000039
13.463,-1.009443619,-1.006468876,-1.009440062,-1.009443619
13.489,-1.051615079,-1.048678667,-1.051611614,-1.051615079
13.515,-1.093199721,-1.090301147,-1.093196345,-1.093199721
13.541,-1.134184106,-1.131322884,-1.134180817,-1.134184106
13.567,-1.174556007,-1.171731655,-1.174552802,-1.174556007
13.592,-1.212787251,-1.209997905,-1.212784125,-1.212787251
13.618,-1.251926753,-1.249173354,-1.251923707,-1.251926753
13.644,-1.290424424,-1.28770651,-1.290421456,-1.290424424
13.67,-1.32827258,-1.325589695,-1.328269688,-1.32827258
13.696,-1.365464605,-1.362816298,-1.365461788,-1.365464605
13.722,-1.401994913,-1.399380739,-1.401992168,-1.401994913
13.747,-1.436491892,-1.433910124,-1.436489214,-1.436491892
13.773,-1.471711751,-1.469163261,-1.471709142,-1.471711751
13.799,-1.506258998,-1.503743357,-1.506256456,-1.506258998
13.825,-1.54013172,-1.537648506,-1.540129244,-1.54013172
13.851,-1.573328825,-1.570877621,-1.573326412,-1.573328825
13.877,-1.605849992,-1.603430386,-1.605847641,-1.605849992
13.902,-1.63648328,-1.634093673,-1.636480987,-1.63648328
13.928,-1.667680397,-1.665321595,-1.667678163,-1.667680397
13.954,-1.698204734,-1.695876341,-1.698202557,-1.698204734
13.98,-1.728058596,-1.725760221,-1.728056475,-1.728058596
14.006,-1.757244843,-1.7549761,-1.757242776,-1.757244843
14.032,-1.785766845,-1.783527352,-1.785764831,-1.785766845
14.058,-1.813628442,-1.811417823,-1.813626481,-1.813628442
14.083,-1.839799619,-1.837616412,-1.839797706,-1.839799619
14.109,-1.866378575,-1.864223518,-1.866376711,-1.866378575
14.135,-1.892310875,-1.890183604,-1.892309058,-1.892310875
14.161,-1.917601837,-1.915501996,-1.917600068,-1.917601837
14.187,-1.942257067,-1.940184302,-1.942255343,-1.942257067
14.213,-1.96628242,-1.964236383,-1.96628074,-1.96628242
14.238,-1.98879537,-1.986774707,-1.988793731,-1.98879537
14.264,-2.011603012,-2.009608406,-2.011601416,-2.011603012
14.29,-2.033799286,-2.031830401,-2.03379773,-2.033799286
14.316,-2.055390741,-2.053447246,-2.055389225,-2.055390741
14.342,-2.076384035,-2.074465604,-2.076382558,-2.076384035
14.368,-2.096785908,-2.094892217,-2.096784469,-2.096785908
14.393,-2.115851686,-2.113981484,-2.115850283,-2.115851686
14.419,-2.135113253,-2.133267171,-2.135111886,-2.135113253
14.445,-2.153803631,-2.151981358,-2.153802299,-2.153803631
14.471,-2.171929676,-2.170130904,-2.171928378,-2.171929676
14.497,-2.189498223,-2.187722651,-2.189496958,-2.189498223
14.523,-2.206516075,-2.204763404,-2.206514843,-2.206516075
14.549,-2.222989982,-2.221259916,-2.222988781,-2.222989982
14.574,-2.238323534,-2.236614931,-2.238322363,-2.238323534
14.6,-2.253749814,-2.252063249,-2.253748673,-2.253749814
14.626,-2.268651704,-2.266986893,-2.268650592,-2.268651704
14.652,-2.283035618,-2.281392281,-2.283034535,-2.283035618
14.678,-2.296907857,-2.295285718,-2.296906802,-2.296907857
14.704,-2.310274599,-2.308673384,-2.31027357,-2.310274599
14.729,-2.322656153,-2.321074804,-2.322655151,-2.322656153
14.755,-2.335048764,-2.333487813,-2.335047787,-2.335048764
14.781,-2.346953357,-2.345412542,-2.346952405,-2.346953357
14.807,-2.358375535,-2.356854597,-2.358374608,-2.358375535
14.833,-2.369320739,-2.367819422,-2.369319835,-2.369320739
14.859,-2.37979424,-2.37831229,-2.379793359,-2.37979424
14.884,-2.389424821,-2.387961259,-2.389423962,-2.389424821
14.91,-2.398987696,-2.397543015,-2.398986859,-2.398987696
14.936,-2.408093437,-2.406667394,-2.408092621,-2.408093437
14.962,-2.416746598,-2.415338953,-2.416745804,-2.416746598
14.988,-2.424951541,-2.423562057,-2.424950767,-2.424951541
15.014,-2.432712434,-2.431340876,-2.43271168,-2.432712434
15.039,-2.439759766,-2.438405228,-2.439759031,-2.439759766
15.065,-2.446660977,-2.445323915,-2.44666026,-2.446660977
15.091,-2.453129305,-2.451809494,-2.453128607,-2.453129305
15.117,-2.459168119,-2.457865337,-2.459167439,-2.459168119
15.143,-2.464780578,-2.463494605,-2.464779915,-2.464780578
15.169,-2.469969633,-2.468700253,-2.469968987,-2.469969633
15.195,-2.474738025,-2.473485023,-2.474737396,-2.474738025
15.22,-2.478928666,-2.477691214,-2.478928053,-2.478928666
15.246,-2.482879054,-2.481657569,-2.482878456,-2.482879054
15.272,-2.486415645,-2.485209921,-2.486415062,-2.486415645
15.298,-2.48954033,-2.488350165,-2.489539763,-2.48954033
15.324,-2.492254788,-2.49107998,-2.492254235,-2.492254788
15.35,-2.494560479,-2.49340083,-2.49455994,-2.494560479
15.375,-2.49639316,-2.495247904,-2.496392634,-2.49639316
15.401,-2.497900443,-2.496769965,-2.497899931,-2.497900443
15.427,-2.499002004,-2.497886114,-2.499001505,-2.499002004
15.453,-2.499698439,-2.49859695,-2.499697953,-2.499698439
15.479,-2.499990126,-2.498902851,-2.499989652,-2.499990126
15.505,-2.499877222,-2.498803978,-2.49987676,-2.499877222
15.53,-2.499387057,-2.498327133,-2.499386607,-2.499387057
15.556,-2.498480151,-2.497433906,-2.498479713,-2.498480151
15.582,-2.497167837,-2.496135094,-2.49716741,-2.497167837
15.608,-2.495449406,-2.49442999,-2.495448989,-2.495449406
15.634,-2.493323929,-2.492317669,-2.493323523,-2.493323929
15.66,-2.490790259,-2.489796986,-2.490789864,-2.490790259
15.686,-2.487847035,-2.48686658,-2.487846649,-2.487847035
15.711,-2.48462931,-2.483661026,-2.484628935,-2.48462931
15.737,-2.480877932,-2.479922144,-2.480877566,-2.480877932
15.763,-2.476711687,-2.475768235,-2.476711331,-2.476711687
15.789,-2.472128356,-2.47119708,-2.472128008,-2.472128356
15.815,-2.467125504,-2.466206248,-2.467125166,-2.467125504
15.841,-2.461700486,-2.460793094,-2.461700156,-2.461700486
15.866,-2.45608334,-2.455187211,-2.456083018,-2.45608334
15.892,-2.449821728,-2.448937165,-2.449821414,-2.449821728
15.918,-2.443128877,-2.442255732,-2.443128572,-2.443128877
15.944,-2.436001313,-2.435139437,-2.436001015,-2.436001313
15.97,-2.428435357,-2.427584605,-2.428435067,-2.428435357
15.996,-2.420427128,-2.419587357,-2.420426845,-2.420427128
16.021,-2.412306027,-2.411476681,-2.412305752,-2.412306027
16.047,-2.403418231,-2.40259959,-2.403417962,-2.403418231
16.073,-2.394075512,-2.393267437,-2.39407525,-2.394075512
16.099,-2.384273219,-2.383475575,-2.384272964,-2.384273219
16.125,-2.374006515,-2.373219167,-2.374006267,-2.374006515
16.151,-2.363270382,-2.362493197,-2.363270141,-2.363270382
16.176,-2.352499649,-2.351732112,-2.352499413,-2.352499649
16.202,-2.340827464,-2.340069834,-2.340827234,-2.340827464
16.228,-2.328669973,-2.327922123,-2.328669749,-2.328669973
16.254,-2.31602149,-2.315283294,-2.316021272,-2.31602149
16.28,-2.30287618,-2.302147512,-2.302875967,-2.30287618
16.306,-2.289228058,-2.288508797,-2.289227851,-2.289228058
16.332,-2.275071007,-2.27436103,-2.275070805,-2.275071007
16.357,-2.260972699,-2.260271536,-2.260972502,-2.260972699
16.383,-2.245799107,-2.245106995,-2.245798915,-2.245799107
16.409,-2.23009775,-2.229414573,-2.230097563,-2.23009775
16.435,-2.213862062,-2.213187704,-2.21386188,-2.213862062
16.461,-2.197085392,-2.196419739,-2.197085214,-2.197085392
16.487,-2.179761016,-2.179103956,-2.179760843,-2.179761016
16.512,-2.162580137,-2.161931235,-2.162579969,-2.162580137
16.538,-2.144161681,-2.143521156,-2.144161517,-2.144161681
16.564,-2.12517533,-2.124543073,-2.12517517,-2.12517533
16.59,-2.105614225,-2.104990131,-2.105614069,-2.105614225
16.616,-2.085471519,-2.084855481,-2.085471367,-2.085471519
16.642,-2.064740391,-2.064132306,-2.064740243,-2.064740391
16.667,-2.044245401,-2.043644867,-2.044245257,-2.044245401
16.693,-2.022340465,-2.021747683,-2.022340325,-2.022340465
16.719,-1.999827292,-1.999242163,-1.999827155,-1.999827292
16.745,-1.976699397,-1.976121822,-1.976699264,-1.976699397
16.771,-1.952950445,-1.952380326,-1.952950314,-1.952950445
16.797,-1.928574273,-1.928011515,-1.928574147,-1.928574273
16.823,-1.903564928,-1.903009435,-1.903564804,-1.903564928
16.848,-1.878915041,-1.878366445,-1.87891492,-1.878915041
16.874,-1.852647338,-1.852105825,-1.852647221,-1.852647338
16.9,-1.825730337,-1.825195815,-1.825730223,-1.825730337
16.926,-1.798159216,-1.797631594,-1.798159104,-1.798159216
16.952,-1.769929526,-1.769408717,-1.769929418,-1.769929526
16.978,-1.741037233,-1.740523147,-1.741037127,-1.741037233
17.003,-1.712627975,-1.712120273,-1.712627872,-1.712627975
17.029,-1.682426011,-1.681924864,-1.68242591,-1.682426011
17.055,-1.651552302,-1.651057625,-1.651552204,-1.651552302
17.081,-1.620004848,-1.619516557,-1.620004752,-1.620004848
17.107,-1.587782267,-1.587300281,-1.587782174,-1.587782267
17.133,-1.554883843,-1.55440808,-1.554883752,-1.554883843
17.158,-1.522613376,-1.522143521,-1.522613288,-1.522613376
17.184,-1.488389937,-1.487926148,-1.488389851,-1.488389937
17.21,-1.453492862,-1.453035061,-1.453492778,-1.453492862
17.236,-1.417924506,-1.417472616,-1.417924425,-1.417924506
17.262,-1.381688112,-1.381242056,-1.381688032,-1.381688112
17.288,-1.34478785,-1.344347553,-1.344787772,-1.34478785
17.314,-1.307228864,-1.306794252,-1.307228789,-1.307228864
17.339,-1.270498969,-1.270069754,-1.270498895,-1.270498969
17.365,-1.23166673,-1.231243057,-1.231666658,-1.23166673
17.391,-1.192197086,-1.191778883,-1.192197016,-1.192197086
17.417,-1.15209941,-1.151686607,-1.152099342,-1.15209941
17.443,-1.111384226,-1.110976753,-1.11138416,-1.111384226
17.469,-1.070063234,-1.069661022,-1.07006317,-1.070063234
17.494,-1.029772206,-1.029374988,-1.029772142,-1.029772206
17.52,-0.9873015059,-0.9869094174,-0.9873014444,-0.9873015059
17.546,-0.9442667591,-0.9438797332,-0.9442666991,-0.9442667591
17.572,-0.9006845105,-0.9003024819,-0.9006844521,-0.9006845105
17.598,-0.8565725488,-0.8561954529,-0.8565724919,-0.8565725488
17.624,-0.8119499029,-0.8115776761,-0.8119498475,-0.8119499029
17.649,-0.768580763,-0.7682131587,-0.7685807089,-0.768580763
17.675,-0.7230163667,-0.722653509,-0.723016314,-0.7230163667
17.701,-0.6770047925,-0.67664662,-0.6770047411,-0.6770047925
17.727,-0.6305698245,-0.6302162768,-0.6305697745,-0.6305698245
17.753,-0.5837363738,-0.5833873912,-0.5837363251,-0.5837363738
17.779,-0.5365304349,-0.5361859585,-0.5365303874,-0.5365304349
17.804,-0.4908139876,-0.4904737892,-0.4908139413,-0.4908139876
17.83,-0.4429568109,-0.4426210052,-0.4429567658,-0.4429568109
17.856,-0.3948099623,-0.3944784927,-0.3948099183,-0.3948099623
17.882,-0.346403166,-0.3460759765,-0.3464031231,-0.346403166
17.908,-0.2977669135,-0.2974439488,-0.2977668717,-0.2977669135
17.934,-0.2489323819,-0.2486135875,-0.2489323412,-0.2489323819
17.96,-0.1999313469,-0.199616669,-0.1999313072,-0.1999313469
17.985,-0.1526879964,-0.1523772266,-0.1526879578,-0.1526879964
18.011,-0.1034545109,-0.1031477539,-0.1034544732,-0.1034545109
18.037,-0.05415123274,-0.05384843682,-0.05415119605,-0.05415123274
18.063,-0.004811375749,-0.004512489767,-0.004811339999,-0.004811375747
18.089,0.04453173288,0.0448267594,0.04453176771,0.04453173288
18.115,0.0938447558,0.09413597268,0.09384478973,0.0938447558
18.14,0.1412018015,0.1414894017,0.1412018346,0.1412018015
18.166,0.1903594322,0.1906433186,0.1903594645,0.1903594322
18.192,0.2393891884,0.239669409,0.2393892199,0.2393891884
18.218,0.2882586996,0.2885353017,0.2882587302,0.2882586996
18.244,0.3369360838,0.3372091141,0.3369361136,0.3369360838
18.27,0.3853900401,0.3856595448,0.3853900692,0.3853900401
18.295,0.4317411564,0.4320073139,0.4317411847,0.4317411564
18.321,0.4796685771,0.4799312977,0.4796686047,0.4796685771
18.347,0.5272841087,0.5275434368,0.5272841356,0.5272841087
18.373,0.5745595655,0.5748155448,0.5745595917,0.5745595655
18.399,0.6214677251,0.6217203989,0.6214677507,0.6214677251
18.425,0.6679823875,0.6682317984,0.6679824124,0.6679823875
18.451,0.7140784265,0.7143246167,0.7140784508,0.7140784265
18.476,0.7579843997,0.7582275322,0.7579844233,0.7579843997
18.502,0.8031906394,0.8034306322,0.8031906624,0.8031906393
18.528,0.8479105471,0.8481474408,0.8479105695,0.8479105471
18.554,0.8921236249,0.8923574596,0.8921236468,0.8921236249
18.58,0.9358106032,0.9360414183,0.9358106245,0.9358106032
18.606,0.978953451,0.9791812854,0.9789534718,0.978953451
18.631,1.019908178,1.020133183,1.019908198,1.019908178
18.657,1.061936087,1.062158186,1.061936107,1.061936087
18.683,1.103373747,1.103592978,1.103373766,1.103373747
18.709,1.14420802,1.14442442,1.144208038,1.14420802
18.735,1.184426973,1.184640578,1.184426991,1.184426973
18.761,1.224019854,1.224230701,1.224019872,1.224019854
18.786,1.261490576,1.261698804,1.261490593,1.261490576
18.812,1.299828575,1.300034114,1.299828592,1.299828575
18.838,1.337515328,1.337718213,1.337515344,1.337515328
18.864,1.374544476,1.374744741,1.374544492,1.374544476
18.89,1.410910683,1.411108362,1.410910699,1.410910683
18.916,1.44660959,1.446804716,1.446609605,1.44660959
18.941,1.480302975,1.480495677,1.48030299,1.480302975
18.967,1.514683849,1.514874062,1.514683863,1.514683849
18.993,1.548389854,1.548577611,1.548389868,1.548389854
19.019,1.581420092,1.581605425,1.581420106,1.581420092
19.045,1.613774428,1.613957367,1.613774441,1.613774428
19.071,1.645453444,1.645634021,1.645453457,1.645453444
19.097,1.676458396,1.676636641,1.676458409,1.676458396
19.122,1.705636923,1.705812954,1.705636936,1.705636923
19.148,1.735325686,1.735499444,1.735325698,1.735325686
19.174,1.76434762,1.764519134,1.764347632,1.76434762
19.2,1.792706215,1.792875514,1.792706227,1.792706215
19.226,1.820405421,1.820572534,1.820405433,1.820405421
19.252,1.847449609,1.847614564,1.84744962,1.847449609
19.277,1.872840343,1.873003249,1.872840354,1.872840343
19.303,1.898613811,1.898774613,1.898613821,1.898613811
19.329,1.923747301,1.923906026,1.923747311,1.923747301
19.355,1.948246481,1.948403156,1.948246491,1.948246481
19.381,1.972117264,1.972271916,1.972117274,1.972117264
19.407,1.995365774,1.995518429,1.995365783,1.995365774
19.432,2.017139144,2.017289903,2.017139153,2.017139144
19.458,2.039185494,2.039334306,2.039185503,2.039185494
19.484,2.06062866,2.06077555,2.060628668,2.06062866
19.51,2.081475321,2.081620314,2.08147533,2.081475321
19.536,2.101732237,2.101875357,2.101732245,2.101732237
19.562,2.121406217,2.121547489,2.121406225,2.121406217
19.588,2.140504108,2.140643555,2.140504115,2.140504108
19.613,2.158330568,2.158468284,2.158330576,2.158330568
19.639,2.17631835,2.176454287,2.176318357,2.17631835
19.665,2.193750318,2.193884499,2.193750325,2.193750318
19.691,2.210633262,2.21076571,2.210633269,2.210633262
19.717,2.226973917,2.227104655,2.226973924,2.226973917
19.743,2.242778951,2.242908001,2.242778958,2.242778951
19.768,2.257477112,2.257604559,2.257477119,2.257477112
19.794,2.272250538,2.272376339,2.272250545,2.272250538
19.82,2.286507555,2.286631731,2.286507561,2.286507555
19.846,2.300254434,2.300377007,2.30025444,2.300254434
19.872,2.313497319,2.313618309,2.313497325,2.313497319
19.898,2.326242221,2.326361648,2.326242227,2.326242221
19.923,2.338032774,2.338150718,2.33803278,2.338032774
19.949,2.34981776,2.34993418,2.349817765,2.34981776
19.975,2.361121689,2.361236606,2.361121695,2.361121689
20.001,2.371949961,2.372063394,2.371949966,2.371949961
20.027,2.382307805,2.382419773,2.38230781,2.382307805
20.053,2.392200273,2.392310795,2.392200278,2.392200273
20.078,2.401277928,2.401387077,2.401277933,2.401277928
20.104,2.410271526,2.410379265,2.410271531,2.410271526
20.13,2.418813639,2.418919987,2.418813643,2.418813639
20.156,2.42690858,2.427013555,2.426908585,2.42690858
20.182,2.434560469,2.434664088,2.434560474,2.434560469
20.208,2.441773225,2.441875506,2.44177323,2.441773225
20.234,2.448550567,2.448651526,2.448550571,2.448550567
20.259,2.454659898,2.454759603,2.454659902,2.454659898
20.285,2.460593173,2.460691591,2.460593176,2.460593173
20.311,2.466100841,2.466197987,2.466100844,2.466100841
20.337,2.471185801,2.471281693,2.471185805,2.471185801
20.363,2.475850741,2.475945395,2.475850745,2.475850741
20.389,2.480098138,2.480191569,2.480098141,2.480098138
20.414,2.483790516,2.483882787,2.483790519,2.483790516
20.44,2.487225253,2.487316332,2.487225256,2.487225253
20.466,2.490248519,2.490338422,2.490248522,2.490248519
20.492,2.492861938,2.492950679,2.492861941,2.492861938
20.518,2.495066916,2.495154512,2.495066919,2.495066916
20.544,2.496864642,2.496951107,2.496864645,2.496864642
20.569,2.498210073,2.498295463,2.498210076,2.498210073
20.595,2.499211575,2.499295862,2.499211577,2.499211575
20.621,2.499808064,2.499891263,2.499808067,2.499808064
20.647,2.499999864,2.500081988,2.499999867,2.499999864


==> data/syncmap_error.csv <==
theta0,error_d1,certificate_d1,error_d3,certificate_d3,error_d5,certificate_d5,error_d7,certificate_d7
0.3,0.004657739981,0.009209089225,5.58026413e-05,0.0001423265535,6.760598102e-07,2.602426767e-06,7.692454087e-09,3.827159974e-08
0.4,0.01102107995,0.02175266189,0.0002336998318,0.0005954167263,5.002849522e-06,1.926840147e-05,1.005685756e-07,5.013503787e-07
0.5,0.02147464504,0.04229481952,0.0007074895263,0.001800161323,2.347952299e-05,9.050030165e-05,7.315619258e-07,3.656753812e-06
0.6,0.03699607961,0.07268429426,0.001743057341,0.004428514081,8.250318989e-05,0.0003183379725,3.665426702e-06,1.838399265e-05
0.7,0.05852742548,0.1146714271,0.00372296241,0.009443519607,0.0002371319196,0.0009162574146,1.417419245e-05,7.138763989e-05
0.8,0.08696191095,0.1698906792,0.00715839177,0.01812754546,0.0005877166559,0.002275044571,4.527521902e-05,0.0002291724145
0.9,0.1231342215,0.2398443004,0.01269520874,0.03209615108,0.001299489918,0.00504205835,0.0001248029949,0.0006354728425
1,0.1677944782,0.3258873201,0.02111335472,0.05329676759,0.002623455865,0.01020880773,0.0003058897464,0.001568373323
1.25,0.3206186105,0.6187958436,0.06098249763,0.1534921731,0.01125556377,0.04425323063,0.001952452957,0.0102340695
1.5,0.5370659158,1.032997095,0.1416296862,0.3560368575,0.03532604932,0.141015449,0.00883241259,0.04490301268
1.75,0.8179955177,1.574691337,0.2822419102,0.7091628515,0.08960661702,0.3606318276,0.03417253042,0.1484229957
2,1.158216009,2.242151937,0.5040170094,1.261704745,0.216277616,0.779359267,0.1085050201,0.3950832388
2.25,1.548446062,3.02583272,0.8324619096,2.061575744,0.4608234723,1.469620151,0.2952350884,0.8822609852
2.5,1.979825209,3.9089615,1.296611746,3.164976974,0.8856155445,2.467709653,0.7093509068,1.772629363


==> data/syncmap_field_pendulum.csv <==
x,y,u,v
-2.750507875,-2.912333066,-0.2989842503,0.0246661315
-2.75069001,-2.500085332,-0.2986199794,0.02874209244
-2.750990613,-2.088639107,-0.2980187743,0.03442107192
-2.75153928,-1.678576814,-0.2969214409,0.04286791284
-2.752704274,-1.271211491,-0.2945914524,0.0567086956
-2.755887506,-0.8701837946,-0.2882249885,0.08322473208
-2.770104521,-0.4893001431,-0.259790958,0.1500288576
-2.9,-0.15,0,0.3
-3.029895479,0.3392712855,0.259790958,0.1500288576
-3.044112494,0.7869590625,0.2882249885,0.08322473208
-3.047295726,1.214502795,0.2945914524,0.0567086956
-3.04846072,1.635708901,0.2969214409,0.04286791284
-3.049009387,2.054218035,0.2980187743,0.03442107192
-3.04930999,2.471343239,0.2986199794,0.02874209244
-3.049492125,2.887666934,0.2989842503,0.0246661315
-2.338924978,-2.930869062,-0.2935786163,0.06173812484
-2.340034722,-2.521455923,-0.2913591282,0.07148327376
-2.341820972,-2.11379264,-0.287786627,0.08472813757
-2.344944345,-1.708948491,-0.281539882,0.1036112679
-2.351052391,-1.308934174,-0.2693237899,0.1321540624
-2.364909226,-0.9174878926,-0.2416101192,0.1778329281
-2.40142568,-0.5383640402,-0.1685772114,0.2481566517
-2.485714286,-0.15,0,0.3
-2.570002891,0.2902073884,0.1685772114,0.2481566517
-2.606519345,0.7396549645,0.2416101192,0.1778329281
-2.620376181,1.176780112,0.2693237899,0.1321540624
-2.626484227,1.605337223,0.281539882,0.1036112679
-2.629607599,2.029064503,0.287786627,0.08472813757
-2.63139385,2.449972649,0.2913591282,0.07148327376
-2.632503594,2.869130938,0.2935786163,0.06173812484
-1.927854198,-2.943432697,-0.2871487476,0.08686539458
-1.929979456,-2.535635702,-0.2828982306,0.09984283203
-1.933305163,-2.129925787,-0.2762468159,0.1169944303
-1.938859337,-1.727324037,-0.265138469,0.1403623605
-1.948881922,-1.329357539,-0.2450932997,0.1730007932
-1.968433077,-0.9376215465,-0.2059909879,0.2181002359
-2.007375736,-0.549922119,-0.1281056707,0.2712728094
-2.071428571,-0.15,0,0.3
-2.135481407,0.2786493096,0.1281056707,0.2712728094
-2.174424065,0.7195213106,0.2059909879,0.2181002359
-2.193975221,1.156356746,0.2450932997,0.1730007932
-2.203997806,1.586961677,0.265138469,0.1403623605
-2.209551979,2.012931356,0.2762468159,0.1169944303
-2.212877687,2.43579287,0.2828982306,0.09984283203
-2.215002945,2.856567303,0.2871487476,0.08686539458
-1.515280838,-2.948735691,-0.2837240376,0.09747138297
-1.517909799,-2.541518905,-0.2784661163,0.1116092383
-1.52196507,-2.136443691,-0.2703555749,0.1300302393
-1.528587033,-1.734430632,-0.2571116482,0.154575549
-1.540103947,-1.336675549,-0.2340778212,0.1876368131
-1.561228464,-0.9438989149,-0.1918287872,0.2306549727
-1.599548721,-0.5527881167,-0.1151882726,0.2770048047
-1.657142857,-0.15,0,0.3
-1.714736993,0.2757833119,0.1151882726,0.2770048047
-1.753057251,0.7132439422,0.1918287872,0.2306549727
-1.774181768,1.149038736,0.2340778212,0.1876368131
-1.785698681,1.579855083,0.2571116482,0.154575549
-1.792320645,2.006413452,0.2703555749,0.1300302393
-1.796375915,2.429909667,0.2784661163,0.1116092383
-1.799004876,2.851264309,0.2837240376,0.09747138297
-1.100262978,-2.946550019,-0.285188329,0.09310003754
-1.102679656,-2.539102226,-0.2803549737,0.1067758807
-1.106430228,-2.13377997,-0.2728538295,0.1247027976
-1.112612863,-1.731550032,-0.2604885591,0.1488143493
-1.123531711,-1.333749614,-0.2386508644,0.1817849414
-1.144067824,-0.9414460072,-0.1975786374,0.2257491573
-1.182722024,-0.5517039353,-0.1202702379,0.274836442
-1.242857143,-0.15,0,0.3
-1.302992262,0.2768674933,0.1202702379,0.274836442
-1.341646462,0.7156968499,0.1975786374,0.2257491573
-1.362182575,1.151964672,0.2386508644,0.1817849414
-1.373101422,1.582735682,0.2604885591,0.1488143493
-1.379284058,2.009077173,0.2728538295,0.1247027976
-1.38303463,2.432326345,0.2803549737,0.1067758807
-1.385451307,2.853449981,0.285188329,0.09310003754
-0.6831922994,-2.936944672,-0.2907582583,0.07388934446
-0.6847589404,-2.528351924,-0.2876249764,0.08527527735
-0.6872491032,-2.121707795,-0.2826446507,0.1005584478
-0.6915137761,-1.718095297,-0.274115305,0.1219048791
-0.699548582,-1.319362731,-0.2580456932,0.1530111768
-0.7164908378,-0.9282606515,-0.2241611816,0.1993784459
-0.7550670113,-0.5450415961,-0.1470088346,0.2615117637
-0.8285714286,-0.15,0,0.3
-0.9020758459,0.2835298324,0.1470088346,0.2615117637
-0.9406520194,0.7288822056,0.2241611816,0.1993784459
-0.9575942752,1.166351554,0.2580456932,0.1530111768
-0.9656290811,1.596190418,0.274115305,0.1219048791
-0.9698937539,2.021149348,0.2826446507,0.1005584478
-0.9723839168,2.443076647,0.2876249764,0.08527527735
-0.9739505577,2.863055328,0.2907582583,0.07388934446
-0.2657101872,-2.920623112,-0.2971510543,0.04124622352
-0.2662146946,-2.509692883,-0.2961420394,0.0479571944
-0.267040189,-2.100042472,-0.2944910506,0.05722780025
-0.2685244177,-1.692549699,-0.2915225931,0.07081368302
-0.2715836827,-1.289075431,-0.2854040633,0.09243657653
-0.2793650709,-0.8941185107,-0.2698412869,0.1310941643
-0.3067051241,-0.5188152155,-0.2151611803,0.2090590024
-0.4142857143,-0.15,0,0.3
-0.5218663045,0.3097562131,0.2151611803,0.2090590024
-0.5492063577,0.7630243464,0.2698412869,0.1310941643
-0.5569877459,1.196638855,0.2854040633,0.09243657653
-0.5600470108,1.621736016,0.2915225931,0.07081368302
-0.5615312396,2.042814671,0.2944910506,0.05722780025
-0.562356734,2.461735689,0.2961420394,0.0479571944
-0.5628612414,2.879376888,0.2971510543,0.04124622352
0.15,-2.9,-0.3,-0
0.15,-2.485714286,-0.3,-0
0.15,-2.071428571,-0.3,-0
0.15,-1.657142857,-0.3,-0
0.15,-1.242857143,-0.3,-0
0.15,-0.8285714286,-0.3,-0
0.15,-0.4142857143,-0.3,-0
-0.15,0.4142857143,0.3,-0
-0.15,0.8285714286,0.3,-0
-0.15,1.242857143,0.3,-0
-0.15,1.657142857,0.3,-0
-0.15,2.071428571,0.3,-0
-0.15,2.485714286,0.3,-0
-0.15,2.9,0.3,-0
0.5628612414,-2.879376888,-0.2971510543,-0.04124622352
0.562356734,-2.461735689,-0.2961420394,-0.0479571944
0.5615312396,-2.042814671,-0.2944910506,-0.05722780025
0.5600470108,-1.621736016,-0.2915225931,-0.07081368302
0.5569877459,-1.196638855,-0.2854040633,-0.09243657653
0.5492063577,-0.7630243464,-0.2698412869,-0.1310941643
0.5218663045,-0.3097562131,-0.2151611803,-0.2090590024
0.4142857143,0.15,0,-0.3
0.3067051241,0.5188152155,0.2151611803,-0.2090590024
0.2793650709,0.8941185107,0.2698412869,-0.1310941643
0.2715836827,1.289075431,0.2854040633,-0.09243657653
0.2685244177,1.692549699,0.2915225931,-0.07081368302
0.267040189,2.100042472,0.2944910506,-0.05722780025
0.2662146946,2.509692883,0.2961420394,-0.0479571944
0.2657101872,2.920623112,0.2971510543,-0.04124622352
0.9739505577,-2.863055328,-0.2907582583,-0.07388934446
0.9723839168,-2.443076647,-0.2876249764,-0.08527527735
0.9698937539,-2.021149348,-0.2826446507,-0.1005584478
0.9656290811,-1.596190418,-0.274115305,-0.1219048791
0.9575942752,-1.166351554,-0.2580456932,-0.1530111768
0.9406520194,-0.7288822056,-0.2241611816,-0.1993784459
0.9020758459,-0.2835298324,-0.1470088346,-0.2615117637
0.8285714286,0.15,0,-0.3
0.7550670113,0.5450415961,0.1470088346,-0.2615117637
0.7164908378,0.9282606515,0.2241611816,-0.1993784459
0.699548582,1.319362731,0.2580456932,-0.1530111768
0.6915137761,1.718095297,0.274115305,-0.1219048791
0.6872491032,2.121707795,0.2826446507,-0.1005584478
0.6847589404,2.528351924,0.2876249764,-0.08527527735
0.6831922994,2.936944672,0.2907582583,-0.07388934446
1.385451307,-2.853449981,-0.285188329,-0.09310003754
1.38303463,-2.432326345,-0.2803549737,-0.1067758807
1.379284058,-2.009077173,-0.2728538295,-0.1247027976
1.373101422,-1.582735682,-0.2604885591,-0.1488143493
1.362182575,-1.151964672,-0.2386508644,-0.1817849414
1.341646462,-0.7156968499,-0.1975786374,-0.2257491573
1.302992262,-0.2768674933,-0.1202702379,-0.274836442
1.242857143,0.15,0,-0.3
1.182722024,0.5517039353,0.1202702379,-0.274836442
1.144067824,0.9414460072,0.1975786374,-0.2257491573
1.123531711,1.333749614,0.2386508644,-0.1817849414
1.112612863,1.731550032,0.2604885591,-0.1488143493
1.106430228,2.13377997,0.2728538295,-0.1247027976
1.102679656,2.539102226,0.2803549737,-0.1067758807
1.100262978,2.946550019,0.285188329,-0.09310003754
1.799004876,-2.851264309,-0.2837240376,-0.09747138297
1.796375915,-2.429909667,-0.2784661163,-0.1116092383
1.792320645,-2.006413452,-0.2703555749,-0.1300302393
1.785698681,-1.579855083,-0.2571116482,-0.154575549
1.774181768,-1.149038736,-0.2340778212,-0.1876368131
1.753057251,-0.7132439422,-0.1918287872,-0.2306549727
1.714736993,-0.2757833119,-0.1151882726,-0.2770048047
1.657142857,0.15,0,-0.3
1.599548721,0.5527881167,0.1151882726,-0.2770048047
1.561228464,0.9438989149,0.1918287872,-0.2306549727
1.540103947,1.336675549,0.2340778212,-0.1876368131
1.528587033,1.734430632,0.2571116482,-0.154575549
1.52196507,2.136443691,0.2703555749,-0.1300302393
1.517909799,2.541518905,0.2784661163,-0.1116092383
1.515280838,2.948735691,0.2837240376,-0.09747138297
2.215002945,-2.856567303,-0.2871487476,-0.08686539458
2.212877687,-2.43579287,-0.2828982306,-0.09984283203
2.209551979,-2.012931356,-0.2762468159,-0.1169944303
2.203997806,-1.586961677,-0.265138469,-0.1403623605
2.193975221,-1.156356746,-0.2450932997,-0.1730007932
2.174424065,-0.7195213106,-0.2059909879,-0.2181002359
2.135481407,-0.2786493096,-0.1281056707,-0.2712728094
2.071428571,0.15,0,-0.3
2.007375736,0.549922119,0.1281056707,-0.2712728094
1.968433077,0.9376215465,0.2059909879,-0.2181002359
1.948881922,1.329357539,0.2450932997,-0.1730007932
1.938859337,1.727324037,0.265138469,-0.1403623605
1.933305163,2.129925787,0.2762468159,-0.1169944303
1.929979456,2.535635702,0.2828982306,-0.09984283203
1.927854198,2.943432697,0.2871487476,-0.08686539458
2.632503594,-2.869130938,-0.2935786163,-0.06173812484
2.63139385,-2.449972649,-0.2913591282,-0.07148327376
2.629607599,-2.029064503,-0.287786627,-0.08472813757
2.626484227,-1.605337223,-0.281539882,-0.1036112679
2.620376181,-1.176780112,-0.2693237899,-0.1321540624
2.606519345,-0.7396549645,-0.2416101192,-0.1778329281
2.570002891,-0.2902073884,-0.1685772114,-0.2481566517
2.485714286,0.15,0,-0.3
2.40142568,0.5383640402,0.1685772114,-0.2481566517
2.364909226,0.9174878926,0.2416101192,-0.1778329281
2.351052391,1.308934174,0.2693237899,-0.1321540624
2.344944345,1.708948491,0.281539882,-0.1036112679
2.341820972,2.11379264,0.287786627,-0.08472813757
2.340034722,2.521455923,0.2913591282,-0.07148327376
2.338924978,2.930869062,0.2935786163,-0.06173812484
3.049492125,-2.887666934,-0.2989842503,-0.0246661315
3.04930999,-2.471343239,-0.2986199794,-0.02874209244
3.049009387,-2.054218035,-0.2980187743,-0.03442107192
3.04846072,-1.635708901,-0.2969214409,-0.04286791284
3.047295726,-1.214502795,-0.2945914524,-0.0567086956
3.044112494,-0.7869590625,-0.2882249885,-0.08322473208
3.029895479,-0.3392712855,-0.259790958,-0.1500288576
2.9,0.15,0,-0.3
2.770104521,0.4893001431,0.259790958,-0.1500288576
2.755887506,0.8701837946,0.2882249885,-0.08322473208
2.752704274,1.271211491,0.2945914524,-0.0567086956
2.75153928,1.678576814,0.2969214409,-0.04286791284
2.750990613,2.088639107,0.2980187743,-0.03442107192
2.75069001,2.500085332,0.2986199794,-0.02874209244
2.750507875,2.912333066,0.2989842503,-0.0246661315


==> data/syncmap_field_reservoir.csv <==
x,y,u,v
-2.838333064,-1.715427376,-0.2157364217,0.2084653361
-2.758194182,-1.463482179,-0.2157908109,0.2084090351
-2.83727934,-0.4580954117,-0.2122417955,0.2120222164
-2.777981508,-0.2181292352,-0.2104947907,0.2137567381
-2.709688324,0.4860333527,-0.1888571736,0.2330943328
-2.773721679,0.7578390547,-0.1603864569,0.2535274826
-2.891584866,1.162433592,-0.08903223078,0.2864843135
-2.953465471,1.964625249,0.02343534083,0.2990832406
-2.456825497,-1.692615891,-0.217260737,0.2068762242
-2.372398602,-1.443239966,-0.2177737157,0.2063361548
-2.602569982,-0.97039145,-0.2158419303,0.2083560921
-2.459881808,-0.5002670878,-0.2154367965,0.2087749666
-2.355283143,-0.07188299947,-0.2122625659,0.2120014225
-2.403729123,0.3030716912,-0.1894302847,0.2326288185
-2.432832573,0.609810526,-0.08273464159,0.2883660505
-2.5063544,1.060725941,0.02811410874,0.2986797564
-2.622576535,1.688214282,0.1370471008,0.2668671807
-2.572058006,2.020908422,-0.2941665821,0.05887293086
-2.351951609,2.470560334,-0.2831025382,-0.09926204143
-2.521948883,2.885672275,-0.2618575236,-0.1463920672
-1.937120545,-2.334412443,-0.2185896508,0.2054715663
-2.149711061,-1.892846257,-0.2185809588,0.2054808128
-1.965414504,-1.390650695,-0.2209918388,0.2028856998
-2.204573212,-0.9607553199,-0.2193970407,0.2046092337
-2.043157772,-0.5197739816,-0.2222791287,0.2014745367
-2.021519894,-0.1079487044,-0.2113794957,0.2128819128
-2.108438567,0.1648443468,-0.1194164717,0.2752084779
-2.227477618,0.5484637128,-0.03535328618,0.2979096258
-2.2991161,1.030604316,0.09711901959,0.283844845
-2.214505684,1.617197288,0.2453719758,0.1726053112
-2.238409222,2.183315776,0.2042524365,-0.2197292474
-2.058060325,2.529705015,-0.2453719758,-0.1726053112
-1.973449909,3.116297987,-0.09711901959,-0.283844845
-1.640022303,-2.510598197,-0.2188925235,0.2051488804
-1.54022725,-2.239414358,-0.2200966338,0.203856498
-1.743796597,-1.810880003,-0.2210404569,0.2028327301
-1.528788935,-1.302463058,-0.2266479584,0.1965469485
-1.768519698,-0.9182954994,-0.2262494716,0.1970055243
-1.550449939,-0.543818791,-0.2383473708,0.1821826854
-1.665697656,-0.179893148,-0.1571776523,0.2555292266
-1.820323509,0.159733903,-0.08343307594,0.2881647477
-1.716533881,0.7275235953,0.1583195717,0.254823298
-1.750617125,1.261230028,0.2618575236,0.1463920672
-1.9206144,1.676341968,0.2831025382,0.09926204143
-1.921917035,2.189668373,0.2947747225,-0.05574821044
-1.766211609,3.086176362,-0.02811410874,-0.2986797564
-1.353381944,-2.690298232,-0.2186512984,0.2054059632
-1.140040337,-2.12692298,-0.221885072,0.2019084318
-1.321162646,-1.698883166,-0.2248107916,0.1986456845
-1.191939501,-1.432309289,-0.229739116,0.1929246966
-1.252195823,-0.8530547462,-0.2421508191,0.177095965
-1.014457952,-0.6531310137,-0.2285674433,0.1943114096
-1.339672482,-0.0768630188,-0.1199919032,0.2749580753
-1.098686344,0.1374369408,0.02050618695,0.29929834
-1.321621611,0.5395503064,0.1843312149,0.236689677
-1.427836022,1.011966924,0.2673649478,0.1360734533
-1.525491225,1.798010508,0.2996792202,0.01386957065
-1.319100538,2.182277053,-0.02343534082,-0.2990832406
-1.207237956,2.809393848,0.1189322346,-0.2754180887
-1.380981143,2.98446871,0.08903223079,-0.2864843135
-0.7235525323,-2.81395604,-0.2171368184,0.2070062852
-0.8654409384,-2.302192668,-0.2206918214,0.2032120075
-0.5796382614,-1.686767247,-0.2311722206,0.191205137
-0.6678639572,-1.271208461,-0.245360005,0.1726223276
-0.8056160145,-0.9705134793,-0.2568404755,0.155025708
-0.6364230516,-0.4423107001,-0.2276825065,0.195347578
-0.8457706287,-0.1730087948,-0.1453394014,0.262443248
-0.9212766325,0.5088110287,0.2557800001,0.1567692302
-1.038600188,0.9188000878,0.2893499544,0.07922502062
-1.024783783,1.354731103,0.2997531467,0.01216762229
-0.8468081112,1.895199305,0.1939310253,-0.2288902738
-1.013851691,2.640482482,0.1442299843,-0.2630545792
-0.9931537602,3.046713987,0.1782247339,-0.2413212469
-0.1673084312,-3.058438526,-0.2124294081,0.2118342432
-0.3843830734,-2.76157761,-0.2153268861,0.2088883245
-0.4905150135,-2.194041359,-0.2208699564,0.2030183793
-0.3325580525,-1.857886162,-0.2271339806,0.1959850884
-0.3330430715,-1.367825441,-0.2498346667,0.1660802195
-0.3897219837,-0.9802738191,-0.2692334417,0.1323380289
-0.1376208838,-0.4032020674,-0.2673585579,0.1360860077
-0.3713252415,-0.1720642485,-0.1600338929,0.2537501785
-0.496861705,0.5849156123,0.2993700923,0.01943059068
-0.6059896968,0.9285800802,0.2999931813,-0.002022669626
-0.610739863,1.297243717,0.2979370221,-0.0351216583
-0.5447549767,1.923605851,0.2093995595,-0.214829757
-0.5873375303,2.41800271,0.1887121785,-0.2332117357
-0.4917373836,2.810946931,0.1980515014,-0.2253344244
0.1324983231,-3.08353275,-0.2086325171,0.2155747499
0.2231058781,-2.753433698,-0.2060987155,0.2179984391
0.04687833668,-2.393112302,-0.2117466579,0.212516712
0.1028101719,-1.695261581,-0.2350603655,0.1864044649
0.1328137093,-1.278428269,-0.2871465248,0.08687274182
0.1297715163,-0.970990798,-0.2902531792,0.07584913957
0.3339581276,-0.2734050406,-0.298346821,-0.03145114279
-0.3339581276,0.2734050406,0.298346821,0.03145114279
-0.1297715163,0.970990798,0.2902531792,-0.07584913957
-0.1328137093,1.278428269,0.2871465248,-0.08687274182
-0.1028101719,1.695261581,0.2350603655,-0.1864044649
-0.04687833668,2.393112302,0.2117466579,-0.212516712
-0.2231058781,2.753433698,0.2060987155,-0.2179984391
-0.1324983231,3.08353275,0.2086325171,-0.2155747499
0.4917373836,-2.810946931,-0.1980515014,0.2253344244
0.5873375303,-2.41800271,-0.1887121785,0.2332117357
0.5447549767,-1.923605851,-0.2093995595,0.214829757
0.610739863,-1.297243717,-0.2979370221,0.0351216583
0.6059896968,-0.9285800802,-0.2999931813,0.002022669626
0.496861705,-0.5849156123,-0.2993700923,-0.01943059068
0.3713252415,0.1720642485,0.1600338929,-0.2537501785
0.1376208838,0.4032020674,0.2673585579,-0.1360860077
0.3897219837,0.9802738191,0.2692334417,-0.1323380289
0.3330430715,1.367825441,0.2498346667,-0.1660802195
0.3325580525,1.857886162,0.2271339806,-0.1959850884
0.4905150135,2.194041359,0.2208699564,-0.2030183793
0.3843830734,2.76157761,0.2153268861,-0.2088883245
0.1673084312,3.058438526,0.2124294081,-0.2118342432
0.9931537602,-3.046713987,-0.1782247339,0.2413212469
1.013851691,-2.640482482,-0.1442299843,0.2630545792
0.8468081112,-1.895199305,-0.1939310253,0.2288902738
1.024783783,-1.354731103,-0.2997531467,-0.01216762229
1.038600188,-0.9188000878,-0.2893499544,-0.07922502062
0.9212766325,-0.5088110287,-0.2557800001,-0.1567692302
0.8457706287,0.1730087948,0.1453394014,-0.262443248
0.6364230516,0.4423107001,0.2276825065,-0.195347578
0.8056160145,0.9705134793,0.2568404755,-0.155025708
0.6678639572,1.271208461,0.245360005,-0.1726223276
0.5796382614,1.686767247,0.2311722206,-0.191205137
0.8654409384,2.302192668,0.2206918214,-0.2032120075
0.7235525323,2.81395604,0.2171368184,-0.2070062852
1.380981143,-2.98446871,-0.08903223079,0.2864843135
1.207237956,-2.809393848,-0.1189322346,0.2754180887
1.319100538,-2.182277053,0.02343534082,0.2990832406
1.525491225,-1.798010508,-0.2996792202,-0.01386957065
1.427836022,-1.011966924,-0.2673649478,-0.1360734533
1.321621611,-0.5395503064,-0.1843312149,-0.236689677
1.098686344,-0.1374369408,-0.02050618695,-0.29929834
1.339672482,0.0768630188,0.1199919032,-0.2749580753
1.014457952,0.6531310137,0.2285674433,-0.1943114096
1.252195823,0.8530547462,0.2421508191,-0.177095965
1.191939501,1.432309289,0.229739116,-0.1929246966
1.321162646,1.698883166,0.2248107916,-0.1986456845
1.140040337,2.12692298,0.221885072,-0.2019084318
1.353381944,2.690298232,0.2186512984,-0.2054059632
1.766211609,-3.086176362,0.02811410874,0.2986797564
1.921917035,-2.189668373,-0.2947747225,0.05574821044
1.9206144,-1.676341968,-0.2831025382,-0.09926204143
1.750617125,-1.261230028,-0.2618575236,-0.1463920672
1.716533881,-0.7275235953,-0.1583195717,-0.254823298
1.820323509,-0.159733903,0.08343307594,-0.2881647477
1.665697656,0.179893148,0.1571776523,-0.2555292266
1.550449939,0.543818791,0.2383473708,-0.1821826854
1.768519698,0.9182954994,0.2262494716,-0.1970055243
1.528788935,1.302463058,0.2266479584,-0.1965469485
1.743796597,1.810880003,0.2210404569,-0.2028327301
1.54022725,2.239414358,0.2200966338,-0.203856498
1.640022303,2.510598197,0.2188925235,-0.2051488804
1.973449909,-3.116297987,0.09711901959,0.283844845
2.058060325,-2.529705015,0.2453719758,0.1726053112
2.238409222,-2.183315776,-0.2042524365,0.2197292474
2.214505684,-1.617197288,-0.2453719758,-0.1726053112
2.2991161,-1.030604316,-0.09711901959,-0.283844845
2.227477618,-0.5484637128,0.03535328618,-0.2979096258
2.108438567,-0.1648443468,0.1194164717,-0.2752084779
2.021519894,0.1079487044,0.2113794957,-0.2128819128
2.043157772,0.5197739816,0.2222791287,-0.2014745367
2.204573212,0.9607553199,0.2193970407,-0.2046092337
1.965414504,1.390650695,0.2209918388,-0.2028856998
2.149711061,1.892846257,0.2185809588,-0.2054808128
1.937120545,2.334412443,0.2185896508,-0.2054715663
2.521948883,-2.885672275,0.2618575236,0.1463920672
2.351951609,-2.470560334,0.2831025382,0.09926204143
2.572058006,-2.020908422,0.2941665821,-0.05887293086
2.622576535,-1.688214282,-0.1370471008,-0.2668671807
2.5063544,-1.060725941,-0.02811410874,-0.2986797564
2.432832573,-0.609810526,0.08273464159,-0.2883660505
2.403729123,-0.3030716912,0.1894302847,-0.2326288185
2.355283143,0.07188299947,0.2122625659,-0.2120014225
2.459881808,0.5002670878,0.2154367965,-0.2087749666
2.602569982,0.97039145,0.2158419303,-0.2083560921
2.372398602,1.443239966,0.2177737157,-0.2063361548
2.456825497,1.692615891,0.217260737,-0.2068762242
2.953465471,-1.964625249,-0.02343534083,-0.2990832406
2.891584866,-1.162433592,0.08903223078,-0.2864843135
2.773721679,-0.7578390547,0.1603864569,-0.2535274826
2.709688324,-0.4860333527,0.1888571736,-0.2330943328
2.777981508,0.2181292352,0.2104947907,-0.2137567381
2.83727934,0.4580954117,0.2122417955,-0.2120222164
2.758194182,1.463482179,0.2157908109,-0.2084090351
2.838333064,1.715427376,0.2157364217,-0.2084653361


==> data/syncmap_images.csv <==
x1_exact_0p9,x2_exact_0p9,x1_d5_0p9,x2_d5_0p9,x1_exact_1p5,x2_exact_1p5,x1_d5_1p5,x2_d5_1p5,x1_exact_2p0,x2_exact_2p0,x1_d5_2p0,x2_d5_2p0,x1_exact_2p5,x2_exact_2p5,x1_d5_2p5,x2_d5_2p5
1.058215421,0.02433118043,1.058385368,0.02342747208,1.782597537,-0.2485360715,1.783170702,-0.2799323465,2.274516725,-0.7407390355,2.239525126,-0.953531663,2.541439771,-1.420801036,2.236709881,-2.25233852
1.064622642,0.01183366199,1.064788763,0.01092409209,1.788952422,-0.2691865176,1.789396652,-0.3007052094,2.276788129,-0.7657692045,2.241144134,-0.97886226,2.53621196,-1.445250542,2.231235555,-2.27619967
1.070767651,-0.000665542771,1.070930985,-0.001580024139,1.794868999,-0.2897629541,1.795217151,-0.3213748858,2.278510173,-0.7905838201,2.24242079,-1.003804448,2.530419791,-1.46924884,2.225915164,-2.299082813
1.076649076,-0.01316332458,1.076810696,-0.01408179251,1.800346602,-0.3102601965,1.800632341,-0.3419369255,2.279684873,-0.8151766136,2.243359998,-1.028356094,2.524071907,-1.492790933,2.220757492,-2.320994691
1.082265608,-0.02565657724,1.08242662,-0.02657813482,1.80538467,-0.3306730964,1.805642337,-0.3623869941,2.280314349,-0.8395414255,2.243966094,-1.05251558,2.517176952,-1.515872117,2.215769759,-2.34194312
1.087616001,-0.03814219849,1.087777535,-0.03906597953,1.809982737,-0.3509965425,1.81024722,-0.3827208714,2.280400824,-0.8636722066,2.244242836,-1.076281793,2.509743561,-1.538487972,2.210957624,-2.361936971
1.092699075,-0.05061709077,1.092862281,-0.05154226236,1.814140435,-0.3712254623,1.814447037,-0.4029344494,2.279946612,-0.8875630201,2.24419339,-1.099654106,2.501780346,-1.560634366,2.206325177,-2.38098615
1.097513711,-0.06307816205,1.097679757,-0.06400392704,1.817857493,-0.391354823,1.81824179,-0.4230237299,2.278954123,-0.9112080423,2.243820321,-1.12263237,2.493295884,-1.582307449,2.201874941,-2.399101568
1.102058855,-0.0755223266,1.102228919,-0.07644792587,1.821133733,-0.4113796335,1.82163144,-0.4429848218,2.277425849,-0.9346015639,2.243125584,-1.145216889,2.484298703,-1.60350365,2.197607872,-2.416295127
1.106333516,-0.08794650582,1.106508783,-0.0888712204,1.823969072,-0.431294945,1.824615901,-0.4628139383,2.275364365,-0.9577379911,2.242110519,-1.16740841,2.474797274,-1.624219678,2.193523357,-2.432579692
1.110336768,-0.1003476289,1.110518423,-0.101270782,1.826363518,-0.4510958528,1.827195038,-0.4825073933,2.272772323,-0.9806118466,2.240775851,-1.189208101,2.464799995,-1.644452512,2.18961922,-2.447969065
1.114067747,-0.1127226339,1.11425697,-0.1136435925,1.828317167,-0.4707774969,1.829368663,-0.5020615977,2.269652444,-1.00321777,2.239121686,-1.210617531,2.454315181,-1.664199405,2.185891724,-2.462477961
1.117525654,-0.1250684679,1.117723615,-0.1259866448,1.829830206,-0.4903350635,1.831136541,-0.5214730562,2.26600752,-1.02555052,2.237147511,-1.231638647,2.443351055,-1.683457873,2.182335574,-2.476121983
1.120709753,-0.1373820884,1.120917607,-0.1382969431,1.830902909,-0.5097637862,1.832498383,-0.5407383623,2.261840405,-1.047604972,2.234852203,-1.252273755,2.431915735,-1.702225696,2.178943924,-2.488917588
1.12361937,-0.1496604638,1.123838252,-0.1505715039,1.831535635,-0.5290589465,1.83345385,-0.5598541946,2.257154011,-1.069376122,2.23223403,-1.272525494,2.420017222,-1.72050091,2.175708385,-2.500882063
1.126253897,-0.1619005741,1.126484916,-0.1628073563,1.831728829,-0.5482158755,1.834002551,-0.578817312,2.251951305,-1.090859084,2.229290661,-1.292396815,2.407663394,-1.738281808,2.172619033,-2.512033489
1.128612787,-0.1740994115,1.128857023,-0.1750015426,1.831483019,-0.5672299544,1.834144048,-0.597624549,2.246235304,-1.112049092,2.226019175,-1.311890951,2.394861991,-1.755566927,2.169664418,-2.522390714
1.130695557,-0.1862539815,1.130954053,-0.1871511185,1.830798813,-0.5860966155,1.833877857,-0.6162728111,2.240009071,-1.1329415,2.222416076,-1.331011396,2.381620609,-1.77235505,2.166831575,-2.531973311
1.132501787,-0.1983613032,1.132775547,-0.199253154,1.829676903,-0.6048113432,1.83320345,-0.6347590691,2.233275711,-1.153531783,2.218477303,-1.349761873,2.367946688,-1.7886452,2.16410604,-2.540801545
1.134031121,-0.2104184103,1.134321102,-0.2113047338,1.828118056,-0.6233696747,1.832120258,-0.6530803551,2.226038367,-1.173815533,2.214198252,-1.368146311,2.353847504,-1.804436629,2.161471866,-2.548896334
1.135283264,-0.2224223516,1.135590376,-0.2233029573,1.826123122,-0.6417672009,1.830627675,-0.6712337561,2.218300218,-1.193788463,2.209573789,-1.386168817,2.339330162,-1.819728819,2.158911633,-2.556279207
1.136257984,-0.2343701917,1.136583084,-0.2352449398,1.823693024,-0.6599995672,1.828725064,-0.6892164099,2.210064472,-1.213446405,2.204598277,-1.403833642,2.324401582,-1.834521474,2.156406478,-2.562972259
1.136955113,-0.2462590118,1.137298999,-0.2471278123,1.820828763,-0.678062474,1.82641176,-0.7070254989,2.201334365,-1.232785311,2.199265591,-1.421145159,2.309068499,-1.848814513,2.153936109,-2.568998104
1.137374545,-0.2580859101,1.137737954,-0.2589487224,1.817531413,-0.6959516775,1.823687078,-0.7246582455,2.192113156,-1.25180125,2.19356915,-1.438107829,2.293337446,-1.862608065,2.151478835,-2.574379829
1.137516236,-0.2698480029,1.137899842,-0.2707048345,1.813802122,-0.7136629905,1.820550313,-0.7421119066,2.182404125,-1.270490408,2.187501939,-1.454726172,2.277214753,-1.875902463,2.149011591,-2.579140937
1.137380205,-0.2815424247,1.137784612,-0.2823933301,1.809642111,-0.7311922825,1.817000753,-0.7593837685,2.17221057,-1.288849092,2.181056539,-1.471004738,2.260706539,-1.888698237,2.146509969,-2.583305297
1.136966531,-0.2931663291,1.137392276,-0.2940114086,1.805052673,-0.7485354808,1.813037683,-0.7764711417,2.161535801,-1.30687372,2.174225158,-1.486948078,2.243818701,-1.900996107,2.143948255,-2.586897079
1.136275357,-0.3047168896,1.136722901,-0.3055562875,1.800035169,-0.7656885706,1.80866039,-0.7933713561,2.150383142,-1.324560831,2.16699966,-1.502560714,2.226556914,-1.91279698,2.141299465,-2.589940701
1.135306888,-0.3161912998,1.135776618,-0.3170252028,1.794591032,-0.7826475959,1.803868173,-0.8100817561,2.138755925,-1.341907075,2.1593716,-1.517847106,2.208926619,-1.924101937,2.138535387,-2.592460755
1.134061391,-0.3275867743,1.134553616,-0.3284154096,1.788721763,-0.7994086594,1.798660349,-0.8265996957,2.126657487,-1.358909217,2.15133226,-1.532811628,2.190933021,-1.934912232,2.135626629,-2.594481946
1.132539192,-0.3389005492,1.133054144,-0.3397241821,1.782428929,-0.8159679234,1.793036262,-0.8429225343,2.11409117,-1.375564135,2.142872684,-1.547458535,2.172581083,-1.945229282,2.132542668,-2.596029019
1.130740681,-0.3501298827,1.131278512,-0.3509488147,1.775714167,-0.8323216096,1.78699529,-0.8590476323,2.101060317,-1.391868817,2.133983717,-1.561791937,2.153875518,-1.955054661,2.129251906,-2.597126682
1.12866631,-0.3612720556,1.129227089,-0.3620866217,1.768579178,-0.8484660002,1.780536855,-0.8749723467,2.087568272,-1.407820362,2.124656041,-1.575815769,2.134820792,-1.964390093,2.125721731,-2.597799533
1.126316589,-0.372324372,1.126900307,-0.3731349383,1.76102573,-0.8643974375,1.773660429,-0.8906940278,2.073618374,-1.423415979,2.114880219,-1.589533767,2.11542111,-1.973237443,2.121918581,-2.598071976
1.123692091,-0.3832841597,1.124298657,-0.3840911208,1.753055655,-0.8801123243,1.766365546,-0.9062100152,2.059213961,-1.438652982,2.104646733,-1.602949439,2.095680424,-1.981598713,2.11780802,-2.597968139
1.120793451,-0.3941487708,1.121422693,-0.3949525468,1.744670851,-0.8956071244,1.758651805,-0.9215176347,2.044358363,-1.453528794,2.093946029,-1.61606604,2.075602417,-1.989476032,2.113354806,-2.597511789
1.117621364,-0.4049155822,1.118273028,-0.4057166162,1.735873279,-0.9108783627,1.750518885,-0.9366141953,2.029054906,-1.468040939,2.082768555,-1.628886552,2.055190513,-1.996871648,2.108522981,-2.596726243
1.114176584,-0.4155819964,1.11485034,-0.4163807511,1.726664964,-0.925922625,1.74196655,-0.9514969865,2.013306907,-1.482187047,2.071104809,-1.641413654,2.034447865,-2.003787924,2.103275955,-2.595634277
1.110459927,-0.4261454414,1.111155366,-0.4269423966,1.717047994,-0.9407365587,1.732994657,-0.9661632762,1.997117674,-1.495964848,2.05894538,-1.653649708,2.013377359,-2.010227327,2.097576603,-2.594258033
1.10647227,-0.436603372,1.107188906,-0.4373990211,1.707024519,-0.9553168725,1.72360317,-0.9806103084,1.980490506,-1.50937217,2.046280993,-1.665596734,1.991981612,-2.016192422,2.091387361,-2.59261893
1.102214549,-0.4469532696,1.102951823,-0.4477481167,1.696596755,-0.9696603365,1.713792159,-0.9948353018,1.963428693,-1.522406941,2.033102552,-1.677256393,1.97026297,-2.021685865,2.084670337,-2.590737562
1.097687761,-0.457192643,1.098445042,-0.4579871999,1.685766977,-0.9837637824,1.703561816,-1.008835449,1.945935517,-1.535067183,2.019401184,-1.68862997,1.948223509,-2.026710393,2.077387419,-2.588633611
1.092892962,-0.467319029,1.093669549,-0.468113812,1.674537524,-0.9976241037,1.692912463,-1.022607914,1.928014246,-1.547351014,2.005168287,-1.699718361,1.925865037,-2.031268817,2.069500396,-2.586325745
1.087831269,-0.4773299926,1.088626396,-0.4781255195,1.662910797,-1.011238255,1.681844554,-1.036149834,1.909668142,-1.559256644,1.990395567,-1.710522057,1.903189092,-2.035364019,2.06097108,-2.583831529
1.082503858,-0.4872231276,1.083316695,-0.4880199145,1.65088926,-1.024603253,1.670358687,-1.049458319,1.890900459,-1.57078237,1.975075086,-1.721041134,1.880196946,-2.038998936,2.051761435,-2.581167327
1.076911965,-0.4969960571,1.077741622,-0.4977946157,1.63847544,-1.037716175,1.658455612,-1.062530451,1.871714439,-1.581926581,1.959199301,-1.731275245,1.856889609,-2.042176558,2.041833714,-2.578348215
1.071056885,-0.5066464337,1.071902416,-0.5074472682,1.625671924,-1.050574162,1.646136235,-1.075363284,1.85211332,-1.592687749,1.942761108,-1.741223613,1.833267829,-2.044899919,2.031150594,-2.575387892
1.064939971,-0.5161719405,1.06580038,-0.5169755446,1.612481365,-1.063174412,1.633401625,-1.087953848,1.832100334,-1.603064433,1.925753881,-1.750885024,1.809332098,-2.047172089,2.019675324,-2.57229859
1.058562639,-0.5255702908,1.05943688,-0.5263771453,1.598906478,-1.075514189,1.620253025,-1.100299149,1.811678708,-1.613055273,1.908171513,-1.760257827,1.785082656,-2.048996166,2.00737187,-2.569090999
1.051926359,-0.534839229,1.052813343,-0.5356497991,1.584950041,-1.087590816,1.60669185,-1.112396172,1.790851666,-1.622658986,1.890008452,-1.769339933,1.760519498,-2.05037527,1.994205068,-2.565774186
1.045032664,-0.543976531,1.045931262,-0.5447912635,1.570614897,-1.099401677,1.5927197,-1.124241881,1.769622434,-1.631874372,1.871259737,-1.778128821,1.735642376,-2.05131253,1.980140777,-2.562355529
1.037883143,-0.5529800044,1.038792192,-0.5537993257,1.555903951,-1.110944216,1.578338358,-1.135833225,1.747994236,-1.640700301,1.851921035,-1.786621535,1.710450811,-2.051811085,1.965146033,-2.558840648
1.030479445,-0.561847489,1.031397752,-0.5626718028,1.540820175,-1.122215939,1.563549801,-1.147167138,1.725970305,-1.649135721,1.831988673,-1.7948147,1.684944099,-2.051874068,1.949189212,-2.555233351
1.022823277,-0.5705768574,1.023749622,-0.5714065425,1.525366606,-1.133214413,1.548356201,-1.158240547,1.703553876,-1.657179648,1.811459667,-1.802704528,1.659121316,-2.051504603,1.932240182,-2.551535584
1.014916403,-0.5791660149,1.015849548,-0.5800014235,1.509546347,-1.143937265,1.532759925,-1.169050371,1.680748199,-1.664831169,1.790331755,-1.810286831,1.632981335,-2.050705796,1.914270464,-2.547747393
1.006760647,-0.5876129005,1.007699337,-0.5884543564,1.493362567,-1.154382181,1.516763545,-1.179593529,1.657556534,-1.672089437,1.768603418,-1.817557036,1.606522829,-2.049480728,1.895253389,-2.543866891
0.9983578902,-0.5959154868,0.9993008586,-0.5967632839,1.476818503,-1.164546909,1.500369836,-1.189866943,1.63398216,-1.678953671,1.74627391,-1.824510203,1.579744287,-2.047832448,1.875164249,-2.539890242
0.9897100706,-0.6040717806,0.9906560454,-0.6049261818,1.459917461,-1.174429254,1.483581777,-1.199867545,1.610028376,-1.685423152,1.723343275,-1.831141047,1.552644025,-2.045763965,1.853980456,-2.535811647
0.9808191845,-0.6120798231,0.9817668921,-0.612941059,1.442662815,-1.184027085,1.466402555,-1.209592277,1.585698507,-1.691497219,1.699812367,-1.837443958,1.525220198,-2.04327824,1.831681678,-2.531623354
0.9716872852,-0.6199376905,0.9726354556,-0.6208059586,1.425058008,-1.193338326,1.448835564,-1.219038104,1.560995906,-1.697175274,1.67568287,-1.843413031,1.497470818,-2.04037818,1.808249995,-2.527315668
0.9623164834,-0.6276434942,0.9632638541,-0.6285189581,1.407106556,-1.202360963,1.430884405,-1.228202015,1.535923959,-1.702456773,1.650957305,-1.849042087,1.469393764,-2.037066631,1.783670025,-2.522876982
0.9527089465,-0.6351953811,0.9536542676,-0.6360781703,1.388812045,-1.211093041,1.412552886,-1.23708103,1.510486093,-1.707341225,1.625639043,-1.854324712,1.440986802,-2.033346371,1.75792906,-2.518293821
0.9428668985,-0.6425915342,0.9438089368,-0.6434817435,1.370178135,-1.219532664,1.393845021,-1.245672206,1.484685775,-1.711828194,1.599732313,-1.859254283,1.412247602,-2.029220103,1.731017186,-2.513550896
0.93279262,-0.6498301726,0.9337301634,-0.6507278623,1.351208557,-1.227677993,1.374765026,-1.253972644,1.458526524,-1.715917294,1.573242203,-1.863824004,1.383173754,-2.024690448,1.702927396,-2.508631178
0.922488448,-0.6569095521,0.9234203092,-0.6578147482,1.33190712,-1.23552725,1.355317321,-1.261979496,1.432011911,-1.719608185,1.546174661,-1.868026946,1.353762791,-2.019759939,1.673655695,-2.503515982
0.911956775,-0.6638279654,0.9128817956,-0.6647406598,1.312277707,-1.243078715,1.33550652,-1.26968997,1.405145566,-1.722900578,1.518536492,-1.871856084,1.324012204,-2.014431017,1.643201188,-2.498185073
0.9012000498,-0.6705837425,0.9021171037,-0.6715038937,1.292324278,-1.250330725,1.315337435,-1.277101336,1.377931184,-1.725794226,1.490335351,-1.875304336,1.29391947,-2.00870602,1.611566168,-2.49261678
0.8902207763,-0.677175251,0.8911287731,-0.6781027848,1.272050869,-1.257281678,1.294815067,-1.284210935,1.350372533,-1.728288925,1.461579727,-1.878364607,1.263482068,-2.002587184,1.578756175,-2.486788128
0.8790215136,-0.6836008964,0.879919402,-0.6845357069,1.251461599,-1.263930027,1.2739446,-1.291016183,1.322473456,-1.730384516,1.432278934,-1.88102983,1.232697508,-1.99607663,1.544780056,-2.480674994
0.867604876,-0.6898591225,0.8684916461,-0.6908010731,1.230560663,-1.270274285,1.252731401,-1.29751458,1.294237879,-1.732080877,1.402443088,-1.883293012,1.20156335,-1.989176367,1.509649998,-2.474252264
0.8559735319,-0.6959484116,0.8568482184,-0.6968973365,1.209352338,-1.276313025,1.231181009,-1.303703711,1.265669819,-1.733377928,1.372083082,-1.885147278,1.170077232,-1.981888279,1.473381551,-2.467494018
0.8441302045,-0.7018672847,0.8449918885,-0.7028229902,1.187840983,-1.282044873,1.209299128,-1.309581258,1.236773386,-1.734275623,1.341210563,-1.886585914,1.138236898,-1.974214127,1.435993628,-2.460373723
0.8320776705,-0.7076143024,0.832925482,-0.7085765683,1.166031041,-1.287468518,1.187091626,-1.315145,1.207552794,-1.734773955,1.309837893,-1.887602414,1.106040218,-1.966155541,1.397508493,-2.452864442
0.8198187604,-0.7131880643,0.8206518794,-0.7141566458,1.143927038,-1.292582705,1.16456452,-1.320392823,1.178012364,-1.734872953,1.277978118,-1.888190519,1.073485224,-1.95771402,1.357951715,-2.444939052
0.8073563579,-0.7185872102,0.8081740163,-0.7195618396,1.121533584,-1.297386236,1.141723973,-1.325322722,1.148156532,-1.734572678,1.245644922,-1.888344267,1.040570131,-1.948890925,1.317352112,-2.436570482
0.7946933994,-0.7238104196,0.7954948819,-0.7247908081,1.098855376,-1.301877974,1.118576284,-1.329932803,1.117989857,-1.733873227,1.212852585,-1.888058024,1.007293371,-1.939687476,1.275741658,-2.427731948
0.7818328739,-0.7288564126,0.7826175186,-0.7298422525,1.075897198,-1.306056837,1.095127879,-1.334221294,1.087517023,-1.732774728,1.179615932,-1.887326532,0.9736536182,-1.930104756,1.233155374,-2.418397206
0.7687778222,-0.7337239499,0.7695450215,-0.7347149163,1.05266392,-1.309921804,1.071385301,-1.338186539,1.056742848,-1.731277342,1.14595028,-1.886144939,0.9396498212,-1.9201437,1.189631183,-2.408540796
0.7555313367,-0.7384118331,0.756280537,-0.739407586,1.029160503,-1.313471912,1.047355205,-1.34182701,1.025672292,-1.729381263,1.111871379,-1.884508831,0.905281232,-1.909805101,1.145209735,-2.398138304
0.742096561,-0.7429189052,0.742827263,-0.7439190915,1.005391993,-1.316706255,1.023044343,-1.345141302,0.9943104589,-1.727086716,1.077395352,-1.882414265,0.8705474358,-1.899089608,1.099934208,-2.387166601
0.7284766892,-0.7472440505,0.7291884469,-0.7482483062,0.9813635292,-1.319623987,0.9984595598,-1.348128137,0.9626626073,-1.724393957,1.042538632,-1.879857791,0.8354483815,-1.887997723,1.053850065,-2.375604085
0.7146749655,-0.7513861952,0.715367386,-0.7523941473,0.9570803397,-1.322224322,0.9736077783,-1.350786367,0.9307341519,-1.721303275,1.007317893,-1.87683647,0.799984411,-1.876529805,1.007004788,-2.363430912
0.7006946836,-0.7553443075,0.7013674258,-0.7563555761,0.9325477433,-1.324506532,0.9484959943,-1.35311497,0.8985306718,-1.71781499,0.9717499854,-1.873347891,0.7641562893,-1.86468607,0.9594475744,-2.350629198
0.6865391863,-0.7591173982,0.6871919598,-0.7601315981,0.9077711504,-1.326469949,0.9231312653,-1.355113054,0.866057915,-1.713929456,0.9358518601,-1.869390177,0.7279652331,-1.852466595,0.9112290056,-2.337183213
0.6722118648,-0.7627045204,0.6728444283,-0.7637212632,0.8827560624,-1.328113966,0.8975207013,-1.35677985,0.833321804,-1.709647057,0.899640503,-1.864961991,0.6914129398,-1.839871318,0.8624006823,-2.323079528
0.6577161582,-0.7661047702,0.6583283176,-0.767123666,0.857508073,-1.329438035,0.8716714567,-1.358114718,0.8003284401,-1.704968214,0.863132862,-1.86006253,0.6545016148,-1.826900045,0.8130148376,-2.308307145
0.6430555526,-0.7693172868,0.6436471594,-0.770337946,0.8320328674,-1.33044167,0.8455907209,-1.359117136,0.7670841083,-1.69989338,0.8263457776,-1.854691516,0.6172339986,-1.81355245,0.7631239264,-2.292857577
0.6282335809,-0.7723412529,0.6288045297,-0.7733632874,0.806336223,-1.331124445,0.8192857111,-1.359786703,0.7335952817,-1.694423045,0.789295915,-1.848849181,0.5796133921,-1.799828088,0.7127802,-2.276724888
0.6132538219,-0.7751758947,0.6138040481,-0.7761989196,0.7804240089,-1.331485997,0.792763664,-1.360123135,0.6998686248,-1.688557736,0.7519996989,-1.842536242,0.5416436814,-1.785726393,0.6620352716,-2.259905689
0.5981198994,-0.7778204824,0.5986493768,-0.7788441171,0.754302186,-1.331526024,0.7660318293,-1.360126255,0.6659109974,-1.682298019,0.7144732519,-1.835753876,0.5033293597,-1.771246692,0.6109396801,-2.242399078
0.5828354817,-0.7802743304,0.5833442199,-0.7812981998,0.7279768065,-1.331244286,0.7390974631,-1.359795996,0.6317294578,-1.675644497,0.6767323376,-1.828503685,0.4646755496,-1.756388208,0.5595424624,-2.224206535
0.5674042811,-0.7825367974,0.5678923225,-0.7835605328,0.7014540135,-1.330640609,0.7119678223,-1.359132391,0.5973312648,-1.66859782,0.6387923092,-1.820787658,0.4256880216,-1.741150072,0.5078907429,-2.205331766
0.5518300525,-0.7846072867,0.5522974697,-0.7856305265,0.6747400408,-1.329714881,0.6846501598,-1.358135569,0.5627238804,-1.661158677,0.6006680639,-1.812608122,0.3863732113,-1.725531332,0.4560293507,-2.185780496
0.5361165932,-0.7864852465,0.5365634859,-0.7875076369,0.6478412115,-1.328467053,0.6571517199,-1.35680575,0.5279149711,-1.653327805,0.5623740054,-1.803967703,0.3467382352,-1.709530965,0.4040004742,-2.165560217
0.5202677416,-0.7881701701,0.5206942339,-0.7891913656,0.6207639379,-1.326897143,0.6294797358,-1.355143236,0.4929124093,-1.645105991,0.5239240134,-1.794869268,0.306790903,-1.693147884,0.3518433639,-2.144679901
0.5042873767,-0.7896615961,0.5046936139,-0.7906812594,0.5935147201,-1.325005234,0.6016414263,-1.35314841,0.457724274,-1.636494069,0.4853314216,-1.785315874,0.2665397281,-1.676380958,0.2995940911,-2.123149671
0.4881794171,-0.7909591086,0.4885655628,-0.7919769112,0.5661001451,-1.322791476,0.5736439947,-1.350821725,0.4223588505,-1.62749293,0.446609005,-1.775310715,0.2259939352,-1.659229018,0.2472853727,-2.100980455
0.4719478201,-0.7920623374,0.4723140531,-0.7930779591,0.5385268856,-1.320256085,0.5454946278,-1.348163702,0.3868246305,-1.618103518,0.4077689752,-1.764857066,0.1851634659,-1.641690875,0.1949464655,-2.078183618
0.4555965806,-0.7929709584,0.4559430922,-0.793984087,0.5108016985,-1.317399346,0.5172004961,-1.34517492,0.3511303108,-1.608326837,0.3688229866,-1.753958226,0.1440589807,-1.623765335,0.1426031381,-2.05477059
0.4391297304,-0.7936846935,0.4394567217,-0.7946950246,0.4829314236,-1.31422161,0.4887687549,-1.341856014,0.3152847917,-1.598163954,0.3297821496,-1.742617469,0.1026918586,-1.605451211,0.0902777194,-2.030752501
0.422551337,-0.7942033108,0.422859016,-0.7952105472,0.4549229817,-1.3107233,0.4602065455,-1.338207668,0.2792971752,-1.587616,0.290657055,-1.730837992,0.06107419407,-1.586747343,0.03798922613,-2.006139822
0.4058655028,-0.7945266252,0.4061540817,-0.7955304758,0.426783373,-1.306904907,0.4315209982,-1.334230609,0.243176762,-1.576684175,0.251457805,-1.718622867,0.01921879034,-1.567652613,-0.01424643435,-1.980942043
0.3890763638,-0.7946544981,0.3893460568,-0.7956546774,0.3985196751,-1.302766995,0.4027192353,-1.329925605,0.2069330485,-1.565369748,0.2121940534,-1.705975001,-0.0228608492,-1.548165961,-0.06641619049,-1.955167375
0.3721880889,-0.7945868377,0.3724391096,-0.7955830646,0.3701390409,-1.298310196,0.3738083747,-1.325293459,0.1705757226,-1.553674065,0.1728750528,-1.692897097,-0.06515053327,-1.528286404,-0.1185094696,-1.928822497
0.3552048783,-0.7943235995,0.3554374379,-0.795315596,0.3416486967,-1.293535218,0.3447955345,-1.320335007,0.1341146598,-1.541598551,0.1335097077,-1.679391621,-0.1076353975,-1.508013053,-0.1705178063,-1.901912356
0.338130963,-0.7938647857,0.3383452678,-0.7948522762,0.3130559392,-1.288442839,0.3156878379,-1.315051111,0.09755991817,-1.529144712,0.09410663386,-1.665460778,-0.150299922,-1.487345133,-0.2224344081,-1.874440019
0.320970603,-0.7932104462,0.3211668533,-0.7941931557,0.2843681337,-1.283033914,0.2864924182,-1.309442663,0.06092173248,-1.516314138,0.05467422144,-1.651106494,-0.1931279517,-1.466281997,-0.2742536892,-1.846406575
0.3037280867,-0.7923606782,0.3039064749,-0.7933383309,0.2555927113,-1.277309368,0.2572164246,-1.303510579,0.02421050867,-1.503108509,0.01522070154,-1.636330401,-0.2361027195,-1.444823149,-0.325970786,-1.817811108
0.2864077294,-0.7913156265,0.2865684385,-0.7922879445,0.2267371657,-1.271270206,0.2278670279,-1.297255801,-0.0125631829,-1.489529598,-0.0242457851,-1.621133836,-0.2792068713,-1.422968259,-0.3775810673,-1.788650716
0.2690138724,-0.7900754835,0.2691570751,-0.7910421855,0.1978090512,-1.264917507,0.1984514266,-1.290679293,-0.04938861435,-1.475579274,-0.0637171187,-1.60551784,-0.3224224945,-1.400717181,-0.4290796513,-1.758920592
0.2515508811,-0.7886404893,0.251676739,-0.7896012889,0.1688159788,-1.258252426,0.1689768523,-1.283782046,-0.08625490782,-1.461259504,-0.1031851312,-1.589483166,-0.365731147,-1.378069975,-0.4804609427,-1.728614148
0.2340231447,-0.7870109322,0.2341318075,-0.7879655363,0.1397656138,-1.251276198,0.1394505762,-1.276565076,-0.1231510434,-1.446572359,-0.1426415388,-1.573030298,-0.4091138903,-1.355026919,-0.5317181998,-1.697723189
0.2164350741,-0.7851871482,0.2165266792,-0.7861352556,0.1106656723,-1.243990134,0.1098799143,-1.269029426,-0.1600658674,-1.431520017,-0.1820778765,-1.556159469,-0.4525513227,-1.331588528,-0.5828431405,-1.666238122
0.1987911012,-0.7831695212,0.1988657735,-0.7841108212,0.08152391795,-1.236395625,0.08027223336,-1.261176174,-0.1969881011,-1.416104764,-0.221485437,-1.538870688,-0.496023615,-1.307755574,-0.633825597,-1.634148197
0.181095677,-0.7809584835,0.1811535292,-0.7818926545,0.05234815831,-1.228494141,0.05063495531,-1.253006425,-0.2339063503,-1.400329002,-0.2608552137,-1.521163774,-0.539510548,-1.283529095,-0.6846532224,-1.601441765
0.1633532709,-0.7785545152,0.1633944035,-0.7794812233,0.02314624168,-1.220287234,0.02097556249,-1.244521328,-0.2708091139,-1.384195246,-0.3001778486,-1.503038389,-0.5829915501,-1.258910418,-0.735311255,-1.568106558
0.145568369,-0.7759581448,0.1455928709,-0.7768770425,-0.006073946702,-1.211776534,-0.008698398445,-1.23572207,-0.3076847947,-1.367706134,-0.3394435867,-1.484494078,-0.6264457373,-1.233901168,-0.7857823419,-1.534129966
0.1277454727,-0.7731699489,0.1277534221,-0.7740806739,-0.03530448833,-1.202963755,-0.03837931284,-1.226609884,-0.3445217088,-1.350864423,-0.3786422369,-1.465530315,-0.6698519534,-1.208503282,-0.8360464217,-1.499499325
0.1098890975,-0.7701905521,0.1098805624,-0.7710927265,-0.06453743516,-1.193850691,-0.06805949509,-1.217186055,-0.3813080962,-1.333672996,-0.4177631394,-1.44614654,-0.7131888106,-1.182719025,-0.8860806661,-1.464202186
0.09200377162,-0.7670206275,0.09197881147,-0.7679138563,-0.09376481347,-1.18443922,-0.09773118628,-1.207451926,-0.4180321311,-1.316134867,-0.4567951403,-1.426342211,-0.7564347313,-1.156550999,-0.9358594768,-1.428226583
0.07409403439,-0.763660896,0.07405270099,-0.7645447668,-0.1229786278,-1.174731301,-0.1273865526,-1.1974089,-0.454681933,-1.298253175,-0.4957265739,-1.406116846,-0.7995679894,-1.130002153,-0.9853545354,-1.391561278
0.05616443503,-0.7601121268,0.05610677421,-0.760986209,-0.1521708647,-1.164728979,-0.1570176846,-1.18705845,-0.4912455774,-1.280031196,-0.5345452519,-1.385470071,-0.8425667521,-1.103075796,-1.034534901,-1.354195986
0.03821953115,-0.7563751371,0.03814558433,-0.7572389812,-0.1813334971,-1.154434379,-0.1866165967,-1.176402121,-0.5277111068,-1.26147234,-0.5732384599,-1.364401666,-0.8854091215,-1.075775601,-1.083367149,-1.316121586
0.02026388731,-0.7524507922,0.02017369329,-0.7533039294,-0.2104584881,-1.143849714,-0.2161752285,-1.165441538,-0.5640665415,-1.242580151,-0.611792961,-1.342911604,-0.9280731761,-1.048105617,-1.131815553,-1.277330295
0.002302073601,-0.748340005,0.002195670436,-0.7491819473,-0.239537795,-1.132977277,-0.2456854457,-1.154178414,-0.6002998915,-1.223358314,-0.6501950064,-1.321000102,-0.9705370111,-1.020070271,-1.179842293,-1.237815834
-0.01566133581,-0.7440437364,-0.01578390882,-0.7448739764,-0.2685633737,-1.121819448,-0.2751390427,-1.14261455,-0.636399167,-1.203810655,-0.6884303518,-1.29866765,-1.012778779,-0.9916743736,-1.227407694,-1.197573556
-0.03362176415,-0.7395629951,-0.03376046438,-0.7403810058,-0.2975271826,-1.110378691,-0.3045277454,-1.130751848,-0.6723523897,-1.183941139,-0.7264842804,-1.275915059,-1.054776728,-0.962923126,-1.274470485,-1.156600563
-0.05157463348,-0.7348988372,-0.05172941289,-0.7357040726,-0.3264211866,-1.098657553,-0.3338432151,-1.118592311,-0.7081476041,-1.163753874,-0.7643416314,-1.252743491,-1.096509242,-0.9338221183,-1.32098808,-1.114895792
-0.0695153662,-0.7300523661,-0.06968616909,-0.7308442618,-0.3552373619,-1.086658669,-0.3630770532,-1.106138051,-0.7437728886,-1.143253112,-0.8019868333,-1.229154488,-1.137954877,-0.904377333,-1.366916864,-1.072460091
-0.08743938646,-0.7250247327,-0.08762614731,-0.7258027062,-0.3839676993,-1.074384754,-0.392220806,-1.093391292,-0.7792163661,-1.122443249,-0.839403942,-1.205150009,-1.179092397,-0.8745951442,-1.412212495,-1.029296265
-0.1053421217,-0.7198171347,-0.1055447629,-0.7205805864,-0.412604209,-1.06183861,-0.4212659712,-1.080354379,-0.8144662153,-1.101328824,-0.876576683,-1.180732448,-1.21990081,-0.8444823168,-1.456830206,-0.985409119
-0.1232190041,-0.7144308168,-0.1234374339,-0.7151791308,-0.4411389245,-1.049023124,-0.4502040038,-1.067029777,-0.8495106809,-1.079914521,-0.9134884973,-1.155904662,-1.2603594,-0.8140460041,-1.500725108,-0.9408054731
-0.1410654719,-0.7088670704,-0.141299582,-0.7095996158,-0.4695639065,-1.035941264,-0.4790263239,-1.053420081,-0.8843380846,-1.058205169,-0.9501225903,-1.130669988,-1.300447761,-0.7832937442,-1.543852499,-0.8954941754
-0.1588769712,-0.703127233,-0.1591266348,-0.7038433651,-0.4978712475,-1.022596085,-0.5077243239,-1.039528014,-0.9189368352,-1.03620574,-0.986461983,-1.105032262,-1.340145827,-0.7522334555,-1.586168157,-0.8494860975
-0.1766489571,-0.6972126887,-0.1769140269,-0.6979117504,-0.5260530752,-1.008990722,-0.5362893768,-1.025356434,-0.9532954385,-1.01392135,-1.022489566,-1.078995828,-1.379433901,-0.7208734313,-1.627628637,-0.8027941218
-0.1943768954,-0.6911248671,-0.1946572014,-0.6918061906,-0.5541015572,-0.995128395,-0.5647128453,-1.010908336,-0.9874025075,-0.9913572561,-1.058188153,-1.052565557,-1.418292681,-0.6892223325,-1.668191548,-0.7554331196
-0.2120562637,-0.6848652435,-0.2123516118,-0.6855281518,-0.5820089044,-0.9810124056,-0.5929860901,-0.9961868551,-1.021246772,-0.9685188589,-1.093540543,-1.025746849,-1.45670329,-0.657289181,-1.707815831,-0.7074199212
-0.2296825535,-0.6784353386,-0.2299927231,-0.6790791475,-0.6097673752,-0.9666461371,-0.6211004802,-0.9811952677,-1.054817087,-0.9454116975,-1.128529568,-0.9985456397,-1.494647295,-0.6250833499,-1.746462013,-0.6587732784
-0.2472512709,-0.671836718,-0.2475760138,-0.6724607378,-0.6373692792,-0.9520330536,-0.6490474019,-0.9659369935,-1.088102444,-0.9220414501,-1.163138159,-0.9709684077,-1.532106735,-0.5926145551,-1.784092453,-0.6095138204
-0.2647579384,-0.6650709918,-0.2650969774,-0.6656745297,-0.6648069811,-0.9371766998,-0.6768182694,-0.9504155968,-1.121091977,-0.8984139313,-1.197349402,-0.9430221727,-1.569064139,-0.5598928446,-1.820671566,-0.5596640032
-0.2821980964,-0.6581398145,-0.2825511239,-0.6587221764,-0.6920729044,-0.9220806997,-0.7044045345,-0.9346347879,-1.153774972,-0.8745350907,-1.231146591,-0.9147144962,-1.605502544,-0.5269285871,-1.856166036,-0.5092480534
-0.2995673046,-0.6510448844,-0.2999339811,-0.6516053774,-0.7191595351,-0.906748756,-0.7317976973,-0.9185984229,-1.186140875,-0.8504110102,-1.264513291,-0.8860534785,-1.641405515,-0.4937324611,-1.890545006,-0.4582919053
-0.3168611431,-0.6437879434,-0.317241097,-0.6443258779,-0.7460594251,-0.8911846491,-0.7589893168,-0.902310504,-1.218179303,-0.8260479016,-1.297433389,-0.8570477546,-1.676757162,-0.4603154415,-1.923780246,-0.4068231335
-0.334075214,-0.6363707764,-0.3344680406,-0.6368854683,-0.7727651958,-0.8753922362,-0.7859710211,-0.8857751795,-1.249880043,-0.8014521043,-1.329891151,-0.827706488,-1.711542153,-0.4266887874,-1.955846306,-0.3548708791
-0.3512051428,-0.6287952109,-0.3516104037,-0.6292859844,-0.7992695416,-0.8593754501,-0.8127345179,-0.8689967426,-1.281233069,-0.7766300821,-1.361871275,-0.7980393628,-1.745745724,-0.3928640278,-1.986720645,-0.3024657716
-0.36824658,-0.6210631166,-0.3686638028,-0.6215293063,-0.825565233,-0.843138298,-0.8392716055,-0.8519796305,-1.312228542,-0.7515884203,-1.393358938,-0.7680565749,-1.779353696,-0.358852948,-2.016383735,-0.2496398447
-0.3851952016,-0.613176405,-0.3856238802,-0.6136173584,-0.8516451198,-0.8266848605,-0.8655741827,-0.8347284232,-1.342856818,-0.7263338223,-1.424339852,-0.7377688206,-1.81235248,-0.324667575,-2.044819147,-0.1964264483
-0.4020467116,-0.6051370288,-0.402486306,-0.6055521089,-0.8775021345,-0.8100192903,-0.8916342595,-0.8172478416,-1.373108455,-0.7008731064,-1.454800304,-0.707187285,-1.844729091,-0.2903201623,-2.072013618,-0.142860156
-0.4187968422,-0.5969469814,-0.4192467793,-0.597335569,-0.9031292953,-0.7931458109,-0.9174439669,-0.799542745,-1.402974218,-0.6752132021,-1.484727203,-0.676323628,-1.876471146,-0.2558231752,-2.097957086,-0.08897666754
-0.4354413559,-0.5886082964,-0.4359010298,-0.5889697927,-0.9285197085,-0.776068715,-0.9429955669,-0.7816181293,-1.432445082,-0.6493611464,-1.514108122,-0.6451899693,-1.907566878,-0.2211892745,-2.122642716,-0.03481270864
-0.4519760463,-0.5801230473,-0.4524448195,-0.5804568761,-0.953666572,-0.7587923634,-0.9682814624,-0.7634791237,-1.461512242,-0.62332408,-1.542931334,-0.6137988726,-1.938005138,-0.1864313015,-2.146066895,0.01959407275
-0.4683967395,-0.5714933465,-0.4688739439,-0.5717989567,-0.9785631775,-0.7413211832,-0.9932942059,-0.7451309879,-1.490167111,-0.5971092432,-1.571185846,-0.5821633277,-1.967775394,-0.1515622618,-2.168229212,0.07420521306
-0.4846992955,-0.5627213449,-0.4851842337,-0.5629982129,-1.003202914,-0.7236596667,-1.018026509,-0.7265791085,-1.51840133,-0.5707239717,-1.598861435,-0.5502967317,-1.996867738,-0.1165953091,-2.189132421,0.1289815416
-0.5008796091,-0.5538092317,-0.5013715563,-0.5540568636,-1.027579268,-0.7058123691,-1.042471252,-0.7078289958,-1.546206767,-0.5441756923,-1.625948673,-0.5182128692,-2.025272882,-0.081543729,-2.208782378,0.1838832907
-0.5169336112,-0.5447592333,-0.5174318168,-0.544977167,-1.051685828,-0.6877839077,-1.066621488,-0.6888862792,-1.573575523,-0.5174719187,-1.652438951,-0.485925891,-2.052982162,-0.04642092326,-2.227187971,0.2388702069
-0.5328572702,-0.5355736127,-0.5333609598,-0.5357614203,-1.075516289,-0.6695789594,-1.090470457,-0.6697567034,-1.600499934,-0.490620247,-1.6783245,-0.453450292,-2.079987532,-0.01124039316,-2.244361027,0.2939016621
-0.5486465927,-0.5262546694,-0.5491549707,-0.5264119589,-1.099064448,-0.6512022594,-1.114011588,-0.6504461238,-1.626972576,-0.4636283508,-1.703598412,-0.4208008871,-2.106281562,0.02398427648,-2.26031621,0.348936765
-0.564297625,-0.516804738,-0.5648098769,-0.5169311557,-1.122324211,-0.6326585996,-1.137238508,-0.6309605019,-1.652986262,-0.4365039769,-1.728254646,-0.3879927878,-2.131857438,0.05923943339,-2.275070899,0.4039344709
-0.5798064539,-0.5072261883,-0.580321749,-0.50732142,-1.145289595,-0.6139528262,-1.160145046,-0.6113058999,-1.678534048,-0.4092549405,-1.752288044,-0.3550413758,-2.156708951,0.0945113738,-2.288645065,0.4588536908
-0.595169208,-0.4975214241,-0.5956867023,-0.4975851972,-1.167954728,-0.5950898383,-1.182725242,-0.5914884762,-1.703609236,-0.3818891203,-1.775694331,-0.3219622772,-2.180830498,0.1297863583,-2.301061132,0.5136533979
-0.6103820588,-0.4876928825,-0.6109008979,-0.4877249678,-1.190313852,-0.5760745858,-1.20497335,-0.5715144791,-1.72820537,-0.3544144536,-1.798470121,-0.2887713347,-2.20421707,0.1650506273,-2.312343826,0.5682927313
-0.6254412213,-0.4777430336,-0.6259605438,-0.4777432463,-1.212361322,-0.5569120674,-1.226883841,-0.5513902418,-1.752316243,-0.3268389317,-1.820612912,-0.2554845802,-2.226864247,0.2002904169,-2.322520027,0.6227310976
-0.6403429554,-0.4676743796,-0.6408618962,-0.4676425808,-1.234091611,-0.5376073291,-1.248451411,-0.5311221762,-1.775935891,-0.2991705946,-1.84212108,-0.2221182057,-2.248768192,0.2354919736,-2.331618609,0.6769282683
-0.6550835667,-0.4574894537,-0.6556012604,-0.4574255518,-1.25549931,-0.5181654613,-1.269670978,-0.510716767,-1.7990586,-0.2714175263,-1.862993871,-0.1886885339,-2.269925639,0.2706415693,-2.339670276,0.730844473
-0.6696594074,-0.4471908201,-0.670174992,-0.4470947714,-1.276579128,-0.4985915977,-1.29053769,-0.4901805655,-1.821678901,-0.2435878498,-1.883231385,-0.1552119884,-2.290333885,0.3057255163,-2.346707398,0.7844404893
-0.6840668774,-0.4367810726,-0.6845794978,-0.4366528824,-1.297325894,-0.4788909126,-1.311046924,-0.4695201829,-1.843791573,-0.2156897219,-1.902834562,-0.1217050637,-2.30999078,0.3407301812,-2.352763845,0.8376777277
-0.6983024251,-0.4262628341,-0.6988112369,-0.4261025576,-1.31773456,-0.4590686193,-1.331194286,-0.4487422841,-1.865391641,-0.1877313284,-1.921805158,-0.08818429402,-2.328894718,0.3756419993,-2.357874818,0.8905183113
-0.7123625479,-0.4156387559,-0.7128667215,-0.4154464982,-1.337800198,-0.4391299675,-1.350975615,-0.4278535808,-1.886474374,-0.1597208793,-1.940145726,-0.05466622298,-2.347044622,0.4104474879,-2.362076684,0.9429251519
-0.7262437937,-0.4049115168,-0.7267425176,-0.4046874339,-1.357518003,-0.4190802418,-1.370386977,-0.406860825,-1.907035287,-0.1316666034,-1.957859587,-0.02116737244,-2.364439935,0.4451332599,-2.365406813,0.9948620195
-0.7399427613,-0.3940838224,-0.7404352461,-0.3938281208,-1.376883296,-0.3989247588,-1.389424671,-0.3857708017,-1.927070138,-0.1035767435,-1.9749508,0.01229578837,-2.381080611,0.4796860365,-2.367903413,1.046293608
-0.7534561009,-0.383158404,-0.7539415837,-0.3828713411,-1.395891519,-0.3786688658,-1.40808522,-0.364590322,-1.946574924,-0.07545955166,-1.991424134,0.04570687363,-2.396967094,0.5140926598,-2.369605374,1.097185595
-0.7667805157,-0.3721380185,-0.7672582628,-0.3718199023,-1.41453824,-0.358317938,-1.426365375,-0.3433262164,-1.965545884,-0.04732328421,-2.007285028,0.07904961154,-2.412100315,0.5483401052,-2.370552115,1.147504696
-0.7799127616,-0.3610254467,-0.7803820734,-0.3606766354,-1.432819153,-0.3378773765,-1.444262107,-0.3219853272,-1.983979494,-0.01917619678,-2.022539562,0.1123078745,-2.426481672,0.5824154925,-2.37078343,1.197218717
-0.7928496487,-0.349823493,-0.7933098626,-0.3494443947,-1.450730076,-0.3173526065,-1.461772605,-0.3005745018,-2.001872465,0.008973460338,-2.037194408,0.1454657091,-2.440113018,0.6163060976,-2.370339348,1.246296594
-0.8055880416,-0.3385349846,-0.8060385357,-0.3381260562,-1.468266952,-0.2967490745,-1.478894273,-0.2791005855,-2.019221742,0.03711744705,-2.051256802,0.1785073652,-2.452996649,0.6499993636,-2.369259992,1.29470844
-0.8181248601,-0.3271627703,-0.8185650569,-0.3267245172,-1.485425853,-0.2760722468,-1.495624723,-0.2575704141,-2.036024499,0.06524753807,-2.064734493,0.2114173245,-2.465135289,0.6834829106,-2.367585448,1.342425575
-0.8304570798,-0.3157097203,-0.8308864493,-0.3152426945,-1.502202973,-0.2553276066,-1.511961771,-0.2359908072,-2.052278137,0.09335552762,-2.077635703,0.2441803286,-2.476532073,0.7167445461,-2.365355635,1.389420556
-0.8425817328,-0.3041787245,-0.8429997956,-0.3036835241,-1.518594633,-0.2345206526,-1.52790343,-0.2143685611,-2.067980283,0.1214332339,-2.089969081,0.2767814063,-2.487190539,0.7497722742,-2.362610189,1.435667208
-0.854495908,-0.2925726922,-0.8549022385,-0.2920499597,-1.53459728,-0.2136568962,-1.543447902,-0.1927104419,-2.083128785,0.1494725037,-2.101743663,0.309205899,-2.497114605,0.7825543051,-2.359388346,1.481140645
-0.866196752,-0.2808945513,-0.8665909808,-0.2803449719,-1.550207486,-0.1927418596,-1.558593574,-0.1710231789,-2.097721708,0.1774652168,-2.112968818,0.3414394867,-2.50630856,0.8150790634,-2.355728837,1.525817282
-0.8776814693,-0.2691472471,-0.8780632862,-0.2685715471,-1.565421947,-0.1717810739,-1.57333901,-0.1493134573,-2.111757332,0.20540329,-2.123654209,0.3734682116,-2.514777047,0.8473351963,-2.351669784,1.56967486
-0.8889473229,-0.2573337416,-0.8893164789,-0.2567326866,-1.580237485,-0.1507800765,-1.58768294,-0.1275879127,-2.125234147,0.2332786816,-2.13380974,0.4052785011,-2.522525049,0.8793115812,-2.347248612,1.612692447
-0.8999916349,-0.2454570127,-0.9003479443,-0.2448314052,-1.594651044,-0.1297444092,-1.601624254,-0.105853124,-2.138150852,0.2610833959,-2.143445516,0.4368571897,-2.529557873,0.9109973333,-2.342501955,1.654850453
-0.9108117867,-0.2335200533,-0.9111551289,-0.2328707306,-1.608659694,-0.1086796163,-1.615161994,-0.08411560768,-2.150506347,0.2888094864,-2.152571788,0.4681915393,-2.535881132,0.9423818119,-2.337465575,1.696130629
-0.9214052195,-0.2215258703,-0.9217355406,-0.2208537022,-1.622260625,-0.08759124196,-1.628295343,-0.0623818117,-2.162299733,0.3164490604,-2.161198915,0.4992692585,-2.541500736,0.9734546272,-2.33217429,1.736516074
-0.9317694349,-0.2094774836,-0.9320867485,-0.2087833702,-1.635451152,-0.06648482877,-1.641023619,-0.04065811007,-2.173530303,0.3439942829,-2.169337311,0.5300785204,-2.546422871,1.004205646,-2.326661904,1.775991232
-0.9419019947,-0.197377926,-0.9422063836,-0.1966627943,-1.648228711,-0.04536591527,-1.65334626,-0.01895079736,-2.184197544,0.3714373799,-2.176997404,0.5606079789,-2.550653987,1.034624996,-2.320961137,1.814541887
-0.951800522,-0.1852302411,-0.9520921379,-0.1844950432,-1.660590856,-0.02424003404,-1.665262823,0.002733916387,-2.194301128,0.3987706422,-2.18418959,0.5908467837,-2.554200781,1.064703074,-2.315103575,1.852155161
-0.9614627009,-0.1730374835,-0.9617417653,-0.1722831931,-1.672535263,-0.003112709727,-1.676772965,0.0243899104,-2.203840909,0.4259864293,-2.190924189,0.6207845937,-2.557070182,1.094430547,-2.30911961,1.888819507
-0.970886277,-0.1608027175,-0.9711530809,-0.160030327,-1.684059727,0.01801054298,-1.687876441,0.04601115768,-2.212816918,0.4530771723,-2.197211403,0.6504115891,-2.559269337,1.123798357,-2.303038392,1.924524698
-0.980069058,-0.1485290159,-0.9803239613,-0.1477395339,-1.69516216,0.03912422127,-1.698573089,0.06759172914,-2.221229359,0.4800353776,-2.203061274,0.6797184817,-2.560805594,1.152797726,-2.296887791,1.959261818
-0.9890089133,-0.1362194599,-0.9892523445,-0.1354139075,-1.705840591,0.06022283617,-1.708862825,0.08912579738,-2.229078605,0.5068536298,-2.208483644,0.708696524,-2.561686487,1.181420159,-2.290694348,1.993023251
-0.9977037748,-0.1238771373,-0.9979362295,-0.1230565454,-1.716093165,0.08130091445,-1.718745628,0.1106076401,-2.236365193,0.5335245951,-2.213488115,0.7373375165,-2.561919724,1.209657447,-2.284483247,2.025802667
-1.006151637,-0.1115051426,-1.006373677,-0.1106705484,-1.725918141,0.1023530004,-1.728221536,0.1320316432,-2.243089818,0.560041024,-2.218084015,0.7656338131,-2.561513167,1.237501666,-2.27827828,2.057595008
-1.014350557,-0.09910657524,-1.014562807,-0.09825901916,-1.735313892,0.123373658,-1.737290635,0.1533923035,-2.249253328,0.5863957543,-2.222280358,0.7935783259,-2.560474823,1.264945185,-2.272101818,2.088396475
-1.022298654,-0.08668453937,-1.022501803,-0.08582506182,-1.744278903,0.144357472,-1.745953046,0.1746842309,-2.254856722,0.6125817137,-2.226085816,0.8211645277,-2.558812825,1.291980663,-2.265974789,2.11820451
-1.029994112,-0.07424214268,-1.030188907,-0.07337178073,-1.75281177,0.1652990505,-1.754208923,0.1959021503,-2.259901143,0.6385919226,-2.229508678,0.8483864528,-2.556535419,1.318601052,-2.259916653,2.147017782
-1.037435176,-0.06178249562,-1.037622422,-0.06090227979,-1.760911199,0.1861930263,-1.762058439,0.2170409032,-2.264387873,0.6644194963,-2.232556828,0.8752386968,-2.553650947,1.344799597,-2.253945383,2.174836166
-1.044620157,-0.04930871057,-1.044800711,-0.04841966157,-1.768576005,0.2070340586,-1.76950178,0.2380954488,-2.268318328,0.6900576477,-2.235237712,0.9017164144,-2.550167841,1.370569838,-2.24807745,2.201660731
-1.051547426,-0.03682390096,-1.051722199,-0.0359270265,-1.775805108,0.2278168347,-1.776539138,0.2590608645,-2.271694055,0.7154996893,-2.237558313,0.9278153162,-2.546094597,1.395905609,-2.242327808,2.227493717
-1.058215421,-0.02433118042,-1.058385368,-0.02342747208,-1.782597537,0.2485360716,-1.783170702,0.2799323465,-2.274516725,0.7407390356,-2.239525126,0.9535316631,-2.541439771,1.420801037,-2.236709881,2.25233852
-1.064622642,-0.01183366199,-1.064788763,-0.01092409209,-1.788952422,0.2691865177,-1.789396652,0.3007052094,-2.276788129,0.7657692046,-2.241144134,0.97886226,-2.53621196,1.445250542,-2.231235554,2.27619967
-1.070767651,0.0006655427696,-1.070930985,0.00158002414,-1.794868999,0.2897629541,-1.795217151,0.3213748859,-2.278510173,0.7905838202,-2.24242079,1.003804448,-2.530419791,1.46924884,-2.225915164,2.299082813
-1.076649076,0.01316332458,-1.076810696,0.01408179251,-1.800346602,0.3102601966,-1.800632341,0.3419369256,-2.279684873,0.8151766137,-2.243359998,1.028356094,-2.524071907,1.492790933,-2.220757492,2.320994691
-1.082265608,0.02565657724,-1.08242662,0.02657813482,-1.80538467,0.3306730964,-1.805642337,0.3623869942,-2.280314349,0.8395414255,-2.243966094,1.05251558,-2.517176952,1.515872117,-2.215769759,2.34194312
-1.087616001,0.03814219849,-1.087777535,0.03906597953,-1.809982737,0.3509965425,-1.81024722,0.3827208715,-2.280400824,0.8636722067,-2.244242836,1.076281793,-2.509743561,1.538487972,-2.210957624,2.361936972
-1.092699075,0.05061709077,-1.092862281,0.05154226236,-1.814140435,0.3712254622,-1.814447037,0.4029344494,-2.279946612,0.8875630202,-2.24419339,1.099654107,-2.501780346,1.560634366,-2.206325177,2.38098615
-1.097513711,0.06307816205,-1.097679757,0.06400392704,-1.817857493,0.391354823,-1.81824179,0.4230237299,-2.278954123,0.9112080423,-2.243820321,1.12263237,-2.493295884,1.582307449,-2.201874941,2.399101568
-1.102058855,0.0755223266,-1.102228919,0.07644792587,-1.821133733,0.4113796335,-1.82163144,0.4429848218,-2.277425849,0.9346015639,-2.243125584,1.145216889,-2.484298703,1.60350365,-2.197607872,2.416295127
-1.106333516,0.08794650582,-1.106508783,0.0888712204,-1.823969072,0.431294945,-1.824615901,0.4628139383,-2.275364365,0.9577379911,-2.242110519,1.16740841,-2.474797274,1.624219678,-2.193523357,2.432579692
-1.110336768,0.1003476289,-1.110518423,0.101270782,-1.826363518,0.4510958528,-1.827195038,0.4825073933,-2.272772323,0.9806118467,-2.240775851,1.189208101,-2.464799995,1.644452513,-2.18961922,2.447969065
-1.114067747,0.1127226339,-1.11425697,0.1136435925,-1.828317167,0.4707774969,-1.829368663,0.5020615978,-2.269652444,1.00321777,-2.239121686,1.210617531,-2.454315181,1.664199405,-2.185891724,2.462477961
-1.117525654,0.1250684679,-1.117723615,0.1259866448,-1.829830206,0.4903350636,-1.831136541,0.5214730562,-2.26600752,1.02555052,-2.237147511,1.231638647,-2.443351055,1.683457873,-2.182335574,2.476121983
-1.120709753,0.1373820884,-1.120917607,0.1382969431,-1.830902909,0.5097637862,-1.832498383,0.5407383623,-2.261840405,1.047604972,-2.234852203,1.252273755,-2.431915735,1.702225696,-2.178943924,2.488917588
-1.12361937,0.1496604638,-1.123838252,0.1505715039,-1.831535635,0.5290589466,-1.83345385,0.5598541946,-2.257154011,1.069376122,-2.23223403,1.272525494,-2.420017222,1.72050091,-2.175708385,2.500882063
-1.126253897,0.1619005741,-1.126484916,0.1628073563,-1.831728829,0.5482158756,-1.834002551,0.578817312,-2.251951305,1.090859084,-2.229290661,1.292396815,-2.407663394,1.738281808,-2.172619033,2.512033489
-1.128612787,0.1740994115,-1.128857023,0.1750015426,-1.831483019,0.5672299544,-1.834144048,0.5976245491,-2.246235304,1.112049092,-2.226019175,1.311890951,-2.394861991,1.755566927,-2.169664418,2.522390714
-1.130695557,0.1862539815,-1.130954053,0.1871511185,-1.830798813,0.5860966155,-1.833877857,0.6162728111,-2.240009071,1.1329415,-2.222416076,1.331011396,-2.381620609,1.77235505,-2.166831575,2.531973311
-1.132501787,0.1983613032,-1.132775547,0.199253154,-1.829676903,0.6048113432,-1.83320345,0.6347590692,-2.233275711,1.153531783,-2.218477303,1.349761873,-2.367946688,1.7886452,-2.16410604,2.540801545
-1.134031121,0.2104184103,-1.134321102,0.2113047338,-1.828118056,0.6233696747,-1.832120258,0.6530803551,-2.226038367,1.173815533,-2.214198252,1.368146311,-2.353847504,1.804436629,-2.161471866,2.548896334
-1.135283264,0.2224223516,-1.135590376,0.2233029573,-1.826123122,0.6417672009,-1.830627675,0.6712337562,-2.218300218,1.193788463,-2.209573789,1.386168817,-2.339330162,1.819728819,-2.158911633,2.556279207
-1.136257984,0.2343701917,-1.136583084,0.2352449398,-1.823693024,0.6599995672,-1.828725064,0.6892164099,-2.210064472,1.213446405,-2.204598277,1.403833642,-2.324401582,1.834521474,-2.156406478,2.562972259
-1.136955113,0.2462590118,-1.137298999,0.2471278123,-1.820828763,0.678062474,-1.82641176,0.7070254989,-2.201334365,1.232785311,-2.199265591,1.421145159,-2.309068499,1.848814513,-2.153936109,2.568998104
-1.137374545,0.2580859101,-1.137737954,0.2589487224,-1.817531413,0.6959516776,-1.823687078,0.7246582455,-2.192113156,1.25180125,-2.19356915,1.438107829,-2.293337446,1.862608065,-2.151478835,2.574379829
-1.137516236,0.2698480029,-1.137899842,0.2707048345,-1.813802122,0.7136629905,-1.820550313,0.7421119066,-2.182404125,1.270490409,-2.187501939,1.454726172,-2.277214753,1.875902463,-2.149011591,2.579140937
-1.137380205,0.2815424247,-1.137784612,0.2823933301,-1.809642111,0.7311922825,-1.817000753,0.7593837685,-2.17221057,1.288849092,-2.181056539,1.471004738,-2.260706539,1.888698237,-2.146509969,2.583305297
-1.136966531,0.2931663291,-1.137392276,0.2940114086,-1.805052673,0.7485354808,-1.813037683,0.7764711417,-2.161535801,1.306873721,-2.174225158,1.486948078,-2.243818701,1.900996107,-2.143948255,2.586897079
-1.136275357,0.3047168896,-1.136722901,0.3055562875,-1.800035169,0.7656885706,-1.80866039,0.7933713561,-2.150383142,1.324560831,-2.16699966,1.502560714,-2.226556914,1.91279698,-2.141299465,2.589940701
-1.135306888,0.3161912998,-1.135776618,0.3170252028,-1.794591032,0.7826475959,-1.803868173,0.8100817561,-2.138755925,1.341907075,-2.1593716,1.517847106,-2.208926619,1.924101937,-2.138535387,2.592460755
-1.134061391,0.3275867743,-1.134553616,0.3284154096,-1.788721763,0.7994086594,-1.798660349,0.8265996957,-2.126657487,1.358909217,-2.15133226,1.532811628,-2.190933021,1.934912232,-2.135626629,2.594481946
-1.132539192,0.3389005492,-1.133054144,0.3397241821,-1.782428929,0.8159679233,-1.793036262,0.8429225344,-2.11409117,1.375564135,-2.142872684,1.547458535,-2.172581083,1.945229282,-2.132542668,2.596029019
-1.130740681,0.3501298827,-1.131278512,0.3509488147,-1.775714167,0.8323216096,-1.78699529,0.8590476323,-2.101060317,1.391868817,-2.133983717,1.561791937,-2.153875518,1.955054661,-2.129251906,2.597126682
-1.12866631,0.3612720556,-1.129227089,0.3620866217,-1.768579178,0.8484660003,-1.780536855,0.8749723468,-2.087568271,1.407820362,-2.124656041,1.575815769,-2.134820791,1.964390093,-2.125721731,2.597799533
-1.126316589,0.372324372,-1.126900307,0.3731349383,-1.76102573,0.8643974375,-1.773660429,0.8906940279,-2.073618374,1.423415979,-2.114880219,1.589533767,-2.11542111,1.973237443,-2.121918581,2.598071976
-1.123692091,0.3832841597,-1.124298657,0.3840911208,-1.753055655,0.8801123243,-1.766365546,0.9062100152,-2.059213961,1.438652982,-2.104646733,1.602949439,-2.095680423,1.981598713,-2.11780802,2.597968139
-1.120793451,0.3941487708,-1.121422693,0.3949525468,-1.744670851,0.8956071244,-1.758651805,0.9215176347,-2.044358363,1.453528794,-2.093946029,1.61606604,-2.075602417,1.989476032,-2.113354806,2.597511789
-1.117621364,0.4049155822,-1.118273028,0.4057166162,-1.735873279,0.9108783627,-1.750518885,0.9366141953,-2.029054906,1.468040939,-2.082768555,1.628886552,-2.055190513,1.996871648,-2.108522981,2.596726243
-1.114176584,0.4155819964,-1.11485034,0.4163807511,-1.726664964,0.925922625,-1.74196655,0.9514969865,-2.013306907,1.482187047,-2.071104809,1.641413654,-2.034447864,2.003787924,-2.103275955,2.595634277
-1.110459927,0.4261454414,-1.111155366,0.4269423966,-1.717047994,0.9407365587,-1.732994657,0.9661632762,-1.997117674,1.495964848,-2.05894538,1.653649708,-2.013377359,2.010227327,-2.097576603,2.594258033
-1.10647227,0.436603372,-1.107188906,0.4373990211,-1.707024519,0.9553168725,-1.72360317,0.9806103084,-1.980490506,1.50937217,-2.046280993,1.665596734,-1.991981612,2.016192422,-2.091387361,2.59261893
-1.102214549,0.4469532696,-1.102951823,0.4477481167,-1.696596755,0.9696603365,-1.713792159,0.9948353018,-1.963428693,1.522406941,-2.033102552,1.677256393,-1.97026297,2.021685865,-2.084670337,2.590737562
-1.097687761,0.457192643,-1.098445042,0.4579871999,-1.685766977,0.9837637824,-1.703561816,1.008835449,-1.945935517,1.535067183,-2.019401184,1.68862997,-1.948223509,2.026710393,-2.077387419,2.588633611
-1.092892962,0.467319029,-1.093669549,0.468113812,-1.674537524,0.9976241037,-1.692912463,1.022607914,-1.928014246,1.547351015,-2.005168287,1.699718361,-1.925865037,2.031268817,-2.069500396,2.586325745
-1.087831269,0.4773299926,-1.088626396,0.4781255195,-1.662910797,1.011238255,-1.681844554,1.036149834,-1.909668142,1.559256644,-1.990395567,1.710522057,-1.903189092,2.035364019,-2.06097108,2.583831529
-1.082503858,0.4872231276,-1.083316695,0.4880199145,-1.65088926,1.024603253,-1.670358687,1.049458319,-1.890900459,1.57078237,-1.975075086,1.721041134,-1.880196946,2.038998936,-2.051761435,2.581167327
-1.076911965,0.4969960571,-1.077741622,0.4977946157,-1.63847544,1.037716175,-1.658455612,1.062530451,-1.871714439,1.581926581,-1.959199301,1.731275245,-1.856889609,2.042176558,-2.041833714,2.578348215
-1.071056885,0.5066464337,-1.071902416,0.5074472682,-1.625671924,1.050574162,-1.646136235,1.075363284,-1.85211332,1.592687749,-1.942761108,1.741223613,-1.833267829,2.044899919,-2.031150594,2.575387892
-1.064939971,0.5161719405,-1.06580038,0.5169755446,-1.612481365,1.063174412,-1.633401625,1.087953848,-1.832100334,1.603064433,-1.925753881,1.750885024,-1.809332098,2.047172089,-2.019675324,2.57229859
-1.058562639,0.5255702908,-1.05943688,0.5263771453,-1.598906478,1.075514189,-1.620253025,1.100299149,-1.811678708,1.613055273,-1.908171513,1.760257827,-1.785082656,2.048996166,-2.00737187,2.569090999
-1.051926359,0.534839229,-1.052813343,0.5356497991,-1.584950041,1.087590816,-1.60669185,1.112396172,-1.790851666,1.622658986,-1.890008452,1.769339933,-1.760519498,2.05037527,-1.994205068,2.565774186
-1.045032664,0.543976531,-1.045931262,0.5447912635,-1.570614897,1.099401677,-1.5927197,1.124241881,-1.769622434,1.631874372,-1.871259737,1.778128821,-1.735642376,2.05131253,-1.980140777,2.562355529
-1.037883143,0.5529800044,-1.038792192,0.5537993257,-1.555903951,1.110944216,-1.578338358,1.135833225,-1.747994236,1.640700301,-1.851921035,1.786621535,-1.710450811,2.051811085,-1.965146033,2.558840648
-1.030479445,0.561847489,-1.031397752,0.5626718028,-1.540820175,1.122215939,-1.563549801,1.147167138,-1.725970305,1.649135721,-1.831988673,1.7948147,-1.684944098,2.051874068,-1.949189212,2.555233351
-1.022823277,0.5705768574,-1.023749622,0.5714065424,-1.525366606,1.133214413,-1.548356201,1.158240547,-1.703553876,1.657179648,-1.811459667,1.802704528,-1.659121316,2.051504603,-1.932240182,2.551535584
-1.014916403,0.5791660149,-1.015849548,0.5800014235,-1.509546347,1.143937265,-1.532759925,1.169050371,-1.680748199,1.664831169,-1.790331755,1.810286831,-1.632981335,2.050705796,-1.914270464,2.547747393
-1.006760647,0.5876129005,-1.007699337,0.5884543564,-1.493362567,1.154382181,-1.516763545,1.179593529,-1.657556534,1.672089437,-1.768603418,1.817557036,-1.606522828,2.049480728,-1.895253388,2.543866891
-0.9983578902,0.5959154868,-0.9993008586,0.5967632839,-1.476818503,1.164546909,-1.500369836,1.189866943,-1.63398216,1.678953671,-1.74627391,1.824510203,-1.579744287,2.047832448,-1.875164249,2.539890242
-0.9897100706,0.6040717806,-0.9906560454,0.6049261818,-1.459917461,1.174429254,-1.483581777,1.199867545,-1.610028376,1.685423152,-1.723343274,1.831141047,-1.552644024,2.045763965,-1.853980455,2.535811647
-0.9808191845,0.6120798231,-0.9817668921,0.612941059,-1.442662815,1.184027085,-1.466402555,1.209592277,-1.585698507,1.691497219,-1.699812367,1.837443958,-1.525220198,2.04327824,-1.831681678,2.531623354
-0.9716872852,0.6199376905,-0.9726354556,0.6208059586,-1.425058008,1.193338326,-1.448835564,1.219038104,-1.560995906,1.697175274,-1.67568287,1.843413031,-1.497470818,2.04037818,-1.808249995,2.527315668
-0.9623164834,0.6276434942,-0.9632638541,0.6285189581,-1.407106556,1.202360963,-1.430884405,1.228202015,-1.535923959,1.702456773,-1.650957305,1.849042087,-1.469393764,2.037066631,-1.783670025,2.522876982
-0.9527089465,0.6351953811,-0.9536542675,0.6360781703,-1.388812045,1.211093041,-1.412552886,1.23708103,-1.510486093,1.707341225,-1.625639043,1.854324712,-1.440986802,2.033346371,-1.75792906,2.518293821
-0.9428668985,0.6425915342,-0.9438089368,0.6434817435,-1.370178135,1.219532664,-1.393845021,1.245672206,-1.484685775,1.711828194,-1.599732313,1.859254283,-1.412247602,2.029220103,-1.731017186,2.513550896
-0.9327926201,0.6498301726,-0.9337301634,0.6507278623,-1.351208557,1.227677993,-1.374765026,1.253972644,-1.458526524,1.715917294,-1.573242202,1.863824004,-1.383173754,2.024690447,-1.702927396,2.508631178
-0.922488448,0.6569095521,-0.9234203092,0.6578147482,-1.33190712,1.23552725,-1.355317321,1.261979496,-1.432011911,1.719608185,-1.546174661,1.868026946,-1.353762791,2.019759939,-1.673655694,2.503515982
-0.911956775,0.6638279654,-0.9128817956,0.6647406598,-1.312277707,1.243078715,-1.33550652,1.26968997,-1.405145566,1.722900578,-1.518536492,1.871856084,-1.324012204,2.014431016,-1.643201188,2.498185073
-0.9012000498,0.6705837425,-0.9021171037,0.6715038937,-1.292324278,1.250330725,-1.315337435,1.277101336,-1.377931184,1.725794226,-1.490335351,1.875304336,-1.293919469,2.00870602,-1.611566168,2.49261678
-0.8902207763,0.677175251,-0.8911287731,0.6781027848,-1.272050869,1.257281678,-1.294815067,1.284210935,-1.350372533,1.728288925,-1.461579727,1.878364607,-1.263482068,2.002587184,-1.578756175,2.486788128
-0.8790215136,0.6836008964,-0.879919402,0.6845357069,-1.251461599,1.263930027,-1.2739446,1.291016183,-1.322473456,1.730384516,-1.432278934,1.88102983,-1.232697508,1.99607663,-1.544780056,2.480674994
-0.867604876,0.6898591225,-0.8684916461,0.6908010731,-1.230560663,1.270274285,-1.252731401,1.29751458,-1.294237879,1.732080877,-1.402443088,1.883293012,-1.20156335,1.989176367,-1.509649998,2.474252264
-0.8559735319,0.6959484116,-0.8568482184,0.6968973365,-1.209352338,1.276313025,-1.231181009,1.303703711,-1.265669819,1.733377928,-1.372083082,1.885147278,-1.170077232,1.981888279,-1.473381551,2.467494018
-0.8441302045,0.7018672847,-0.8449918885,0.7028229902,-1.187840983,1.282044873,-1.209299128,1.309581258,-1.236773386,1.734275623,-1.341210563,1.886585914,-1.138236898,1.974214127,-1.435993628,2.460373723
-0.8320776705,0.7076143024,-0.832925482,0.7085765683,-1.166031041,1.287468518,-1.187091626,1.315145,-1.207552794,1.734773955,-1.309837893,1.887602414,-1.106040218,1.966155541,-1.397508493,2.452864442
-0.8198187604,0.7131880643,-0.8206518794,0.7141566458,-1.143927038,1.292582705,-1.16456452,1.320392823,-1.178012364,1.734872953,-1.277978118,1.888190519,-1.073485224,1.95771402,-1.357951715,2.444939052
-0.8073563579,0.7185872102,-0.8081740163,0.7195618396,-1.121533584,1.297386236,-1.141723973,1.325322722,-1.148156532,1.734572678,-1.245644922,1.888344267,-1.040570131,1.948890925,-1.317352111,2.436570482
-0.7946933994,0.7238104196,-0.7954948818,0.7247908081,-1.098855376,1.301877974,-1.118576284,1.329932803,-1.117989857,1.733873227,-1.212852585,1.888058024,-1.007293371,1.939687476,-1.275741657,2.427731948
-0.7818328739,0.7288564126,-0.7826175186,0.7298422525,-1.075897198,1.306056837,-1.095127879,1.334221294,-1.087517022,1.732774728,-1.179615932,1.887326532,-0.9736536181,1.930104756,-1.233155374,2.418397206
-0.7687778222,0.7337239499,-0.7695450215,0.7347149163,-1.05266392,1.309921804,-1.071385301,1.338186539,-1.056742848,1.731277342,-1.14595028,1.886144939,-0.939649821,1.9201437,-1.189631182,2.408540796
-0.7555313367,0.7384118331,-0.7562805371,0.739407586,-1.029160503,1.313471912,-1.047355205,1.34182701,-1.025672291,1.729381263,-1.111871379,1.884508831,-0.9052812318,1.909805101,-1.145209735,2.398138304
-0.742096561,0.7429189052,-0.742827263,0.7439190915,-1.005391993,1.316706255,-1.023044343,1.345141302,-0.9943104589,1.727086716,-1.077395352,1.882414265,-0.8705474356,1.899089608,-1.099934208,2.387166601
-0.7284766892,0.7472440505,-0.7291884469,0.7482483062,-0.9813635291,1.319623987,-0.9984595598,1.348128137,-0.9626626072,1.724393957,-1.042538632,1.879857791,-0.8354483813,1.887997723,-1.053850065,2.375604085
-0.7146749655,0.7513861952,-0.715367386,0.7523941473,-0.9570803396,1.322224322,-0.9736077783,1.350786367,-0.9307341518,1.721303275,-1.007317893,1.87683647,-0.7999844108,1.876529805,-1.007004788,2.363430911
-0.7006946836,0.7553443075,-0.7013674258,0.7563555761,-0.9325477433,1.324506532,-0.9484959943,1.35311497,-0.8985306717,1.71781499,-0.9717499853,1.873347891,-0.7641562891,1.86468607,-0.9594475742,2.350629198
-0.6865391863,0.7591173982,-0.6871919598,0.7601315981,-0.9077711503,1.326469949,-0.9231312653,1.355113054,-0.866057915,1.713929456,-0.93585186,1.869390177,-0.7279652329,1.852466595,-0.9112290053,2.337183213
-0.6722118648,0.7627045204,-0.6728444283,0.7637212632,-0.8827560624,1.328113966,-0.8975207013,1.35677985,-0.833321804,1.709647057,-0.8996405029,1.864961991,-0.6914129396,1.839871318,-0.8624006821,2.323079528
-0.6577161581,0.7661047702,-0.6583283176,0.767123666,-0.857508073,1.329438035,-0.8716714566,1.358114718,-0.8003284401,1.704968214,-0.8631328619,1.86006253,-0.6545016146,1.826900044,-0.8130148373,2.308307145
-0.6430555526,0.7693172868,-0.6436471594,0.770337946,-0.8320328674,1.33044167,-0.8455907209,1.359117136,-0.7670841083,1.69989338,-0.8263457775,1.854691516,-0.6172339984,1.81355245,-0.7631239261,2.292857577
-0.6282335809,0.7723412529,-0.6288045297,0.7733632874,-0.8063362229,1.331124445,-0.819285711,1.359786703,-0.7335952816,1.694423045,-0.7892959149,1.848849181,-0.579613392,1.799828088,-0.7127801998,2.276724888
-0.6132538219,0.7751758947,-0.6138040481,0.7761989196,-0.7804240088,1.331485997,-0.7927636639,1.360123135,-0.6998686247,1.688557736,-0.7519996988,1.842536242,-0.5416436812,1.785726393,-0.6620352713,2.259905689
-0.5981198994,0.7778204824,-0.5986493768,0.7788441172,-0.7543021859,1.331526024,-0.7660318292,1.360126255,-0.6659109974,1.682298019,-0.7144732518,1.835753876,-0.5033293595,1.771246692,-0.6109396798,2.242399078
-0.5828354817,0.7802743304,-0.5833442199,0.7812981999,-0.7279768064,1.331244286,-0.739097463,1.359795996,-0.6317294578,1.675644497,-0.6767323376,1.828503685,-0.4646755495,1.756388208,-0.5595424621,2.224206535
-0.5674042811,0.7825367974,-0.5678923225,0.7835605328,-0.7014540135,1.330640609,-0.7119678223,1.359132391,-0.5973312648,1.66859782,-0.6387923091,1.820787658,-0.4256880214,1.741150072,-0.5078907427,2.205331766
-0.5518300525,0.7846072867,-0.5522974697,0.7856305265,-0.6747400408,1.329714881,-0.6846501597,1.358135569,-0.5627238803,1.661158677,-0.6006680638,1.812608122,-0.3863732111,1.725531332,-0.4560293505,2.185780496
-0.5361165932,0.7864852465,-0.5365634859,0.7875076369,-0.6478412115,1.328467053,-0.6571517199,1.35680575,-0.527914971,1.653327805,-0.5623740053,1.803967703,-0.346738235,1.709530965,-0.404000474,2.165560217
-0.5202677416,0.7881701701,-0.5206942339,0.7891913656,-0.6207639379,1.326897143,-0.6294797358,1.355143236,-0.4929124093,1.645105991,-0.5239240133,1.794869268,-0.3067909028,1.693147884,-0.3518433636,2.144679901
-0.5042873767,0.7896615961,-0.5046936139,0.7906812594,-0.5935147201,1.325005234,-0.6016414263,1.35314841,-0.4577242739,1.636494069,-0.4853314216,1.785315874,-0.2665397278,1.676380958,-0.2995940909,2.123149671
-0.4881794171,0.7909591086,-0.4885655628,0.7919769112,-0.5661001451,1.322791476,-0.5736439947,1.350821725,-0.4223588505,1.62749293,-0.4466090049,1.775310715,-0.225993935,1.659229018,-0.2472853724,2.100980455
-0.4719478201,0.7920623374,-0.4723140531,0.7930779591,-0.5385268856,1.320256085,-0.5454946278,1.348163702,-0.3868246305,1.618103518,-0.4077689752,1.764857066,-0.1851634657,1.641690875,-0.1949464652,2.078183617
-0.4555965806,0.7929709584,-0.4559430922,0.793984087,-0.5108016985,1.317399346,-0.5172004961,1.34517492,-0.3511303107,1.608326837,-0.3688229865,1.753958226,-0.1440589805,1.623765334,-0.1426031378,2.05477059
-0.4391297304,0.7936846935,-0.4394567217,0.7946950246,-0.4829314236,1.31422161,-0.4887687549,1.341856014,-0.3152847917,1.598163954,-0.3297821496,1.742617469,-0.1026918584,1.605451211,-0.09027771914,2.0307525
-0.422551337,0.7942033108,-0.422859016,0.7952105472,-0.4549229817,1.3107233,-0.4602065455,1.338207668,-0.2792971752,1.587616,-0.2906570549,1.730837992,-0.06107419386,1.586747343,-0.03798922587,2.006139822
-0.4058655028,0.7945266252,-0.4061540817,0.7955304758,-0.426783373,1.306904907,-0.4315209982,1.334230609,-0.243176762,1.576684175,-0.2514578049,1.718622867,-0.01921879013,1.567652613,0.01424643461,1.980942043
-0.3890763638,0.7946544981,-0.3893460568,0.7956546774,-0.398519675,1.302766995,-0.4027192353,1.329925605,-0.2069330484,1.565369748,-0.2121940534,1.705975001,0.02286084941,1.548165961,0.06641619075,1.955167375
-0.3721880889,0.7945868377,-0.3724391096,0.7955830646,-0.3701390409,1.298310196,-0.3738083747,1.325293459,-0.1705757225,1.553674065,-0.1728750527,1.692897097,0.06515053348,1.528286404,0.1185094698,1.928822497
-0.3552048783,0.7943235995,-0.3554374379,0.795315596,-0.3416486966,1.293535218,-0.3447955345,1.320335007,-0.1341146598,1.541598551,-0.1335097076,1.679391621,0.1076353977,1.508013053,0.1705178065,1.901912356
-0.338130963,0.7938647857,-0.3383452678,0.7948522762,-0.3130559392,1.288442839,-0.3156878378,1.315051111,-0.09755991812,1.529144712,-0.09410663381,1.665460778,0.1502999222,1.487345133,0.2224344083,1.874440018
-0.320970603,0.7932104462,-0.3211668533,0.7941931557,-0.2843681337,1.283033914,-0.2864924181,1.309442663,-0.06092173243,1.516314138,-0.05467422139,1.651106494,0.1931279519,1.466281997,0.2742536894,1.846406574
-0.3037280867,0.7923606782,-0.3039064749,0.7933383309,-0.2555927112,1.277309368,-0.2572164245,1.303510579,-0.02421050862,1.503108509,-0.01522070149,1.636330401,0.2361027197,1.444823149,0.3259707863,1.817811107
-0.2864077294,0.7913156265,-0.2865684385,0.7922879445,-0.2267371657,1.271270206,-0.2278670279,1.297255801,0.01256318295,1.489529598,0.02424578516,1.621133836,0.2792068716,1.422968259,0.3775810675,1.788650716
-0.2690138724,0.7900754835,-0.2691570751,0.7910421855,-0.1978090511,1.264917507,-0.1984514265,1.290679293,0.0493886144,1.475579274,0.06371711875,1.60551784,0.3224224947,1.400717181,0.4290796515,1.758920592
-0.2515508811,0.7886404893,-0.251676739,0.7896012889,-0.1688159787,1.258252426,-0.1689768522,1.283782046,0.08625490787,1.461259504,0.1031851313,1.589483166,0.3657311473,1.378069975,0.480460943,1.728614148
-0.2340231447,0.7870109322,-0.2341318075,0.7879655363,-0.1397656138,1.251276198,-0.1394505761,1.276565076,0.1231510434,1.446572359,0.1426415388,1.573030298,0.4091138906,1.355026919,0.5317182,1.697723189
-0.2164350742,0.7851871482,-0.2165266792,0.7861352556,-0.1106656723,1.243990134,-0.1098799143,1.269029426,0.1600658674,1.431520017,0.1820778765,1.556159469,0.4525513229,1.331588528,0.5828431408,1.666238122
-0.1987911012,0.7831695212,-0.1988657735,0.7841108212,-0.08152391792,1.236395625,-0.08027223332,1.261176174,0.1969881012,1.416104764,0.2214854371,1.538870688,0.4960236153,1.307755573,0.6338255973,1.634148197
-0.181095677,0.7809584835,-0.1811535292,0.7818926545,-0.05234815828,1.228494141,-0.05063495528,1.253006425,0.2339063503,1.400329002,0.2608552138,1.521163774,0.5395105482,1.283529095,0.6846532227,1.601441765
-0.1633532709,0.7785545152,-0.1633944035,0.7794812233,-0.02314624165,1.220287234,-0.02097556247,1.244521328,0.270809114,1.384195246,0.3001778486,1.503038389,0.5829915503,1.258910418,0.7353112553,1.568106558
-0.145568369,0.7759581448,-0.1455928709,0.7768770425,0.006073946734,1.211776534,0.008698398473,1.23572207,0.3076847948,1.367706134,0.3394435868,1.484494078,0.6264457375,1.233901168,0.7857823421,1.534129966
-0.1277454727,0.7731699489,-0.127753422,0.7740806739,0.03530448836,1.202963755,0.03837931287,1.226609884,0.3445217089,1.350864423,0.378642237,1.465530315,0.6698519536,1.208503282,0.836046422,1.499499325
-0.1098890975,0.7701905521,-0.1098805624,0.7710927265,0.06453743519,1.193850691,0.06805949512,1.217186055,0.3813080962,1.333672996,0.4177631395,1.44614654,0.7131888109,1.182719025,0.8860806663,1.464202186
-0.09200377161,0.7670206275,-0.09197881146,0.7679138563,0.0937648135,1.18443922,0.09773118631,1.207451926,0.4180321311,1.316134867,0.4567951404,1.426342211,0.7564347315,1.156550999,0.9358594771,1.428226583
-0.07409403439,0.763660896,-0.07405270099,0.7645447668,0.1229786278,1.174731301,0.1273865526,1.1974089,0.4546819331,1.298253175,0.495726574,1.406116846,0.7995679896,1.130002153,0.9853545357,1.391561277
-0.05616443503,0.7601121268,-0.05610677421,0.760986209,0.1521708647,1.164728979,0.1570176846,1.18705845,0.4912455775,1.280031196,0.534545252,1.385470071,0.8425667523,1.103075796,1.034534901,1.354195986
-0.03821953115,0.7563751371,-0.03814558432,0.7572389812,0.1813334971,1.154434379,0.1866165967,1.176402121,0.5277111068,1.26147234,0.5732384599,1.364401666,0.8854091218,1.075775601,1.083367149,1.316121586
-0.02026388731,0.7524507922,-0.02017369328,0.7533039294,0.2104584881,1.143849714,0.2161752285,1.165441538,0.5640665416,1.242580151,0.6117929611,1.342911604,0.9280731763,1.048105617,1.131815553,1.277330295
-0.002302073599,0.748340005,-0.002195670434,0.7491819473,0.239537795,1.132977277,0.2456854457,1.154178414,0.6002998916,1.223358314,0.6501950064,1.321000102,0.9705370113,1.02007027,1.179842293,1.237815834
0.01566133581,0.7440437364,0.01578390882,0.7448739764,0.2685633737,1.121819448,0.2751390427,1.14261455,0.6363991671,1.203810655,0.6884303518,1.29866765,1.012778779,0.9916743734,1.227407694,1.197573556
0.03362176415,0.7395629951,0.03376046439,0.7403810058,0.2975271826,1.110378691,0.3045277454,1.130751848,0.6723523898,1.183941139,0.7264842805,1.275915059,1.054776728,0.9629231258,1.274470485,1.156600562
0.05157463348,0.7348988372,0.05172941289,0.7357040726,0.3264211867,1.098657553,0.3338432151,1.118592311,0.7081476042,1.163753874,0.7643416315,1.252743491,1.096509242,0.9338221182,1.32098808,1.114895792
0.0695153662,0.7300523661,0.06968616909,0.7308442618,0.3552373619,1.086658669,0.3630770532,1.106138051,0.7437728887,1.143253112,0.8019868333,1.229154488,1.137954877,0.9043773328,1.366916865,1.072460091
0.08743938646,0.7250247327,0.08762614731,0.7258027062,0.3839676993,1.074384754,0.392220806,1.093391292,0.7792163662,1.122443249,0.839403942,1.205150009,1.179092397,0.874595144,1.412212496,1.029296265
0.1053421217,0.7198171347,0.1055447629,0.7205805864,0.4126042091,1.06183861,0.4212659712,1.080354379,0.8144662153,1.101328824,0.876576683,1.180732448,1.21990081,0.8444823166,1.456830206,0.9854091188
0.1232190041,0.7144308168,0.1234374338,0.7151791308,0.4411389245,1.049023124,0.4502040039,1.067029777,0.8495106809,1.079914521,0.9134884974,1.155904662,1.2603594,0.8140460039,1.500725109,0.9408054729
0.1410654719,0.7088670704,0.141299582,0.7095996158,0.4695639065,1.035941264,0.479026324,1.053420081,0.8843380847,1.058205169,0.9501225904,1.130669988,1.300447761,0.783293744,1.543852499,0.8954941752
0.1588769712,0.703127233,0.1591266348,0.7038433651,0.4978712475,1.022596085,0.5077243239,1.039528014,0.9189368352,1.03620574,0.986461983,1.105032262,1.340145827,0.7522334554,1.586168158,0.8494860973
0.1766489571,0.6972126887,0.1769140269,0.6979117504,0.5260530753,1.008990722,0.5362893769,1.025356434,0.9532954385,1.01392135,1.022489566,1.078995828,1.379433901,0.7208734311,1.627628637,0.8027941215
0.1943768954,0.6911248671,0.1946572014,0.6918061906,0.5541015573,0.995128395,0.5647128453,1.010908336,0.9874025076,0.9913572561,1.058188154,1.052565557,1.418292681,0.6892223324,1.668191548,0.7554331194
0.2120562638,0.6848652435,0.2123516118,0.6855281518,0.5820089045,0.9810124056,0.5929860902,0.9961868551,1.021246772,0.9685188588,1.093540543,1.025746849,1.45670329,0.6572891808,1.707815831,0.707419921
0.2296825535,0.6784353386,0.2299927231,0.6790791475,0.6097673752,0.9666461371,0.6211004802,0.9811952677,1.054817087,0.9454116975,1.128529568,0.9985456396,1.494647295,0.6250833497,1.746462013,0.6587732782
0.2472512709,0.671836718,0.2475760138,0.6724607378,0.6373692792,0.9520330536,0.649047402,0.9659369934,1.088102444,0.9220414501,1.163138159,0.9709684076,1.532106736,0.592614555,1.784092453,0.6095138201
0.2647579384,0.6650709918,0.2650969775,0.6656745297,0.6648069811,0.9371766997,0.6768182694,0.9504155968,1.121091977,0.8984139313,1.197349402,0.9430221727,1.569064139,0.5598928444,1.820671566,0.559664003
0.2821980964,0.6581398145,0.2825511239,0.6587221764,0.6920729044,0.9220806996,0.7044045345,0.9346347879,1.153774972,0.8745350907,1.231146591,0.9147144962,1.605502544,0.526928587,1.856166036,0.5092480531
0.2995673046,0.6510448844,0.2999339811,0.6516053774,0.7191595351,0.9067487559,0.7317976974,0.9185984229,1.186140875,0.8504110101,1.264513291,0.8860534785,1.641405515,0.4937324609,1.890545006,0.4582919051
0.3168611431,0.6437879434,0.317241097,0.6443258779,0.7460594252,0.8911846491,0.7589893169,0.902310504,1.218179303,0.8260479016,1.297433389,0.8570477546,1.676757163,0.4603154414,1.923780246,0.4068231332
0.334075214,0.6363707764,0.3344680406,0.6368854683,0.7727651959,0.8753922362,0.7859710211,0.8857751795,1.249880043,0.8014521043,1.329891151,0.8277064879,1.711542153,0.4266887872,1.955846307,0.3548708789
0.3512051428,0.6287952109,0.3516104037,0.6292859843,0.7992695417,0.8593754501,0.8127345179,0.8689967425,1.281233069,0.7766300821,1.361871275,0.7980393628,1.745745724,0.3928640276,1.986720645,0.3024657713
0.36824658,0.6210631166,0.3686638028,0.6215293062,0.825565233,0.843138298,0.8392716055,0.8519796305,1.312228542,0.7515884203,1.393358938,0.7680565749,1.779353696,0.3588529478,2.016383735,0.2496398444
0.3851952017,0.613176405,0.3856238802,0.6136173584,0.8516451198,0.8266848605,0.8655741827,0.8347284232,1.342856818,0.7263338223,1.424339852,0.7377688206,1.812352481,0.3246675748,2.044819147,0.1964264481
0.4020467116,0.6051370288,0.402486306,0.6055521089,0.8775021346,0.8100192903,0.8916342595,0.8172478416,1.373108455,0.7008731063,1.454800304,0.707187285,1.844729091,0.2903201622,2.072013618,0.1428601558
0.4187968422,0.5969469814,0.4192467793,0.597335569,0.9031292953,0.7931458109,0.9174439669,0.799542745,1.402974218,0.675213202,1.484727203,0.6763236279,1.876471146,0.255823175,2.097957086,0.08897666727
0.4354413559,0.5886082964,0.4359010298,0.5889697927,0.9285197085,0.776068715,0.942995567,0.7816181293,1.432445082,0.6493611464,1.514108122,0.6451899693,1.907566878,0.2211892743,2.122642717,0.03481270837
0.4519760463,0.5801230473,0.4524448195,0.5804568761,0.953666572,0.7587923633,0.9682814624,0.7634791237,1.461512242,0.62332408,1.542931334,0.6137988726,1.938005138,0.1864313014,2.146066895,-0.01959407302
0.4683967395,0.5714933465,0.4688739439,0.5717989567,0.9785631775,0.7413211832,0.993294206,0.7451309879,1.490167111,0.5971092432,1.571185846,0.5821633276,1.967775394,0.1515622617,2.168229213,-0.07420521333
0.4846992955,0.5627213449,0.4851842337,0.5629982129,1.003202914,0.7236596667,1.018026509,0.7265791085,1.51840133,0.5707239717,1.598861435,0.5502967316,1.996867738,0.1165953089,2.189132421,-0.1289815419
0.5008796091,0.5538092317,0.5013715563,0.5540568636,1.027579268,0.7058123691,1.042471252,0.7078289958,1.546206767,0.5441756923,1.625948673,0.5182128692,2.025272883,0.08154372882,2.208782378,-0.183883291
0.5169336112,0.5447592332,0.5174318168,0.544977167,1.051685828,0.6877839077,1.066621488,0.6888862792,1.573575523,0.5174719187,1.652438951,0.485925891,2.052982162,0.04642092308,2.227187971,-0.2388702071
0.5328572702,0.5355736127,0.5333609598,0.5357614203,1.075516289,0.6695789593,1.090470457,0.6697567033,1.600499935,0.490620247,1.6783245,0.4534502919,2.079987532,0.01124039299,2.244361027,-0.2939016624
0.5486465927,0.5262546694,0.5491549707,0.5264119589,1.099064448,0.6512022594,1.114011588,0.6504461238,1.626972576,0.4636283507,1.703598412,0.4208008871,2.106281563,-0.02398427665,2.26031621,-0.3489367652
0.564297625,0.516804738,0.5648098769,0.5169311557,1.122324211,0.6326585996,1.137238508,0.6309605018,1.652986262,0.4365039769,1.728254646,0.3879927878,2.131857438,-0.05923943356,2.275070899,-0.4039344712
0.5798064539,0.5072261883,0.580321749,0.50732142,1.145289595,0.6139528262,1.160145046,0.6113058999,1.678534048,0.4092549405,1.752288044,0.3550413758,2.156708952,-0.09451137397,2.288645065,-0.4588536911
0.595169208,0.4975214241,0.5956867023,0.4975851972,1.167954728,0.5950898382,1.182725242,0.5914884762,1.703609236,0.3818891202,1.775694331,0.3219622771,2.180830498,-0.1297863584,2.301061132,-0.5136533981
0.6103820588,0.4876928825,0.6109008979,0.4877249678,1.190313852,0.5760745857,1.20497335,0.5715144791,1.72820537,0.3544144536,1.798470121,0.2887713346,2.20421707,-0.1650506275,2.312343826,-0.5682927315
0.6254412213,0.4777430336,0.6259605438,0.4777432463,1.212361322,0.5569120674,1.226883841,0.5513902418,1.752316243,0.3268389316,1.820612912,0.2554845802,2.226864247,-0.2002904171,2.322520027,-0.6227310979
0.6403429554,0.4676743796,0.6408618962,0.4676425808,1.234091611,0.537607329,1.248451411,0.5311221762,1.775935891,0.2991705945,1.84212108,0.2221182057,2.248768192,-0.2354919738,2.331618609,-0.6769282685
0.6550835667,0.4574894537,0.6556012604,0.4574255518,1.25549931,0.5181654613,1.269670978,0.510716767,1.7990586,0.2714175263,1.862993871,0.1886885338,2.269925639,-0.2706415695,2.339670276,-0.7308444732
0.6696594074,0.4471908201,0.670174992,0.4470947714,1.276579128,0.4985915976,1.29053769,0.4901805655,1.821678901,0.2435878497,1.883231385,0.1552119884,2.290333885,-0.3057255164,2.346707398,-0.7844404896
0.6840668774,0.4367810726,0.6845794978,0.4366528824,1.297325894,0.4788909126,1.311046924,0.4695201828,1.843791573,0.2156897218,1.902834562,0.1217050637,2.30999078,-0.3407301814,2.352763845,-0.8376777279
0.6983024251,0.4262628341,0.6988112369,0.4261025576,1.31773456,0.4590686192,1.331194286,0.448742284,1.865391641,0.1877313284,1.921805158,0.08818429398,2.328894718,-0.3756419995,2.357874818,-0.8905183116
0.7123625479,0.4156387559,0.7128667215,0.4154464982,1.337800198,0.4391299675,1.350975615,0.4278535808,1.886474374,0.1597208793,1.940145726,0.05466622293,2.347044622,-0.4104474881,2.362076684,-0.9429251522
0.7262437937,0.4049115168,0.7267425176,0.4046874339,1.357518003,0.4190802417,1.370386977,0.406860825,1.907035287,0.1316666034,1.957859587,0.02116737239,2.364439936,-0.4451332601,2.365406813,-0.9948620197
0.7399427613,0.3940838224,0.7404352461,0.3938281207,1.376883296,0.3989247588,1.389424671,0.3857708017,1.927070138,0.1035767435,1.9749508,-0.01229578842,2.381080611,-0.4796860366,2.367903413,-1.046293608
0.7534561009,0.383158404,0.7539415837,0.3828713411,1.395891519,0.3786688658,1.40808522,0.364590322,1.946574924,0.07545955163,1.991424134,-0.04570687368,2.396967094,-0.51409266,2.369605374,-1.097185595
0.7667805157,0.3721380185,0.7672582628,0.3718199023,1.41453824,0.3583179379,1.426365375,0.3433262164,1.965545884,0.04732328417,2.007285029,-0.07904961159,2.412100315,-0.5483401054,2.370552115,-1.147504696
0.7799127616,0.3610254467,0.7803820734,0.3606766354,1.432819153,0.3378773765,1.444262107,0.3219853272,1.983979494,0.01917619674,2.022539562,-0.1123078746,2.426481672,-0.5824154926,2.37078343,-1.197218717
0.7928496487,0.349823493,0.7933098626,0.3494443947,1.450730076,0.3173526065,1.461772605,0.3005745018,2.001872465,-0.008973460375,2.037194408,-0.1454657092,2.440113018,-0.6163060978,2.370339348,-1.246296595
0.8055880416,0.3385349846,0.8060385357,0.3381260562,1.468266953,0.2967490745,1.478894273,0.2791005855,2.019221742,-0.03711744708,2.051256802,-0.1785073652,2.452996649,-0.6499993638,2.369259992,-1.294708441
0.8181248601,0.3271627703,0.8185650569,0.3267245172,1.485425853,0.2760722468,1.495624723,0.257570414,2.036024499,-0.06524753811,2.064734493,-0.2114173245,2.465135289,-0.6834829108,2.367585448,-1.342425575
0.8304570798,0.3157097203,0.8308864493,0.3152426945,1.502202973,0.2553276066,1.511961771,0.2359908071,2.052278137,-0.09335552766,2.077635703,-0.2441803287,2.476532073,-0.7167445462,2.365355635,-1.389420556
0.8425817328,0.3041787245,0.8429997956,0.3036835241,1.518594633,0.2345206526,1.52790343,0.2143685611,2.067980283,-0.121433234,2.089969081,-0.2767814063,2.487190539,-0.7497722744,2.362610189,-1.435667209
0.854495908,0.2925726922,0.8549022385,0.2920499597,1.534597281,0.2136568961,1.543447902,0.1927104419,2.083128785,-0.1494725038,2.101743663,-0.3092058991,2.497114605,-0.7825543053,2.359388346,-1.481140645
0.866196752,0.2808945513,0.8665909808,0.2803449719,1.550207486,0.1927418596,1.558593574,0.1710231788,2.097721708,-0.1774652168,2.112968818,-0.3414394868,2.50630856,-0.8150790636,2.355728837,-1.525817283
0.8776814693,0.2691472471,0.8780632862,0.2685715471,1.565421947,0.1717810739,1.57333901,0.1493134573,2.111757332,-0.20540329,2.123654209,-0.3734682117,2.514777047,-0.8473351965,2.351669784,-1.56967486
0.8889473229,0.2573337416,0.8893164789,0.2567326866,1.580237485,0.1507800765,1.58768294,0.1275879127,2.125234147,-0.2332786817,2.13380974,-0.4052785011,2.522525049,-0.8793115814,2.347248612,-1.612692447
0.8999916349,0.2454570127,0.9003479443,0.2448314052,1.594651044,0.1297444092,1.601624254,0.105853124,2.138150852,-0.2610833959,2.143445516,-0.4368571897,2.529557873,-0.9109973335,2.342501955,-1.654850453
0.9108117867,0.2335200533,0.9111551289,0.2328707306,1.608659694,0.1086796162,1.615161994,0.08411560766,2.150506347,-0.2888094864,2.152571788,-0.4681915393,2.535881132,-0.9423818121,2.337465575,-1.696130629
0.9214052195,0.2215258702,0.9217355406,0.2208537022,1.622260625,0.08759124194,1.628295343,0.06238181168,2.162299733,-0.3164490605,2.161198915,-0.4992692585,2.541500736,-0.9734546274,2.33217429,-1.736516075
0.9317694349,0.2094774836,0.9320867485,0.2087833702,1.635451152,0.06648482875,1.641023619,0.04065811005,2.173530303,-0.343994283,2.169337311,-0.5300785205,2.546422871,-1.004205646,2.326661904,-1.775991232
0.9419019947,0.197377926,0.9422063836,0.1966627943,1.648228711,0.04536591524,1.65334626,0.01895079733,2.184197544,-0.3714373799,2.176997404,-0.560607979,2.550653987,-1.034624996,2.320961137,-1.814541887
0.951800522,0.1852302411,0.9520921379,0.1844950432,1.660590856,0.02424003401,1.665262823,-0.002733916409,2.194301128,-0.3987706422,2.18418959,-0.5908467837,2.554200781,-1.064703074,2.315103575,-1.852155161
0.9614627009,0.1730374835,0.9617417653,0.1722831931,1.672535263,0.003112709707,1.676772965,-0.02438991042,2.203840909,-0.4259864293,2.190924189,-0.6207845937,2.557070182,-1.094430547,2.30911961,-1.888819507
0.970886277,0.1608027175,0.9711530809,0.160030327,1.684059727,-0.01801054298,1.687876441,-0.0460111577,2.212816918,-0.4530771723,2.197211403,-0.6504115891,2.559269337,-1.123798357,2.303038392,-1.924524698
0.980069058,0.1485290159,0.9803239613,0.1477395339,1.69516216,-0.03912422126,1.698573089,-0.06759172917,2.221229359,-0.4800353776,2.203061274,-0.6797184817,2.560805594,-1.152797726,2.296887791,-1.959261818
0.9890089133,0.1362194599,0.9892523445,0.1354139075,1.705840591,-0.06022283618,1.708862825,-0.0891257974,2.229078605,-0.5068536299,2.208483644,-0.7086965241,2.561686487,-1.18142016,2.290694348,-1.993023251
0.9977037748,0.1238771373,0.9979362295,0.1230565454,1.716093165,-0.08130091447,1.718745628,-0.1106076401,2.236365193,-0.5335245952,2.213488115,-0.7373375165,2.561919724,-1.209657447,2.284483247,-2.025802667
1.006151637,0.1115051426,1.006373677,0.1106705484,1.725918141,-0.1023530005,1.728221536,-0.1320316433,2.243089818,-0.5600410241,2.218084015,-0.7656338131,2.561513167,-1.237501666,2.27827828,-2.057595008
1.014350557,0.09910657524,1.014562807,0.09825901916,1.735313892,-0.123373658,1.737290635,-0.1533923035,2.249253328,-0.5863957544,2.222280358,-0.793578326,2.560474823,-1.264945186,2.272101818,-2.088396475
1.022298654,0.08668453937,1.022501803,0.08582506182,1.744278903,-0.144357472,1.745953046,-0.1746842309,2.254856722,-0.6125817138,2.226085816,-0.8211645278,2.558812825,-1.291980664,2.265974789,-2.11820451
1.029994112,0.07424214268,1.030188907,0.07337178073,1.75281177,-0.1652990505,1.754208923,-0.1959021503,2.259901143,-0.6385919226,2.229508678,-0.8483864528,2.556535419,-1.318601052,2.259916653,-2.147017782
1.037435176,0.06178249562,1.037622422,0.06090227979,1.760911199,-0.1861930264,1.762058439,-0.2170409032,2.264387873,-0.6644194963,2.232556828,-0.8752386968,2.553650947,-1.344799597,2.253945383,-2.174836166
1.044620157,0.04930871057,1.044800711,0.04841966157,1.768576005,-0.2070340586,1.76950178,-0.2380954488,2.268318328,-0.6900576477,2.235237712,-0.9017164144,2.550167841,-1.370569838,2.24807745,-2.201660731
1.051547426,0.03682390096,1.051722199,0.0359270265,1.775805108,-0.2278168347,1.776539138,-0.2590608645,2.271694055,-0.7154996894,2.237558313,-0.9278153162,2.546094597,-1.395905609,2.242327808,-2.227493718
1.058215421,0.02433118042,1.058385368,0.02342747208,1.782597537,-0.2485360716,1.783170702,-0.2799323465,2.274516725,-0.7407390356,2.239525126,-0.9535316631,2.541439771,-1.420801037,2.236709881,-2.252338521


==> data/syncmap_orbits.csv <==
theta_0p9,omega_0p9,theta_1p5,omega_1p5,theta_2p0,omega_2p0,theta_2p5,omega_2p5
0.9,-9.928793898e-12,1.5,-1.601144495e-10,2,-2.273023783e-10,2.5,-5.477547721e-10
0.8998928254,-0.01295755656,1.499833847,-0.01820636905,1.999801888,-0.01898159593,2.499800685,-0.01544668766
0.89957132,-0.02591290862,1.499335391,-0.03641230738,1.999207518,-0.03796663141,2.499202636,-0.03090161566
0.8990355385,-0.0388638503,1.498504645,-0.0546173786,1.998216781,-0.05695853814,2.498205532,-0.04637302244
0.898285572,-0.05180817287,1.497341629,-0.07282113409,1.996829498,-0.07596073092,2.496808842,-0.0618691399
0.8973215484,-0.06474366342,1.49584637,-0.09102310718,1.995045419,-0.09497659951,2.495011822,-0.07739819085
0.8961436321,-0.07766810339,1.494018906,-0.1092228071,1.992864223,-0.1140095002,2.492813517,-0.09296838577
0.8947520242,-0.09057926727,1.491859282,-0.1274197132,1.990285521,-0.1330627474,2.490212759,-0.1085879194
0.893146963,-0.1034749212,1.489367555,-0.1456132684,1.987308854,-0.1521396048,2.487208169,-0.1242649673
0.8913287234,-0.1163528216,1.486543792,-0.1638028739,1.983933694,-0.1712432771,2.483798157,-0.1400076817
0.8892976179,-0.1292107139,1.48338807,-0.1819878827,1.98015945,-0.1903769008,2.479980923,-0.1558241876
0.8870539961,-0.1420463312,1.47990048,-0.2001675939,1.975985464,-0.2095435354,2.47575446,-0.1717225782
0.8845982452,-0.1548573932,1.476081124,-0.2183412467,1.971411016,-0.2287461544,2.471116549,-0.1877109101
0.8819307906,-0.1676416046,1.471930122,-0.2365080143,1.966435324,-0.2479876359,2.466064766,-0.203797198
0.8790520955,-0.1803966542,1.467447606,-0.2546669984,1.961057549,-0.2672707532,2.460596479,-0.2199894088
0.8759626614,-0.1931202138,1.462633728,-0.272817223,1.955276792,-0.2865981652,2.454708854,-0.2362954554
0.8726630287,-0.2058099366,1.457488657,-0.2909576289,1.949092104,-0.3059724066,2.44839885,-0.2527231897
0.8691537767,-0.2184634568,1.452012583,-0.3090870673,1.94250248,-0.3253958776,2.441663227,-0.2692803954
0.8654355239,-0.2310783882,1.446205717,-0.3272042951,1.935506869,-0.3448708338,2.434498543,-0.2859747794
0.8615089285,-0.2436523232,1.440068294,-0.345307968,1.928104176,-0.3643993758,2.42690116,-0.3028139631
0.8573746889,-0.2561828321,1.433600574,-0.3633966359,1.920293259,-0.383983438,2.418867243,-0.3198054725
0.8530335435,-0.268667462,1.426802846,-0.3814687369,1.912072943,-0.4036247781,2.410392766,-0.3369567277
0.8484862719,-0.2811037364,1.419675426,-0.3995225917,1.903442014,-0.4233249653,2.40147351,-0.3542750314
0.8437336945,-0.2934891539,1.412218665,-0.4175563985,1.894399229,-0.4430853691,2.392105073,-0.3717675563
0.8387766735,-0.305821188,1.404432946,-0.4355682275,1.88494332,-0.4629071476,2.382282866,-0.3894413318
0.8336161131,-0.3180972866,1.396318687,-0.4535560159,1.875072994,-0.482791235,2.372002123,-0.4073032288
0.8282529598,-0.3303148709,1.387876349,-0.4715175627,1.864786944,-0.5027383297,2.361257902,-0.4253599446
0.8226882032,-0.3424713356,1.379106431,-0.4894505237,1.854083848,-0.5227488813,2.350045091,-0.4436179853
0.8169228759,-0.354564048,1.370009477,-0.5073524067,1.842962381,-0.5428230784,2.338358412,-0.4620836477
0.8109580545,-0.3665903483,1.360586079,-0.5252205673,1.831421213,-0.562960835,2.326192429,-0.4807629994
0.80479486,-0.3785475489,1.350836877,-0.5430522036,1.819459022,-0.5831617777,2.31354155,-0.4996618579
0.7984344576,-0.3904329346,1.340762565,-0.5608443527,1.807074494,-0.6034252319,2.300400039,-0.5187857677
0.7918780581,-0.4022437624,1.330363892,-0.5785938861,1.794266336,-0.6237502084,2.286762019,-0.5381399762
0.7851269177,-0.4139772617,1.319641666,-0.5962975061,1.781033275,-0.6441353896,2.272621482,-0.5577294078
0.7781823386,-0.4256306345,1.308596755,-0.613951742,1.767374072,-0.6645791158,2.257972298,-0.5775586364
0.7710456697,-0.4372010555,1.297230095,-0.631552947,1.753287524,-0.685079371,2.242808224,-0.5976318563
0.7637183067,-0.4486856727,1.285542687,-0.6490972946,1.738772477,-0.7056337688,2.227122912,-0.6179528509
0.7562016927,-0.4600816076,1.273535606,-0.6665807764,1.723827829,-0.726239539,2.210909924,-0.63852496
0.7484973189,-0.4713859561,1.261210002,-0.6839991991,1.708452538,-0.7468935132,2.194162741,-0.6593510453
0.7406067243,-0.4825957889,1.2485671,-0.7013481826,1.692645636,-0.7675921109,2.176874778,-0.6804334533
0.7325314968,-0.4937081522,1.23560821,-0.7186231581,1.676406233,-0.7883313262,2.159039394,-0.7017739775
0.7242732735,-0.5047200691,1.222334726,-0.7358193668,1.659733526,-0.8091067143,2.140649911,-0.7233738176
0.7158337407,-0.51562854,1.20874813,-0.7529318587,1.64262681,-0.829913378,2.121699629,-0.7452335373
0.7072146346,-0.526430544,1.194849998,-0.769955492,1.625085487,-0.8507459553,2.10218184,-0.7673530204
0.6984177415,-0.5371230401,1.180641998,-0.7868849331,1.607109077,-0.8715986073,2.08208985,-0.7897314248
0.6894448981,-0.5477029685,1.166125901,-0.8037146568,1.588697226,-0.8924650057,2.061416996,-0.8123671351
0.6802979921,-0.558167252,1.151303579,-0.820438947,1.569849717,-0.9133383226,2.040156666,-0.835257713
0.6709789619,-0.5685127975,1.136177009,-0.8370518981,1.550566482,-0.9342112194,2.018302325,-0.8583998471
0.6614897976,-0.5787364977,1.120748279,-0.8535474171,1.530847611,-0.9550758377,1.995847531,-0.8817893001
0.6518325404,-0.5888352328,1.105019589,-0.8699192251,1.510693362,-0.9759237905,1.972785969,-0.9054208562
0.6420092834,-0.5988058724,1.088993257,-0.8861608615,1.490104176,-0.9967461548,1.949111467,-0.9292882665
0.6320221715,-0.6086452777,1.072671718,-0.9022656863,1.469080685,-1.017533465,1.924818032,-0.9533841943
0.6218734017,-0.618350303,1.056057531,-0.9182268852,1.447623724,-1.038275708,1.899899873,-0.9777001594
0.6115652229,-0.6279177982,1.039153382,-0.9340374738,1.425734344,-1.058962321,1.874351432,-1.002226483
0.6010999363,-0.6373446113,1.021962084,-0.9496903032,1.40341382,-1.079582186,1.848167421,-1.026952232
0.590479895,-0.6466275903,1.004486583,-0.9651780661,1.380663667,-1.100123632,1.821342846,-1.051865166
0.5797075046,-0.6557635859,0.9867299597,-0.9804933034,1.357485648,-1.120574437,1.79387305,-1.076951683
0.5687852224,-0.6647494542,0.9686954327,-0.9956284117,1.333881788,-1.14092183,1.765753743,-1.102196768
0.5577155578,-0.6735820589,0.9503863599,-1.010575651,1.309854383,-1.161152496,1.736981043,-1.127583943
0.5465010721,-0.6822582744,0.9318062419,-1.025327154,1.285406014,-1.181252585,1.707551512,-1.153095224
0.5351443778,-0.6907749884,0.9129587239,-1.039874936,1.260539555,-1.201207721,1.677462194,-1.178711076
0.5236481393,-0.6991291048,0.8938475982,-1.054210903,1.235258187,-1.221003016,1.646710661,-1.204410375
0.5120150717,-0.7073175468,0.8744768054,-1.068326863,1.209565407,-1.240623083,1.615295049,-1.230170376
0.5002479409,-0.7153372595,0.8548504364,-1.082214542,1.183465036,-1.260052052,1.583214103,-1.255966686
0.4883495631,-0.7231852136,0.834972734,-1.095865587,1.156961233,-1.279273597,1.550467217,-1.281773244
0.4763228046,-0.7308584078,0.814848094,-1.10927159,1.130058503,-1.298270952,1.517054483,-1.307562307
0.4641705807,-0.7383538723,0.794481066,-1.122424089,1.102761704,-1.31702694,1.482976727,-1.333304449
0.4518958558,-0.7456686723,0.7738763545,-1.135314594,1.075076057,-1.335524001,1.448235559,-1.358968565
0.4395016427,-0.7527999105,0.7530388192,-1.147934593,1.047007153,-1.353744228,1.412833411,-1.384521887
0.4269910013,-0.7597447312,0.731973475,-1.160275571,1.018560961,-1.371669393,1.376773583,-1.409930015
0.4143670389,-0.7665003228,0.7106854923,-1.172329023,0.9897438325,-1.389280995,1.340060283,-1.435156952
0.4016329086,-0.7730639217,0.6891801966,-1.184086474,0.9605625081,-1.406560294,1.302698669,-1.460165161
0.3887918088,-0.7794328152,0.6674630674,-1.195539493,0.9310241218,-1.423488355,1.264694886,-1.48491563
0.3758469825,-0.7856043451,0.6455397378,-1.206679708,0.9011362045,-1.440046099,1.226056104,-1.509367955
0.3628017162,-0.7915759105,0.6234159931,-1.217498828,0.8709066863,-1.456214347,1.186790553,-1.533480433
0.3496593386,-0.7973449719,0.6010977687,-1.227988656,0.8403438984,-1.471973873,1.146907555,-1.557210179
0.3364232204,-0.8029090535,0.578591149,-1.238141108,0.8094565732,-1.487305459,1.106417552,-1.580513249
0.3230967722,-0.8082657469,0.5559023647,-1.247948234,0.7782538438,-1.502189952,1.065332133,-1.603344788
0.3096834442,-0.8134127144,0.53303779,-1.257402232,0.7467452419,-1.516608318,1.023664054,-1.625659184
0.2961867245,-0.8183476917,0.5100039403,-1.266495466,0.7149406947,-1.530541707,0.9814272564,-1.647410248
0.2826101382,-0.8230684913,0.4868074685,-1.275220487,0.6828505205,-1.54397151,0.9386368792,-1.668551403
0.2689572456,-0.8275730052,0.4634551619,-1.283570051,0.6504854229,-1.556879424,0.8953092661,-1.689035885
0.2552316416,-0.8318592079,0.4399539377,-1.291537131,0.6178564841,-1.569247514,0.8514619678,-1.708816964
0.2414369536,-0.8359251596,0.4163108395,-1.299114941,0.5849751559,-1.581058279,0.807113738,-1.727848174
0.2275768405,-0.8397690082,0.3925330322,-1.306296951,0.5518532505,-1.592294712,0.7622845237,-1.746083548
0.2136549911,-0.8433889925,0.3686277976,-1.313076902,0.5185029296,-1.602940366,0.7169954493,-1.763477872
0.1996751224,-0.8467834446,0.3446025291,-1.319448824,0.4849366915,-1.612979416,0.6712687932,-1.779986937
0.1856409784,-0.8499507923,0.3204647263,-1.325407052,0.4511673579,-1.622396724,0.6251279594,-1.795567799
0.1715563283,-0.8528895612,0.2962219892,-1.330946239,0.417208059,-1.631177893,0.5785974409,-1.81017904
0.1574249647,-0.8555983773,0.2718820126,-1.336061373,0.3830722171,-1.639309332,0.531702777,-1.823781031
0.1432507022,-0.8580759684,0.2474525795,-1.340747789,0.3487735293,-1.646778307,0.484470504,-1.836336187
0.1290373756,-0.8603211668,0.2229415546,-1.345001184,0.3143259491,-1.653572999,0.4369280992,-1.847809217
0.1147888381,-0.8623329102,0.198356878,-1.348817624,0.2797436668,-1.659682549,0.3891039183,-1.858167368
0.1005089595,-0.8641102441,0.1737065582,-1.35219356,0.245041089,-1.665097111,0.3410271271,-1.867380652
0.08620162478,-0.8656523225,0.1489986646,-1.355125838,0.2102328167,-1.669807888,0.2927276273,-1.875422062
0.07187073167,-0.8669584099,0.1242413207,-1.357611703,0.1753336234,-1.673807178,0.2442359773,-1.882267768
0.05752018933,-0.8680278817,0.09944269647,-1.359648812,0.1403584315,-1.677088401,0.1955833071,-1.887897292
0.04315391628,-0.8688602258,0.07461100098,-1.361235239,0.1053222889,-1.679646135,0.1468012306,-1.892293662
0.02877583859,-0.8694550429,0.0497544745,-1.36236948,0.07024034428,-1.681476136,0.09792175292,-1.895443542
0.01438988799,-0.8698120476,0.02488138089,-1.363050456,0.03512782258,-1.682575358,0.04897717543,-1.897337331
-1.356922907e-11,-0.8699310682,-2.275628436e-10,-1.36327752,-4.429722006e-10,-1.68294197,-1.85362084e-09,-1.897969239
-0.01438988802,-0.8698120476,-0.02488138134,-1.363050456,-0.03512782346,-1.682575358,-0.04897717914,-1.897337331
-0.02877583862,-0.8694550429,-0.04975447496,-1.36236948,-0.07024034517,-1.681476136,-0.09792175663,-1.895443542
-0.0431539163,-0.8688602258,-0.07461100144,-1.361235239,-0.1053222898,-1.679646135,-0.1468012343,-1.892293662
-0.05752018935,-0.8680278817,-0.09944269693,-1.359648812,-0.1403584324,-1.677088401,-0.1955833108,-1.887897292
-0.07187073169,-0.8669584099,-0.1242413211,-1.357611703,-0.1753336243,-1.673807178,-0.2442359809,-1.882267768
-0.0862016248,-0.8656523225,-0.148998665,-1.355125838,-0.2102328176,-1.669807888,-0.292727631,-1.875422062
-0.1005089596,-0.8641102441,-0.1737065586,-1.35219356,-0.2450410899,-1.665097111,-0.3410271307,-1.867380652
-0.1147888381,-0.8623329102,-0.1983568785,-1.348817624,-0.2797436677,-1.659682549,-0.3891039219,-1.858167367
-0.1290373756,-0.8603211668,-0.222941555,-1.345001184,-0.31432595,-1.653572999,-0.4369281028,-1.847809216
-0.1432507022,-0.8580759684,-0.2474525799,-1.340747789,-0.3487735301,-1.646778307,-0.4844705076,-1.836336186
-0.1574249647,-0.8555983773,-0.2718820131,-1.336061373,-0.3830722179,-1.639309332,-0.5317027806,-1.82378103
-0.1715563283,-0.8528895612,-0.2962219897,-1.330946239,-0.4172080599,-1.631177893,-0.5785974445,-1.810179039
-0.1856409784,-0.8499507923,-0.3204647267,-1.325407052,-0.4511673588,-1.622396724,-0.625127963,-1.795567797
-0.1996751224,-0.8467834446,-0.3446025295,-1.319448824,-0.4849366923,-1.612979416,-0.6712687967,-1.779986936
-0.2136549911,-0.8433889925,-0.368627798,-1.313076902,-0.5185029304,-1.602940365,-0.7169954527,-1.763477871
-0.2275768405,-0.8397690082,-0.3925330326,-1.306296951,-0.5518532514,-1.592294712,-0.7622845271,-1.746083547
-0.2414369536,-0.8359251596,-0.4163108399,-1.299114941,-0.5849751567,-1.581058279,-0.8071137413,-1.727848173
-0.2552316416,-0.8318592079,-0.4399539381,-1.291537131,-0.6178564849,-1.569247514,-0.8514619711,-1.708816963
-0.2689572457,-0.8275730052,-0.4634551623,-1.283570051,-0.6504854238,-1.556879423,-0.8953092694,-1.689035883
-0.2826101382,-0.8230684913,-0.486807469,-1.275220487,-0.6828505213,-1.543971509,-0.9386368825,-1.668551401
-0.2961867246,-0.8183476917,-0.5100039407,-1.266495466,-0.7149406955,-1.530541706,-0.9814272596,-1.647410246
-0.3096834442,-0.8134127144,-0.5330377904,-1.257402231,-0.7467452427,-1.516608318,-1.023664057,-1.625659182
-0.3230967722,-0.8082657469,-0.5559023651,-1.247948234,-0.7782538446,-1.502189952,-1.065332136,-1.603344786
-0.3364232204,-0.8029090534,-0.5785911495,-1.238141108,-0.809456574,-1.487305459,-1.106417555,-1.580513248
-0.3496593386,-0.7973449719,-0.6010977691,-1.227988655,-0.8403438992,-1.471973873,-1.146907558,-1.557210177
-0.3628017162,-0.7915759105,-0.6234159935,-1.217498828,-0.8709066871,-1.456214347,-1.186790556,-1.533480431
-0.3758469825,-0.785604345,-0.6455397382,-1.206679708,-0.9011362052,-1.440046099,-1.226056107,-1.509367953
-0.3887918088,-0.7794328152,-0.6674630678,-1.195539493,-0.9310241225,-1.423488355,-1.264694889,-1.484915628
-0.4016329086,-0.7730639217,-0.689180197,-1.184086474,-0.9605625088,-1.406560293,-1.302698672,-1.460165159
-0.4143670389,-0.7665003228,-0.7106854927,-1.172329023,-0.9897438333,-1.389280995,-1.340060286,-1.43515695
-0.4269910013,-0.7597447312,-0.7319734754,-1.16027557,-1.018560962,-1.371669393,-1.376773586,-1.409930013
-0.4395016427,-0.7527999105,-0.7530388196,-1.147934593,-1.047007154,-1.353744227,-1.412833414,-1.384521885
-0.4518958559,-0.7456686722,-0.7738763549,-1.135314594,-1.075076058,-1.335524001,-1.448235562,-1.358968563
-0.4641705807,-0.7383538723,-0.7944810664,-1.122424089,-1.102761705,-1.317026939,-1.48297673,-1.333304447
-0.4763228046,-0.7308584077,-0.8148480943,-1.109271589,-1.130058504,-1.298270952,-1.517054486,-1.307562305
-0.4883495632,-0.7231852136,-0.8349727344,-1.095865587,-1.156961234,-1.279273597,-1.55046722,-1.281773242
-0.5002479409,-0.7153372595,-0.8548504367,-1.082214541,-1.183465037,-1.260052052,-1.583214105,-1.255966684
-0.5120150717,-0.7073175468,-0.8744768057,-1.068326863,-1.209565407,-1.240623082,-1.615295052,-1.230170374
-0.5236481393,-0.6991291048,-0.8938475986,-1.054210902,-1.235258188,-1.221003016,-1.646710664,-1.204410373
-0.5351443779,-0.6907749884,-0.9129587243,-1.039874936,-1.260539556,-1.201207721,-1.677462197,-1.178711074
-0.5465010721,-0.6822582744,-0.9318062422,-1.025327154,-1.285406014,-1.181252584,-1.707551514,-1.153095222
-0.5577155579,-0.6735820589,-0.9503863602,-1.010575651,-1.309854384,-1.161152495,-1.736981045,-1.127583941
-0.5687852224,-0.6647494542,-0.968695433,-0.9956284114,-1.333881788,-1.140921829,-1.765753745,-1.102196766
-0.5797075046,-0.6557635859,-0.9867299601,-0.9804933031,-1.357485648,-1.120574437,-1.793873052,-1.076951681
-0.5904798951,-0.6466275903,-1.004486583,-0.9651780658,-1.380663667,-1.100123631,-1.821342848,-1.051865164
-0.6010999363,-0.6373446113,-1.021962084,-0.9496903029,-1.40341382,-1.079582185,-1.848167423,-1.02695223
-0.6115652229,-0.6279177982,-1.039153382,-0.9340374735,-1.425734344,-1.05896232,-1.874351434,-1.002226481
-0.6218734017,-0.6183503029,-1.056057531,-0.9182268849,-1.447623725,-1.038275708,-1.899899875,-0.9777001575
-0.6320221715,-0.6086452777,-1.072671718,-0.902265686,-1.469080685,-1.017533465,-1.924818034,-0.9533841925
-0.6420092834,-0.5988058724,-1.088993257,-0.8861608612,-1.490104176,-0.9967461543,-1.949111469,-0.9292882647
-0.6518325404,-0.5888352327,-1.10501959,-0.8699192248,-1.510693362,-0.97592379,-1.972785971,-0.9054208544
-0.6614897976,-0.5787364976,-1.120748279,-0.8535474168,-1.530847611,-0.9550758372,-1.995847533,-0.8817892983
-0.670978962,-0.5685127975,-1.136177009,-0.8370518978,-1.550566483,-0.9342112189,-2.018302326,-0.8583998453
-0.6802979921,-0.558167252,-1.151303579,-0.8204389466,-1.569849718,-0.9133383221,-2.040156668,-0.8352577113
-0.6894448981,-0.5477029685,-1.166125901,-0.8037146564,-1.588697227,-0.8924650052,-2.061416998,-0.8123671334
-0.6984177415,-0.5371230401,-1.180641998,-0.7868849328,-1.607109078,-0.8715986067,-2.082089852,-0.7897314231
-0.7072146346,-0.526430544,-1.194849998,-0.7699554917,-1.625085487,-0.8507459548,-2.102181842,-0.7673530187
-0.7158337407,-0.51562854,-1.208748131,-0.7529318584,-1.64262681,-0.8299133774,-2.121699631,-0.7452335356
-0.7242732735,-0.5047200691,-1.222334726,-0.7358193665,-1.659733526,-0.8091067138,-2.140649913,-0.7233738159
-0.7325314968,-0.4937081522,-1.23560821,-0.7186231578,-1.676406233,-0.7883313257,-2.159039395,-0.7017739759
-0.7406067243,-0.4825957889,-1.2485671,-0.7013481823,-1.692645637,-0.7675921104,-2.176874779,-0.6804334517
-0.7484973189,-0.4713859561,-1.261210002,-0.6839991988,-1.708452539,-0.7468935127,-2.194162742,-0.6593510437
-0.7562016928,-0.4600816076,-1.273535607,-0.6665807761,-1.723827829,-0.7262395385,-2.210909925,-0.6385249585
-0.7637183067,-0.4486856727,-1.285542687,-0.6490972943,-1.738772478,-0.7056337683,-2.227122913,-0.6179528493
-0.7710456697,-0.4372010555,-1.297230095,-0.6315529467,-1.753287525,-0.6850793704,-2.242808225,-0.5976318548
-0.7781823386,-0.4256306345,-1.308596755,-0.6139517417,-1.767374072,-0.6645791153,-2.2579723,-0.5775586349
-0.7851269177,-0.4139772617,-1.319641666,-0.5962975058,-1.781033275,-0.6441353891,-2.272621483,-0.5577294063
-0.7918780581,-0.4022437624,-1.330363893,-0.5785938858,-1.794266336,-0.6237502079,-2.28676202,-0.5381399747
-0.7984344576,-0.3904329346,-1.340762566,-0.5608443524,-1.807074495,-0.6034252314,-2.30040004,-0.5187857662
-0.80479486,-0.3785475489,-1.350836878,-0.5430522033,-1.819459022,-0.5831617772,-2.313541551,-0.4996618565
-0.8109580546,-0.3665903483,-1.360586079,-0.525220567,-1.831421214,-0.5629608345,-2.32619243,-0.480762998
-0.8169228759,-0.354564048,-1.370009478,-0.5073524064,-1.842962381,-0.5428230779,-2.338358413,-0.4620836463
-0.8226882032,-0.3424713355,-1.379106431,-0.4894505233,-1.854083849,-0.5227488808,-2.350045092,-0.4436179839
-0.8282529598,-0.3303148709,-1.387876349,-0.4715175624,-1.864786944,-0.5027383292,-2.361257903,-0.4253599433
-0.8336161131,-0.3180972866,-1.396318688,-0.4535560156,-1.875072995,-0.4827912345,-2.372002124,-0.4073032275
-0.8387766736,-0.305821188,-1.404432946,-0.4355682272,-1.88494332,-0.4629071471,-2.382282867,-0.3894413305
-0.8437336945,-0.2934891538,-1.412218665,-0.4175563982,-1.89439923,-0.4430853686,-2.392105073,-0.371767555
-0.8484862719,-0.2811037363,-1.419675426,-0.3995225914,-1.903442014,-0.4233249648,-2.401473511,-0.3542750301
-0.8530335436,-0.268667462,-1.426802846,-0.3814687366,-1.912072943,-0.4036247776,-2.410392766,-0.3369567264
-0.8573746889,-0.2561828321,-1.433600574,-0.3633966356,-1.920293259,-0.3839834375,-2.418867244,-0.3198054712
-0.8615089285,-0.2436523232,-1.440068294,-0.3453079677,-1.928104176,-0.3643993753,-2.426901161,-0.3028139618
-0.8654355239,-0.2310783882,-1.446205717,-0.3272042947,-1.93550687,-0.3448708333,-2.434498544,-0.2859747781
-0.8691537767,-0.2184634568,-1.452012583,-0.309087067,-1.94250248,-0.3253958771,-2.441663227,-0.2692803941
-0.8726630287,-0.2058099366,-1.457488657,-0.2909576285,-1.949092104,-0.3059724061,-2.44839885,-0.2527231884
-0.8759626614,-0.1931202137,-1.462633728,-0.2728172227,-1.955276792,-0.2865981647,-2.454708854,-0.2362954541
-0.8790520955,-0.1803966542,-1.467447606,-0.2546669981,-1.961057549,-0.2672707527,-2.46059648,-0.2199894076
-0.8819307906,-0.1676416046,-1.471930122,-0.2365080139,-1.966435324,-0.2479876354,-2.466064766,-0.2037971968
-0.8845982453,-0.1548573932,-1.476081124,-0.2183412463,-1.971411016,-0.2287461539,-2.471116549,-0.1877109089
-0.8870539961,-0.1420463312,-1.47990048,-0.2001675936,-1.975985464,-0.2095435349,-2.47575446,-0.171722577
-0.8892976179,-0.1292107139,-1.48338807,-0.1819878824,-1.98015945,-0.1903769003,-2.479980924,-0.1558241864
-0.8913287234,-0.1163528216,-1.486543792,-0.1638028736,-1.983933694,-0.1712432767,-2.483798157,-0.1400076805
-0.893146963,-0.1034749212,-1.489367555,-0.1456132681,-1.987308854,-0.1521396044,-2.487208169,-0.1242649661
-0.8947520242,-0.09057926725,-1.491859282,-0.1274197128,-1.990285522,-0.1330627469,-2.490212759,-0.1085879183
-0.8961436321,-0.07766810337,-1.494018906,-0.1092228068,-1.992864224,-0.1140094997,-2.492813517,-0.09296838459
-0.8973215484,-0.0647436634,-1.49584637,-0.09102310685,-1.995045419,-0.09497659903,-2.495011822,-0.07739818967
-0.898285572,-0.05180817285,-1.497341629,-0.07282113376,-1.996829498,-0.07596073044,-2.496808842,-0.06186913872
-0.8990355385,-0.03886385027,-1.498504645,-0.05461737827,-1.998216781,-0.05695853766,-2.498205532,-0.04637302126
-0.89957132,-0.0259129086,-1.499335391,-0.03641230705,-1.999207518,-0.03796663094,-2.499202636,-0.03090161449
-0.8998928254,-0.01295755654,-1.499833847,-0.01820636871,-1.999801888,-0.01898159545,-2.499800685,-0.01544668649
-0.9,1.140350314e-11,-1.5,1.762863744e-10,-2,2.530329991e-10,-2.5,6.234480363e-10
-0.8998928254,0.01295755656,-1.499833847,0.01820636906,-1.999801888,0.01898159596,-2.499800685,0.01544668774
-0.89957132,0.02591290862,-1.499335391,0.0364123074,-1.999207518,0.03796663144,-2.499202636,0.03090161573
-0.8990355385,0.0388638503,-1.498504645,0.05461737862,-1.998216781,0.05695853817,-2.498205532,0.04637302251
-0.898285572,0.05180817287,-1.497341629,0.07282113411,-1.996829498,0.07596073095,-2.496808842,0.06186913997
-0.8973215484,0.06474366342,-1.49584637,0.0910231072,-1.995045419,0.09497659953,-2.495011822,0.07739819093
-0.8961436321,0.07766810339,-1.494018906,0.1092228072,-1.992864223,0.1140095002,-2.492813517,0.09296838585
-0.8947520242,0.09057926727,-1.491859282,0.1274197132,-1.990285521,0.1330627474,-2.490212759,0.1085879195
-0.893146963,0.1034749212,-1.489367555,0.1456132684,-1.987308854,0.1521396049,-2.487208169,0.1242649674
-0.8913287234,0.1163528216,-1.486543792,0.1638028739,-1.983933694,0.1712432772,-2.483798156,0.1400076818
-0.8892976179,0.1292107139,-1.48338807,0.1819878827,-1.98015945,0.1903769008,-2.479980923,0.1558241876
-0.8870539961,0.1420463312,-1.47990048,0.2001675939,-1.975985464,0.2095435354,-2.47575446,0.1717225783
-0.8845982452,0.1548573932,-1.476081124,0.2183412467,-1.971411016,0.2287461544,-2.471116549,0.1877109102
-0.8819307906,0.1676416046,-1.471930122,0.2365080143,-1.966435324,0.2479876359,-2.466064766,0.2037971981
-0.8790520955,0.1803966542,-1.467447606,0.2546669984,-1.961057549,0.2672707532,-2.460596479,0.2199894089
-0.8759626614,0.1931202138,-1.462633728,0.272817223,-1.955276792,0.2865981653,-2.454708854,0.2362954554
-0.8726630287,0.2058099366,-1.457488657,0.2909576289,-1.949092104,0.3059724066,-2.44839885,0.2527231898
-0.8691537767,0.2184634568,-1.452012583,0.3090870674,-1.94250248,0.3253958776,-2.441663227,0.2692803955
-0.8654355239,0.2310783882,-1.446205717,0.3272042951,-1.935506869,0.3448708339,-2.434498543,0.2859747795
-0.8615089285,0.2436523232,-1.440068294,0.345307968,-1.928104176,0.3643993758,-2.42690116,0.3028139632
-0.8573746889,0.2561828321,-1.433600574,0.363396636,-1.920293259,0.383983438,-2.418867243,0.3198054725
-0.8530335435,0.268667462,-1.426802846,0.3814687369,-1.912072943,0.4036247781,-2.410392766,0.3369567278
-0.8484862719,0.2811037364,-1.419675426,0.3995225917,-1.903442014,0.4233249653,-2.40147351,0.3542750315
-0.8437336945,0.2934891539,-1.412218665,0.4175563985,-1.894399229,0.4430853692,-2.392105073,0.3717675564
-0.8387766735,0.305821188,-1.404432946,0.4355682275,-1.88494332,0.4629071477,-2.382282866,0.3894413319
-0.8336161131,0.3180972866,-1.396318687,0.4535560159,-1.875072994,0.4827912351,-2.372002123,0.4073032289
-0.8282529598,0.3303148709,-1.387876349,0.4715175627,-1.864786944,0.5027383297,-2.361257902,0.4253599447
-0.8226882032,0.3424713356,-1.379106431,0.4894505237,-1.854083848,0.5227488813,-2.350045091,0.4436179854
-0.8169228759,0.354564048,-1.370009477,0.5073524068,-1.842962381,0.5428230784,-2.338358412,0.4620836478
-0.8109580545,0.3665903483,-1.360586079,0.5252205673,-1.831421213,0.562960835,-2.326192429,0.4807629995
-0.80479486,0.3785475489,-1.350836877,0.5430522036,-1.819459022,0.5831617777,-2.31354155,0.499661858
-0.7984344576,0.3904329346,-1.340762565,0.5608443527,-1.807074494,0.6034252319,-2.300400039,0.5187857678
-0.7918780581,0.4022437624,-1.330363892,0.5785938861,-1.794266336,0.6237502084,-2.286762019,0.5381399763
-0.7851269177,0.4139772617,-1.319641666,0.5962975061,-1.781033275,0.6441353897,-2.272621482,0.5577294079
-0.7781823386,0.4256306345,-1.308596755,0.613951742,-1.767374071,0.6645791159,-2.257972298,0.5775586365
-0.7710456697,0.4372010555,-1.297230095,0.631552947,-1.753287524,0.685079371,-2.242808224,0.5976318564
-0.7637183067,0.4486856727,-1.285542687,0.6490972946,-1.738772477,0.7056337688,-2.227122912,0.617952851
-0.7562016927,0.4600816076,-1.273535606,0.6665807764,-1.723827829,0.7262395391,-2.210909924,0.6385249601
-0.7484973189,0.4713859561,-1.261210002,0.6839991991,-1.708452538,0.7468935132,-2.194162741,0.6593510454
-0.7406067243,0.4825957889,-1.2485671,0.7013481826,-1.692645636,0.7675921109,-2.176874777,0.6804334534
-0.7325314968,0.4937081522,-1.23560821,0.7186231581,-1.676406233,0.7883313263,-2.159039394,0.7017739776
-0.7242732735,0.5047200691,-1.222334726,0.7358193668,-1.659733526,0.8091067143,-2.140649911,0.7233738177
-0.7158337407,0.51562854,-1.20874813,0.7529318587,-1.64262681,0.829913378,-2.121699629,0.7452335374
-0.7072146346,0.526430544,-1.194849998,0.769955492,-1.625085487,0.8507459554,-2.10218184,0.7673530205
-0.6984177415,0.5371230401,-1.180641998,0.7868849331,-1.607109077,0.8715986073,-2.08208985,0.7897314249
-0.6894448981,0.5477029685,-1.166125901,0.8037146568,-1.588697226,0.8924650057,-2.061416996,0.8123671352
-0.6802979921,0.558167252,-1.151303579,0.820438947,-1.569849717,0.9133383226,-2.040156666,0.8352577131
-0.6709789619,0.5685127975,-1.136177009,0.8370518982,-1.550566482,0.9342112195,-2.018302325,0.8583998472
-0.6614897976,0.5787364977,-1.120748279,0.8535474171,-1.530847611,0.9550758378,-1.995847531,0.8817893002
-0.6518325404,0.5888352328,-1.105019589,0.8699192252,-1.510693362,0.9759237906,-1.972785969,0.9054208563
-0.6420092834,0.5988058725,-1.088993257,0.8861608615,-1.490104176,0.9967461548,-1.949111467,0.9292882667
-0.6320221715,0.6086452777,-1.072671718,0.9022656863,-1.469080685,1.017533465,-1.924818032,0.9533841944
-0.6218734017,0.6183503029,-1.056057531,0.9182268852,-1.447623724,1.038275708,-1.899899872,0.9777001595
-0.6115652229,0.6279177982,-1.039153382,0.9340374738,-1.425734344,1.058962321,-1.874351432,1.002226483
-0.6010999363,0.6373446113,-1.021962084,0.9496903032,-1.40341382,1.079582186,-1.84816742,1.026952232
-0.590479895,0.6466275903,-1.004486583,0.9651780661,-1.380663667,1.100123632,-1.821342846,1.051865167
-0.5797075046,0.6557635859,-0.9867299597,0.9804933034,-1.357485648,1.120574437,-1.79387305,1.076951683
-0.5687852224,0.6647494542,-0.9686954327,0.9956284117,-1.333881788,1.14092183,-1.765753743,1.102196768
-0.5577155578,0.6735820589,-0.9503863599,1.010575651,-1.309854383,1.161152496,-1.736981043,1.127583943
-0.5465010721,0.6822582744,-0.9318062418,1.025327154,-1.285406014,1.181252585,-1.707551512,1.153095224
-0.5351443778,0.6907749884,-0.9129587239,1.039874936,-1.260539555,1.201207722,-1.677462194,1.178711076
-0.5236481393,0.6991291048,-0.8938475982,1.054210903,-1.235258187,1.221003016,-1.646710661,1.204410375
-0.5120150717,0.7073175468,-0.8744768053,1.068326863,-1.209565407,1.240623083,-1.615295049,1.230170376
-0.5002479409,0.7153372596,-0.8548504363,1.082214542,-1.183465036,1.260052052,-1.583214103,1.255966687
-0.4883495631,0.7231852136,-0.834972734,1.095865587,-1.156961233,1.279273597,-1.550467217,1.281773244
-0.4763228046,0.7308584078,-0.8148480939,1.10927159,-1.130058503,1.298270952,-1.517054483,1.307562307
-0.4641705807,0.7383538723,-0.794481066,1.122424089,-1.102761704,1.31702694,-1.482976727,1.333304449
-0.4518958558,0.7456686723,-0.7738763545,1.135314594,-1.075076057,1.335524001,-1.448235559,1.358968565
-0.4395016427,0.7527999105,-0.7530388192,1.147934593,-1.047007153,1.353744228,-1.412833411,1.384521887
-0.4269910013,0.7597447312,-0.731973475,1.160275571,-1.018560961,1.371669393,-1.376773583,1.409930015
-0.4143670389,0.7665003228,-0.7106854923,1.172329023,-0.9897438325,1.389280995,-1.340060283,1.435156952
-0.4016329086,0.7730639217,-0.6891801965,1.184086474,-0.960562508,1.406560294,-1.302698669,1.460165161
-0.3887918088,0.7794328152,-0.6674630673,1.195539493,-0.9310241218,1.423488355,-1.264694886,1.48491563
-0.3758469825,0.7856043451,-0.6455397378,1.206679708,-0.9011362044,1.440046099,-1.226056104,1.509367955
-0.3628017161,0.7915759105,-0.623415993,1.217498828,-0.8709066862,1.456214347,-1.186790553,1.533480433
-0.3496593386,0.7973449719,-0.6010977687,1.227988656,-0.8403438983,1.471973873,-1.146907555,1.557210179
-0.3364232203,0.8029090535,-0.5785911491,1.238141108,-0.8094565731,1.487305459,-1.106417552,1.58051325
-0.3230967722,0.8082657469,-0.5559023647,1.247948234,-0.7782538437,1.502189952,-1.065332133,1.603344788
-0.3096834442,0.8134127144,-0.53303779,1.257402232,-0.7467452418,1.516608318,-1.023664054,1.625659184
-0.2961867245,0.8183476917,-0.5100039402,1.266495466,-0.7149406946,1.530541707,-0.9814272562,1.647410248
-0.2826101382,0.8230684913,-0.4868074685,1.275220487,-0.6828505204,1.54397151,-0.938636879,1.668551403
-0.2689572456,0.8275730052,-0.4634551618,1.283570051,-0.6504854229,1.556879424,-0.8953092659,1.689035885
-0.2552316416,0.8318592079,-0.4399539377,1.291537131,-0.617856484,1.569247514,-0.8514619675,1.708816964
-0.2414369536,0.8359251596,-0.4163108394,1.299114941,-0.5849751558,1.581058279,-0.8071137377,1.727848174
-0.2275768405,0.8397690082,-0.3925330321,1.306296951,-0.5518532505,1.592294712,-0.7622845235,1.746083548
-0.2136549911,0.8433889925,-0.3686277976,1.313076902,-0.5185029295,1.602940366,-0.716995449,1.763477872
-0.1996751224,0.8467834446,-0.3446025291,1.319448824,-0.4849366914,1.612979416,-0.671268793,1.779986937
-0.1856409784,0.8499507923,-0.3204647263,1.325407052,-0.4511673579,1.622396724,-0.6251279592,1.795567799
-0.1715563283,0.8528895612,-0.2962219892,1.330946239,-0.417208059,1.631177893,-0.5785974407,1.81017904
-0.1574249647,0.8555983773,-0.2718820126,1.336061373,-0.383072217,1.639309332,-0.5317027767,1.823781031
-0.1432507022,0.8580759684,-0.2474525794,1.340747789,-0.3487735292,1.646778307,-0.4844705038,1.836336187
-0.1290373756,0.8603211668,-0.2229415545,1.345001184,-0.314325949,1.653572999,-0.436928099,1.847809217
-0.1147888381,0.8623329102,-0.198356878,1.348817624,-0.2797436668,1.659682549,-0.389103918,1.858167368
-0.1005089595,0.8641102441,-0.1737065582,1.35219356,-0.245041089,1.665097111,-0.3410271268,1.867380652
-0.08620162478,0.8656523225,-0.1489986645,1.355125838,-0.2102328167,1.669807888,-0.2927276271,1.875422063
-0.07187073167,0.8669584099,-0.1242413206,1.357611703,-0.1753336234,1.673807178,-0.244235977,1.882267768
-0.05752018933,0.8680278817,-0.09944269645,1.359648812,-0.1403584315,1.677088401,-0.1955833068,1.887897292
-0.04315391628,0.8688602258,-0.07461100096,1.361235239,-0.1053222888,1.679646135,-0.1468012303,1.892293662
-0.02877583859,0.8694550429,-0.04975447447,1.36236948,-0.07024034423,1.681476136,-0.09792175268,1.895443542
-0.01438988799,0.8698120476,-0.02488138086,1.363050456,-0.03512782253,1.682575358,-0.04897717519,1.897337331
1.538630334e-11,0.8699310682,2.535592292e-10,1.36327752,4.921010821e-10,1.68294197,2.098752342e-09,1.897969239
0.01438988802,0.8698120476,0.02488138137,1.363050456,0.03512782351,1.682575358,0.04897717938,1.897337331
0.02877583862,0.8694550429,0.04975447498,1.36236948,0.07024034522,1.681476136,0.09792175687,1.895443542
0.04315391631,0.8688602258,0.07461100147,1.361235239,0.1053222898,1.679646135,0.1468012345,1.892293662
0.05752018935,0.8680278817,0.09944269695,1.359648812,0.1403584324,1.677088401,0.195583311,1.887897292
0.07187073169,0.8669584099,0.1242413211,1.357611703,0.1753336243,1.673807178,0.2442359812,1.882267768
0.08620162481,0.8656523225,0.1489986651,1.355125838,0.2102328177,1.669807888,0.2927276313,1.875422062
0.1005089596,0.8641102441,0.1737065587,1.35219356,0.24504109,1.665097111,0.341027131,1.867380652
0.1147888381,0.8623329102,0.1983568785,1.348817624,0.2797436678,1.659682549,0.3891039221,1.858167367
0.1290373756,0.8603211668,0.2229415551,1.345001184,0.31432595,1.653572999,0.436928103,1.847809216
0.1432507022,0.8580759684,0.2474525799,1.340747789,0.3487735302,1.646778307,0.4844705079,1.836336186
0.1574249647,0.8555983773,0.2718820131,1.336061373,0.383072218,1.639309332,0.5317027808,1.82378103
0.1715563283,0.8528895612,0.2962219897,1.330946239,0.4172080599,1.631177893,0.5785974447,1.810179039
0.1856409784,0.8499507923,0.3204647267,1.325407052,0.4511673588,1.622396724,0.6251279632,1.795567797
0.1996751224,0.8467834446,0.3446025296,1.319448824,0.4849366924,1.612979416,0.6712687969,1.779986936
0.2136549911,0.8433889925,0.3686277981,1.313076902,0.5185029305,1.602940365,0.7169954529,1.763477871
0.2275768405,0.8397690082,0.3925330326,1.306296951,0.5518532514,1.592294712,0.7622845274,1.746083547
0.2414369536,0.8359251596,0.4163108399,1.299114941,0.5849751568,1.581058279,0.8071137416,1.727848173
0.2552316416,0.8318592079,0.4399539382,1.291537131,0.617856485,1.569247514,0.8514619713,1.708816963
0.2689572457,0.8275730052,0.4634551623,1.283570051,0.6504854238,1.556879423,0.8953092696,1.689035883
0.2826101382,0.8230684913,0.486807469,1.275220487,0.6828505213,1.543971509,0.9386368827,1.668551401
0.2961867246,0.8183476917,0.5100039407,1.266495466,0.7149406955,1.530541706,0.9814272598,1.647410246
0.3096834442,0.8134127144,0.5330377904,1.257402231,0.7467452427,1.516608318,1.023664057,1.625659182
0.3230967722,0.8082657469,0.5559023651,1.247948234,0.7782538446,1.502189952,1.065332136,1.603344786
0.3364232204,0.8029090534,0.5785911495,1.238141108,0.809456574,1.487305459,1.106417555,1.580513248
0.3496593386,0.7973449719,0.6010977692,1.227988655,0.8403438992,1.471973873,1.146907558,1.557210177
0.3628017162,0.7915759105,0.6234159935,1.217498828,0.8709066871,1.456214347,1.186790557,1.533480431
0.3758469825,0.785604345,0.6455397383,1.206679708,0.9011362053,1.440046099,1.226056107,1.509367953
0.3887918088,0.7794328152,0.6674630678,1.195539493,0.9310241226,1.423488355,1.264694889,1.484915628
0.4016329086,0.7730639217,0.689180197,1.184086474,0.9605625089,1.406560293,1.302698672,1.460165159
0.4143670389,0.7665003228,0.7106854927,1.172329023,0.9897438333,1.389280995,1.340060286,1.43515695
0.4269910013,0.7597447312,0.7319734754,1.16027557,1.018560962,1.371669393,1.376773586,1.409930013
0.4395016427,0.7527999105,0.7530388196,1.147934593,1.047007154,1.353744227,1.412833414,1.384521885
0.4518958559,0.7456686722,0.7738763549,1.135314594,1.075076058,1.335524001,1.448235562,1.358968563
0.4641705807,0.7383538723,0.7944810664,1.122424089,1.102761705,1.317026939,1.48297673,1.333304447
0.4763228046,0.7308584077,0.8148480944,1.109271589,1.130058504,1.298270952,1.517054486,1.307562305
0.4883495632,0.7231852136,0.8349727344,1.095865587,1.156961234,1.279273597,1.55046722,1.281773242
0.5002479409,0.7153372595,0.8548504368,1.082214541,1.183465037,1.260052052,1.583214105,1.255966684
0.5120150717,0.7073175468,0.8744768057,1.068326863,1.209565408,1.240623082,1.615295052,1.230170374
0.5236481393,0.6991291048,0.8938475986,1.054210902,1.235258188,1.221003016,1.646710664,1.204410373
0.5351443779,0.6907749884,0.9129587243,1.039874936,1.260539556,1.201207721,1.677462197,1.178711074
0.5465010721,0.6822582744,0.9318062422,1.025327154,1.285406014,1.181252584,1.707551514,1.153095222
0.5577155579,0.6735820589,0.9503863602,1.010575651,1.309854384,1.161152495,1.736981046,1.127583941
0.5687852224,0.6647494542,0.9686954331,0.9956284113,1.333881788,1.140921829,1.765753746,1.102196766
0.5797075046,0.6557635859,0.9867299601,0.9804933031,1.357485648,1.120574436,1.793873052,1.076951681
0.5904798951,0.6466275903,1.004486583,0.9651780658,1.380663667,1.100123631,1.821342848,1.051865164
0.6010999363,0.6373446113,1.021962084,0.9496903029,1.40341382,1.079582185,1.848167423,1.02695223
0.6115652229,0.6279177982,1.039153382,0.9340374735,1.425734344,1.05896232,1.874351434,1.002226481
0.6218734017,0.6183503029,1.056057531,0.9182268849,1.447623725,1.038275708,1.899899875,0.9777001574
0.6320221715,0.6086452777,1.072671718,0.902265686,1.469080685,1.017533464,1.924818034,0.9533841924
0.6420092834,0.5988058724,1.088993257,0.8861608612,1.490104176,0.9967461542,1.949111469,0.9292882646
0.6518325404,0.5888352327,1.10501959,0.8699192248,1.510693362,0.97592379,1.972785971,0.9054208543
0.6614897976,0.5787364976,1.120748279,0.8535474167,1.530847611,0.9550758372,1.995847533,0.8817892982
0.670978962,0.5685127975,1.136177009,0.8370518978,1.550566483,0.9342112189,2.018302327,0.8583998452
0.6802979921,0.558167252,1.151303579,0.8204389466,1.569849718,0.9133383221,2.040156668,0.8352577112
0.6894448981,0.5477029685,1.166125901,0.8037146564,1.588697227,0.8924650052,2.061416998,0.8123671333
0.6984177415,0.5371230401,1.180641998,0.7868849327,1.607109078,0.8715986067,2.082089852,0.789731423
0.7072146346,0.526430544,1.194849998,0.7699554916,1.625085487,0.8507459548,2.102181842,0.7673530186
0.7158337407,0.51562854,1.208748131,0.7529318583,1.64262681,0.8299133774,2.121699631,0.7452335355
0.7242732735,0.5047200691,1.222334726,0.7358193665,1.659733526,0.8091067137,2.140649913,0.7233738158
0.7325314968,0.4937081522,1.23560821,0.7186231578,1.676406234,0.7883313257,2.159039395,0.7017739758
0.7406067243,0.4825957889,1.2485671,0.7013481823,1.692645637,0.7675921103,2.176874779,0.6804334516
0.7484973189,0.4713859561,1.261210002,0.6839991988,1.708452539,0.7468935126,2.194162742,0.6593510436
0.7562016928,0.4600816076,1.273535607,0.6665807761,1.723827829,0.7262395385,2.210909925,0.6385249583
0.7637183067,0.4486856727,1.285542687,0.6490972943,1.738772478,0.7056337683,2.227122913,0.6179528492
0.7710456697,0.4372010555,1.297230095,0.6315529466,1.753287525,0.6850793704,2.242808225,0.5976318547
0.7781823386,0.4256306345,1.308596755,0.6139517417,1.767374072,0.6645791153,2.2579723,0.5775586348
0.7851269177,0.4139772617,1.319641666,0.5962975057,1.781033275,0.6441353891,2.272621483,0.5577294062
0.7918780581,0.4022437623,1.330363893,0.5785938858,1.794266336,0.6237502078,2.28676202,0.5381399746
0.7984344576,0.3904329346,1.340762566,0.5608443524,1.807074495,0.6034252313,2.30040004,0.5187857661
0.80479486,0.3785475489,1.350836878,0.5430522033,1.819459022,0.5831617771,2.313541551,0.4996618564
0.8109580546,0.3665903483,1.360586079,0.5252205669,1.831421214,0.5629608345,2.32619243,0.4807629979
0.8169228759,0.354564048,1.370009478,0.5073524064,1.842962381,0.5428230778,2.338358413,0.4620836462
0.8226882032,0.3424713355,1.379106431,0.4894505233,1.854083849,0.5227488808,2.350045092,0.4436179838
0.8282529598,0.3303148709,1.387876349,0.4715175623,1.864786944,0.5027383291,2.361257903,0.4253599432
0.8336161131,0.3180972866,1.396318688,0.4535560156,1.875072995,0.4827912345,2.372002124,0.4073032274
0.8387766736,0.305821188,1.404432946,0.4355682272,1.88494332,0.4629071471,2.382282867,0.3894413304
0.8437336945,0.2934891538,1.412218665,0.4175563981,1.89439923,0.4430853686,2.392105073,0.3717675549
0.8484862719,0.2811037363,1.419675426,0.3995225914,1.903442014,0.4233249647,2.401473511,0.35427503
0.8530335436,0.268667462,1.426802846,0.3814687366,1.912072943,0.4036247775,2.410392766,0.3369567263
0.8573746889,0.256182832,1.433600574,0.3633966356,1.920293259,0.3839834375,2.418867244,0.3198054711
0.8615089285,0.2436523232,1.440068294,0.3453079677,1.928104176,0.3643993753,2.426901161,0.3028139617
0.8654355239,0.2310783882,1.446205717,0.3272042947,1.93550687,0.3448708333,2.434498544,0.2859747781
0.8691537767,0.2184634568,1.452012583,0.309087067,1.94250248,0.3253958771,2.441663227,0.2692803941
0.8726630287,0.2058099366,1.457488657,0.2909576285,1.949092104,0.3059724061,2.448398851,0.2527231884
0.8759626614,0.1931202137,1.462633728,0.2728172227,1.955276793,0.2865981647,2.454708854,0.236295454
0.8790520955,0.1803966542,1.467447606,0.254666998,1.961057549,0.2672707527,2.46059648,0.2199894075
0.8819307906,0.1676416046,1.471930122,0.2365080139,1.966435324,0.2479876354,2.466064766,0.2037971967
0.8845982453,0.1548573932,1.476081124,0.2183412463,1.971411016,0.2287461539,2.471116549,0.1877109088
0.8870539961,0.1420463312,1.47990048,0.2001675935,1.975985464,0.2095435349,2.47575446,0.1717225769
0.8892976179,0.1292107139,1.48338807,0.1819878824,1.98015945,0.1903769003,2.479980924,0.1558241863
0.8913287234,0.1163528215,1.486543792,0.1638028735,1.983933694,0.1712432766,2.483798157,0.1400076804
0.893146963,0.1034749212,1.489367555,0.1456132681,1.987308854,0.1521396043,2.487208169,0.124264966
0.8947520242,0.09057926725,1.491859282,0.1274197128,1.990285522,0.1330627469,2.490212759,0.1085879182
0.8961436321,0.07766810337,1.494018906,0.1092228068,1.992864224,0.1140094997,2.492813517,0.09296838451
0.8973215484,0.06474366339,1.49584637,0.09102310683,1.995045419,0.094976599,2.495011822,0.07739818959
0.898285572,0.05180817285,1.497341629,0.07282113374,1.996829498,0.07596073041,2.496808842,0.06186913864
0.8990355385,0.03886385027,1.498504645,0.05461737825,1.998216781,0.05695853764,2.498205532,0.04637302118
0.89957132,0.0259129086,1.499335391,0.03641230703,1.999207518,0.03796663091,2.499202636,0.03090161441
0.8998928254,0.01295755654,1.499833847,0.01820636869,1.999801888,0.01898159542,2.499800685,0.01544668641
0.9,-1.270911154e-11,1.5,-1.956166895e-10,2,-2.802081627e-10,2.5,-7.020010163e-10


==> data/vector_field_closed_loop.csv <==
x,y,u,v
-2.702513379,-2.908174684,-0.2312071717,0.1801154384
-2.704279647,-2.440711067,-0.227674635,0.1845605266
-2.706521872,-1.973724204,-0.2231901865,0.189959122
-2.709452128,-1.507377022,-0.217329673,0.1966370785
-2.713422598,-1.041908517,-0.209388734,0.2050723908
-2.719054759,-0.5776734809,-0.1981244108,0.2159746403
-2.727526578,-0.1151866471,-0.1811807736,0.2303732942
-2.74125076,0.3449217093,-0.1537324102,0.249528903
-2.76544473,0.8026235828,-0.1053444689,0.2734974776
-2.810145023,1.262733399,-0.01594388436,0.2926501665
-2.879191363,1.745536161,0.1221487968,0.2664169642
-2.93623237,2.261693656,0.2362308103,0.1734742968
-2.958619039,2.776478653,0.2810041482,0.08327662377
-2.231150213,-2.905979612,-0.2345611827,0.175725294
-2.232827218,-2.438488523,-0.2312071717,0.1801154384
-2.234998463,-1.971522258,-0.2268646817,0.1855552305
-2.237909619,-1.505285555,-0.2210423703,0.192454145
-2.241991946,-1.040096456,-0.2128777162,0.2014482696
-2.248064413,-0.5764624192,-0.2007327824,0.2135525169
-2.257840417,-0.1151866471,-0.1811807736,0.2303732942
-2.27532132,0.342683857,-0.1462189685,0.2540046075
-2.310486032,0.7978280666,-0.07588954412,0.28308851
-2.380290804,1.266021696,0.06371999931,0.2860735728
-2.458172318,1.781629341,0.2194830277,0.194230605
-2.488932878,2.306792492,0.2810041482,0.08327662377
-2.494751891,2.810072007,0.292642174,0.01608991525
-1.759564505,-2.903385226,-0.2383602768,0.1705365234
-1.761103152,-2.435809642,-0.2352829823,0.1747576768
-1.763141057,-1.968802362,-0.2312071717,0.1801154384
-1.765958037,-1.502620031,-0.2255732124,0.1871230964
-1.770079807,-1.037690861,-0.217329673,0.1966370785
-1.776603219,-0.5747657086,-0.2042828478,0.2101590957
-1.788154256,-0.1151866471,-0.1811807736,0.2303732942
-1.812161303,0.339144058,-0.1331666813,0.2610842055
-1.870772701,0.7930472384,-0.01594388436,0.2926501665
-1.972863928,1.296736882,0.1882385701,0.2246432018
-2.019246717,1.837106331,0.2810041482,0.08327662377
-2.025269444,2.346180343,0.2930496018,0.004500921443
-2.024208408,2.835861684,0.2909275291,-0.03548943785
-1.287715387,-2.900277996,-0.2426861902,0.1643220633
-1.289047298,-2.432525379,-0.2400223685,0.1681891495
-1.290858324,-1.965366259,-0.2364003175,0.1732432315
-1.293454897,-1.499116202,-0.2312071717,0.1801154384
-1.297463389,-1.034351883,-0.2231901865,0.189959122
-1.304364115,-0.5722223562,-0.209388734,0.2050723908
-1.318468096,-0.1151866471,-0.1811807736,0.2303732942
-1.356386248,0.332937422,-0.1053444689,0.2734974776
-1.470132881,0.8061638395,0.1221487968,0.2664169642
-1.549560557,1.367420171,0.2810041482,0.08327662377
-1.55548448,1.884576366,0.2928519958,-0.01166344556
-1.553277142,2.374422344,0.2884373185,-0.05198308086
-1.55097825,2.854632187,0.2838395347,-0.07303044537
-0.8155550305,-2.896499745,-0.2476345822,0.1567655609
-0.8165853799,-2.428417983,-0.2455738833,0.159974358
-0.8180292265,-1.960905675,-0.2426861902,0.1643220633
-0.8201921832,-1.494326744,-0.2383602768,0.1705365234
-0.8237687357,-1.029430041,-0.2312071717,0.1801154384
-0.8307074851,-0.5680047,-0.217329673,0.1966370785
-0.8487819348,-0.1151866471,-0.1811807736,0.2303732942
-0.9314003794,0.3233610776,-0.01594388436,0.2926501665
-1.079874396,0.8977340097,0.2810041482,0.08327662377
-1.084836086,1.426803201,0.2909275291,-0.03548943785
-1.081292089,1.915259866,0.2838395347,-0.07303044537
-1.078771647,2.393623833,0.2787986509,-0.09038605875
-1.077070935,2.868253516,0.2753972266,-0.100273102
-0.3430304216,-2.891825211,-0.2533114785,0.1474164925
-0.3436298365,-2.423159547,-0.2521126485,0.1494574851
-0.3444985601,-1.954919747,-0.2503752014,0.1523502081
-0.3458688697,-1.487441263,-0.2476345822,0.1567655609
-0.3483430657,-1.021533353,-0.2426861902,0.1643220633
-0.3540825749,-0.55974388,-0.2312071717,0.1801154384
-0.379095774,-0.1151866471,-0.1811807736,0.2303732942
-0.6101882349,0.4280478489,0.2810041482,0.08327662377
-0.6116059281,0.9758875443,0.2838395347,-0.07303044537
-0.6073847741,1.459195033,0.2753972266,-0.100273102
-0.6052985874,1.934277081,0.2712248531,-0.1110648749
-0.6040839155,2.406841637,0.2687955094,-0.1168216654
-0.6032930613,2.878314789,0.267213801,-0.1203956475
0.1299095028,-2.885926278,-0.2598190056,0.135618626
0.1299095028,-2.416240117,-0.2598190056,0.135618626
0.1299095028,-1.946553956,-0.2598190056,0.135618626
0.1299095028,-1.476867795,-0.2598190056,0.135618626
0.1299095028,-1.007181635,-0.2598190056,0.135618626
0.1299095028,-0.5374954738,-0.2598190056,0.135618626
-0.1299095028,0.5374954738,0.2598190056,-0.135618626
-0.1299095028,1.007181635,0.2598190056,-0.135618626
-0.1299095028,1.476867795,0.2598190056,-0.135618626
-0.1299095028,1.946553956,0.2598190056,-0.135618626
-0.1299095028,2.416240117,0.2598190056,-0.135618626
-0.1299095028,2.885926278,0.2598190056,-0.135618626
0.6032930613,-2.878314789,-0.267213801,0.1203956475
0.6040839155,-2.406841637,-0.2687955094,0.1168216654
0.6052985874,-1.934277081,-0.2712248531,0.1110648749
0.6073847741,-1.459195033,-0.2753972266,0.100273102
0.6116059281,-0.9758875443,-0.2838395347,0.07303044537
0.6101882349,-0.4280478489,-0.2810041482,-0.08327662377
0.379095774,0.1151866471,0.1811807736,-0.2303732942
0.3540825749,0.55974388,0.2312071717,-0.1801154384
0.3483430657,1.021533353,0.2426861902,-0.1643220633
0.3458688697,1.487441263,0.2476345822,-0.1567655609
0.3444985601,1.954919747,0.2503752014,-0.1523502081
0.3436298365,2.423159547,0.2521126485,-0.1494574851
0.3430304216,2.891825211,0.2533114785,-0.1474164925
1.077070935,-2.868253516,-0.2753972266,0.100273102
1.078771647,-2.393623833,-0.2787986509,0.09038605875
1.081292089,-1.915259866,-0.2838395347,0.07303044537
1.084836086,-1.426803201,-0.2909275291,0.03548943785
1.079874396,-0.8977340097,-0.2810041482,-0.08327662377
0.9314003794,-0.3233610776,0.01594388436,-0.2926501665
0.8487819348,0.1151866471,0.1811807736,-0.2303732942
0.8307074851,0.5680047,0.217329673,-0.1966370785
0.8237687357,1.029430041,0.2312071717,-0.1801154384
0.8201921832,1.494326744,0.2383602768,-0.1705365234
0.8180292265,1.960905675,0.2426861902,-0.1643220633
0.8165853799,2.428417983,0.2455738833,-0.159974358
0.8155550305,2.896499745,0.2476345822,-0.1567655609
1.55097825,-2.854632187,-0.2838395347,0.07303044537
1.553277142,-2.374422344,-0.2884373185,0.05198308086
1.55548448,-1.884576366,-0.2928519958,0.01166344556
1.549560557,-1.367420171,-0.2810041482,-0.08327662377
1.470132881,-0.8061638395,-0.1221487968,-0.2664169642
1.356386248,-0.332937422,0.1053444689,-0.2734974776
1.318468096,0.1151866471,0.1811807736,-0.2303732942
1.304364115,0.5722223562,0.209388734,-0.2050723908
1.297463389,1.034351883,0.2231901865,-0.189959122
1.293454897,1.499116202,0.2312071717,-0.1801154384
1.290858324,1.965366259,0.2364003175,-0.1732432315
1.289047298,2.432525379,0.2400223685,-0.1681891495
1.287715387,2.900277996,0.2426861902,-0.1643220633
2.024208408,-2.835861684,-0.2909275291,0.03548943785
2.025269444,-2.346180343,-0.2930496018,-0.004500921443
2.019246717,-1.837106331,-0.2810041482,-0.08327662377
1.972863928,-1.296736882,-0.1882385701,-0.2246432018
1.870772701,-0.7930472384,0.01594388436,-0.2926501665
1.812161303,-0.339144058,0.1331666813,-0.2610842055
1.788154256,0.1151866471,0.1811807736,-0.2303732942
1.776603219,0.5747657086,0.2042828478,-0.2101590957
1.770079807,1.037690861,0.217329673,-0.1966370785
1.765958037,1.502620031,0.2255732124,-0.1871230964
1.763141057,1.968802362,0.2312071717,-0.1801154384
1.761103152,2.435809642,0.2352829823,-0.1747576768
1.759564505,2.903385226,0.2383602768,-0.1705365234
2.494751891,-2.810072007,-0.292642174,-0.01608991525
2.488932878,-2.306792492,-0.2810041482,-0.08327662377
2.458172318,-1.781629341,-0.2194830277,-0.194230605
2.380290804,-1.266021696,-0.06371999931,-0.2860735728
2.310486032,-0.7978280666,0.07588954412,-0.28308851
2.27532132,-0.342683857,0.1462189685,-0.2540046075
2.257840417,0.1151866471,0.1811807736,-0.2303732942
2.248064413,0.5764624192,0.2007327824,-0.2135525169
2.241991946,1.040096456,0.2128777162,-0.2014482696
2.237909619,1.505285555,0.2210423703,-0.192454145
2.234998463,1.971522258,0.2268646817,-0.1855552305
2.232827218,2.438488523,0.2312071717,-0.1801154384
2.231150213,2.905979612,0.2345611827,-0.175725294
2.958619039,-2.776478653,-0.2810041482,-0.08327662377
2.93623237,-2.261693656,-0.2362308103,-0.1734742968
2.879191363,-1.745536161,-0.1221487968,-0.2664169642
2.810145023,-1.262733399,0.01594388436,-0.2926501665
2.76544473,-0.8026235828,0.1053444689,-0.2734974776
2.74125076,-0.3449217093,0.1537324102,-0.249528903
2.727526578,0.1151866471,0.1811807736,-0.2303732942
2.719054759,0.5776734809,0.1981244108,-0.2159746403
2.713422598,1.041908517,0.209388734,-0.2050723908
2.709452128,1.507377022,0.217329673,-0.1966370785
2.706521872,1.973724204,0.2231901865,-0.189959122
2.704279647,2.440711067,0.227674635,-0.1845605266
2.702513379,2.908174684,0.2312071717,-0.1801154384


==> data/vector_field_open_loop.csv <==
x,y,u,v
-2.77177629,-2.957138991,-0.09268135054,0.2780440516
-2.784553064,-2.491077383,-0.06712780173,0.2852931573
-2.799940657,-2.024155109,-0.03635261654,0.2908209323
-2.818116965,-1.555600565,0,0.2930841643
-2.838841145,-1.084441582,0.04144836001,0.2901385201
-2.861212917,-0.6097480068,0.08619190525,0.2801236921
-2.883652576,-0.1310712229,0.1310712229,0.2621424458
-2.90430887,0.3511722911,0.1723838105,0.2370277394
-2.921737865,0.8357514216,0.2072418001,0.2072418001
-2.935350631,1.321133233,0.2344673315,0.1758504986
-2.945351123,1.80603941,0.2544683158,0.1454104661
-2.952372568,2.289693977,0.2685112069,0.117473653
-2.957138991,2.77177629,0.2780440516,0.09268135054
-2.289693977,-2.952372568,-0.117473653,0.2685112069
-2.302090129,-2.48745283,-0.09268135054,0.2780440516
-2.317725975,-2.022033845,-0.06140965788,0.2865784034
-2.337191539,-1.555168923,-0.02247852928,0.2922208807
-2.360600462,-1.085408212,0.02433931507,0.2920717808
-2.386988577,-0.61106466,0.077115545,0.2827569983
-2.413966415,-0.1310712229,0.1310712229,0.2621424458
-2.43839894,0.3540128433,0.1799362717,0.231346635
-2.457957722,0.8420150613,0.2190538356,0.1947145205
-2.472062715,1.33038363,0.2472638221,0.157349705
-2.481485063,1.817334985,0.2661085175,0.1228193158
-2.48745283,2.302090129,0.2780440516,0.09268135054
-2.491077383,2.784553064,0.2852931573,0.06712780173
-1.80603941,-2.945351123,-0.1454104661,0.2544683158
-1.817334985,-2.481485063,-0.1228193158,0.2661085175
-1.832403968,-2.017766669,-0.09268135054,0.2780440516
-1.852530399,-1.553236828,-0.05242848917,0.2883566904
-1.878744643,-1.085914404,0,0.2930841643
-1.910534084,-0.6127386452,0.06357888195,0.2861049688
-1.944280255,-0.1310712229,0.1310712229,0.2621424458
-1.974112966,0.3584231174,0.1907366458,0.2225260868
-1.995978309,0.8514470723,0.2344673315,0.1758504986
-2.009815866,1.343522871,0.2621424458,0.1310712229
-2.017766669,1.832403968,0.2780440516,0.09268135054
-2.022033845,2.317725975,0.2865784034,0.06140965788
-2.024155109,2.799940657,0.2908209323,0.03635261654
-1.321133233,-2.935350631,-0.1758504986,0.2344673315
-1.33038363,-2.472062715,-0.157349705,0.2472638221
-1.343522871,-2.009815866,-0.1310712229,0.2621424458
-1.362717807,-1.548080508,-0.09268135054,0.2780440516
-1.390882174,-1.084782788,-0.03635261654,0.2908209323
-1.429782662,-0.6147554208,0.04144836001,0.2901385201
-1.474594094,-0.1310712229,0.1310712229,0.2621424458
-1.512679382,0.3660652608,0.2072418001,0.2072418001
-1.53629264,0.8666670885,0.2544683158,0.1454104661
-1.548080508,1.362717807,0.2780440516,0.09268135054
-1.553236828,1.852530399,0.2883566904,0.05242848917
-1.555168923,2.337191539,0.2922208807,0.02247852928
-1.555600565,2.818116965,0.2930841643,0
-0.8357514216,-2.921737865,-0.2072418001,0.2072418001
-0.8420150613,-2.457957722,-0.1947145205,0.2190538356
-0.8514470723,-1.995978309,-0.1758504986,0.2344673315
-0.8666670885,-1.53629264,-0.1454104661,0.2544683158
-0.8930316463,-1.078394347,-0.09268135054,0.2780440516
-0.9393723216,-0.616228243,-2.771116669e-17,0.2930841643
-1.004907933,-0.1310712229,0.1310712229,0.2621424458
-1.056605987,0.3817609115,0.2344673315,0.1758504986
-1.078394347,0.8930316463,0.2780440516,0.09268135054
-1.084782788,1.390882174,0.2908209323,0.03635261654
-1.085914404,1.878744643,0.2930841643,0
-1.085408212,2.360600462,0.2920717808,-0.02433931507
-1.084441582,2.838841145,0.2901385201,-0.04144836001
-0.3511722911,-2.90430887,-0.2370277394,0.1723838105
-0.3540128433,-2.43839894,-0.231346635,0.1799362717
-0.3584231174,-1.974112966,-0.2225260868,0.1907366458
-0.3660652608,-1.512679382,-0.2072418001,0.2072418001
-0.3817609115,-1.056605987,-0.1758504986,0.2344673315
-0.4233454855,-0.6087081866,-0.09268135054,0.2780440516
-0.5352217723,-0.1310712229,0.1310712229,0.2621424458
-0.6087081866,0.4233454855,0.2780440516,0.09268135054
-0.616228243,0.9393723216,0.2930841643,0
-0.6147554208,1.429782662,0.2901385201,-0.04144836001
-0.6127386452,1.910534084,0.2861049688,-0.06357888195
-0.61106466,2.386988577,0.2827569983,-0.077115545
-0.6097480068,2.861212917,0.2801236921,-0.08619190525
0.1310712229,-2.883652576,-0.2621424458,0.1310712229
0.1310712229,-2.413966415,-0.2621424458,0.1310712229
0.1310712229,-1.944280255,-0.2621424458,0.1310712229
0.1310712229,-1.474594094,-0.2621424458,0.1310712229
0.1310712229,-1.004907933,-0.2621424458,0.1310712229
0.1310712229,-0.5352217723,-0.2621424458,0.1310712229
-0.1310712229,0.5352217723,0.2621424458,-0.1310712229
-0.1310712229,1.004907933,0.2621424458,-0.1310712229
-0.1310712229,1.474594094,0.2621424458,-0.1310712229
-0.1310712229,1.944280255,0.2621424458,-0.1310712229
-0.1310712229,2.413966415,0.2621424458,-0.1310712229
-0.1310712229,2.883652576,0.2621424458,-0.1310712229
0.6097480068,-2.861212917,-0.2801236921,0.08619190525
0.61106466,-2.386988577,-0.2827569983,0.077115545
0.6127386452,-1.910534084,-0.2861049688,0.06357888195
0.6147554208,-1.429782662,-0.2901385201,0.04144836001
0.616228243,-0.9393723216,-0.2930841643,-2.771116669e-17
0.6087081866,-0.4233454855,-0.2780440516,-0.09268135054
0.5352217723,0.1310712229,-0.1310712229,-0.2621424458
0.4233454855,0.6087081866,0.09268135054,-0.2780440516
0.3817609115,1.056605987,0.1758504986,-0.2344673315
0.3660652608,1.512679382,0.2072418001,-0.2072418001
0.3584231174,1.974112966,0.2225260868,-0.1907366458
0.3540128433,2.43839894,0.231346635,-0.1799362717
0.3511722911,2.90430887,0.2370277394,-0.1723838105
1.084441582,-2.838841145,-0.2901385201,0.04144836001
1.085408212,-2.360600462,-0.2920717808,0.02433931507
1.085914404,-1.878744643,-0.2930841643,-2.771116669e-17
1.084782788,-1.390882174,-0.2908209323,-0.03635261654
1.078394347,-0.8930316463,-0.2780440516,-0.09268135054
1.056605987,-0.3817609115,-0.2344673315,-0.1758504986
1.004907933,0.1310712229,-0.1310712229,-0.2621424458
0.9393723216,0.616228243,0,-0.2930841643
0.8930316463,1.078394347,0.09268135054,-0.2780440516
0.8666670885,1.53629264,0.1454104661,-0.2544683158
0.8514470723,1.995978309,0.1758504986,-0.2344673315
0.8420150613,2.457957722,0.1947145205,-0.2190538356
0.8357514216,2.921737865,0.2072418001,-0.2072418001
1.555600565,-2.818116965,-0.2930841643,1.847411113e-17
1.555168923,-2.337191539,-0.2922208807,-0.02247852928
1.553236828,-1.852530399,-0.2883566904,-0.05242848917
1.548080508,-1.362717807,-0.2780440516,-0.09268135054
1.53629264,-0.8666670885,-0.2544683158,-0.1454104661
1.512679382,-0.3660652608,-0.2072418001,-0.2072418001
1.474594094,0.1310712229,-0.1310712229,-0.2621424458
1.429782662,0.6147554208,-0.04144836001,-0.2901385201
1.390882174,1.084782788,0.03635261654,-0.2908209323
1.362717807,1.548080508,0.09268135054,-0.2780440516
1.343522871,2.009815866,0.1310712229,-0.2621424458
1.33038363,2.472062715,0.157349705,-0.2472638221
1.321133233,2.935350631,0.1758504986,-0.2344673315
2.024155109,-2.799940657,-0.2908209323,-0.03635261654
2.022033845,-2.317725975,-0.2865784034,-0.06140965788
2.017766669,-1.832403968,-0.2780440516,-0.09268135054
2.009815866,-1.343522871,-0.2621424458,-0.1310712229
1.995978309,-0.8514470723,-0.2344673315,-0.1758504986
1.974112966,-0.3584231174,-0.1907366458,-0.2225260868
1.944280255,0.1310712229,-0.1310712229,-0.2621424458
1.910534084,0.6127386452,-0.06357888195,-0.2861049688
1.878744643,1.085914404,2.771116669e-17,-0.2930841643
1.852530399,1.553236828,0.05242848917,-0.2883566904
1.832403968,2.017766669,0.09268135054,-0.2780440516
1.817334985,2.481485063,0.1228193158,-0.2661085175
1.80603941,2.945351123,0.1454104661,-0.2544683158
2.491077383,-2.784553064,-0.2852931573,-0.06712780173
2.48745283,-2.302090129,-0.2780440516,-0.09268135054
2.481485063,-1.817334985,-0.2661085175,-0.1228193158
2.472062715,-1.33038363,-0.2472638221,-0.157349705
2.457957722,-0.8420150613,-0.2190538356,-0.1947145205
2.43839894,-0.3540128433,-0.1799362717,-0.231346635
2.413966415,0.1310712229,-0.1310712229,-0.2621424458
2.386988577,0.61106466,-0.077115545,-0.2827569983
2.360600462,1.085408212,-0.02433931507,-0.2920717808
2.337191539,1.555168923,0.02247852928,-0.2922208807
2.317725975,2.022033845,0.06140965788,-0.2865784034
2.302090129,2.48745283,0.09268135054,-0.2780440516
2.289693977,2.952372568,0.117473653,-0.2685112069
2.957138991,-2.77177629,-0.2780440516,-0.09268135054
2.952372568,-2.289693977,-0.2685112069,-0.117473653
2.945351123,-1.80603941,-0.2544683158,-0.1454104661
2.935350631,-1.321133233,-0.2344673315,-0.1758504986
2.921737865,-0.8357514216,-0.2072418001,-0.2072418001
2.90430887,-0.3511722911,-0.1723838105,-0.2370277394
2.883652576,0.1310712229,-0.1310712229,-0.2621424458
2.861212917,0.6097480068,-0.08619190525,-0.2801236921
2.838841145,1.084441582,-0.04144836001,-0.2901385201
2.818116965,1.555600565,-1.847411113e-17,-0.2930841643
2.799940657,2.024155109,0.03635261654,-0.2908209323
2.784553064,2.491077383,0.06712780173,-0.2852931573
2.77177629,2.957138991,0.09268135054,-0.2780440516


==> data/vector_field_orbit.csv <==
theta,omega,x1_image,x2_image
2.5,-5.47746265e-10,2.541439771,-1.420801036
2.499800685,-0.01544668766,2.53621196,-1.445250542
2.499202636,-0.03090161566,2.530419791,-1.46924884
2.498205532,-0.04637302244,2.524071907,-1.492790933
2.496808842,-0.0618691399,2.517176952,-1.515872117
2.495011822,-0.07739819085,2.509743561,-1.538487972
2.492813517,-0.09296838577,2.501780346,-1.560634366
2.490212759,-0.1085879194,2.493295884,-1.582307449
2.487208169,-0.1242649673,2.484298703,-1.60350365
2.483798157,-0.1400076817,2.474797274,-1.624219678
2.479980923,-0.1558241876,2.464799995,-1.644452512
2.47575446,-0.1717225782,2.454315181,-1.664199405
2.471116549,-0.1877109101,2.443351055,-1.683457873
2.466064766,-0.203797198,2.431915735,-1.702225696
2.460596479,-0.2199894088,2.420017222,-1.72050091
2.454708854,-0.2362954554,2.407663394,-1.738281808
2.44839885,-0.2527231897,2.394861991,-1.755566927
2.441663227,-0.2692803954,2.381620609,-1.77235505
2.434498543,-0.2859747794,2.367946688,-1.7886452
2.42690116,-0.3028139631,2.353847504,-1.804436629
2.418867243,-0.3198054725,2.339330162,-1.819728819
2.410392766,-0.3369567277,2.324401582,-1.834521474
2.40147351,-0.3542750314,2.309068499,-1.848814513
2.392105073,-0.3717675563,2.293337446,-1.862608065
2.382282866,-0.3894413318,2.277214753,-1.875902463
2.372002123,-0.4073032288,2.260706539,-1.888698237
2.361257902,-0.4253599446,2.243818701,-1.900996107
2.350045091,-0.4436179853,2.226556914,-1.91279698
2.338358412,-0.4620836477,2.208926619,-1.924101937
2.326192429,-0.4807629994,2.190933021,-1.934912232
2.31354155,-0.4996618579,2.172581083,-1.945229282
2.300400039,-0.5187857677,2.153875518,-1.955054661
2.286762019,-0.5381399762,2.134820792,-1.964390093
2.272621482,-0.5577294078,2.11542111,-1.973237443
2.257972298,-0.5775586364,2.095680424,-1.981598713
2.242808224,-0.5976318563,2.075602417,-1.989476032
2.227122912,-0.6179528509,2.055190513,-1.996871648
2.210909924,-0.63852496,2.034447865,-2.003787924
2.194162741,-0.6593510453,2.013377359,-2.010227327
2.176874778,-0.6804334533,1.991981612,-2.016192422
2.155406039,-0.7060731728,1.965880682,-2.022728195
2.136904933,-0.7277249648,1.943777283,-2.027659274
2.117841686,-0.749636669,1.921355201,-2.032124822
2.098209592,-0.7718080278,1.898615923,-2.03612773
2.078001961,-0.7942380482,1.875560666,-2.039670947
2.057212139,-0.8169249543,1.852190389,-2.042757473
2.035833527,-0.8398661373,1.828505787,-2.045390349
2.013859606,-0.8630581046,1.804507303,-2.047572652
1.99128396,-0.8864964278,1.780195126,-2.049307485
1.968100298,-0.9101756887,1.755569202,-2.050597969
1.944302483,-0.9340894253,1.730629238,-2.051447238
1.91988456,-0.9582300765,1.705374707,-2.051858427
1.89484078,-0.9825889269,1.679804861,-2.051834671
1.86916564,-1.007156051,1.653918735,-2.05137909
1.842853905,-1.03192026,1.627715161,-2.050494785
1.815900647,-1.056869043,1.601192775,-2.049184832
1.78830128,-1.081988521,1.574350029,-2.047452273
1.760051591,-1.107263389,1.547185206,-2.045300106
1.731147785,-1.132676873,1.519696433,-2.042731283
1.701586517,-1.158210681,1.491881691,-2.0397487
1.671364933,-1.183844964,1.463738838,-2.036355189
1.640480714,-1.209558276,1.435265618,-2.032553513
1.608932116,-1.235327543,1.406459683,-2.02834636
1.576718008,-1.261128042,1.377318611,-2.023736335
1.543837923,-1.286933374,1.347839924,-2.018725951
1.510292094,-1.312715461,1.31802111,-2.01331763
1.476081501,-1.338444539,1.287859643,-2.00751369
1.441207915,-1.36408917,1.257353008,-2.001316344
1.405673938,-1.389616258,1.226498721,-1.994727692
1.36948305,-1.414991077,1.195294357,-1.987749717
1.332639643,-1.440177319,1.163737573,-1.980384279
1.295149072,-1.465137147,1.131826135,-1.972633114
1.257017682,-1.489831263,1.099557945,-1.964497826
1.218252853,-1.514218994,1.066931067,-1.955979886
1.178863032,-1.538258393,1.033943759,-1.947080627
1.138857761,-1.56190635,1.000594498,-1.937801242
1.09824771,-1.585118729,0.9668820109,-1.928142784
1.057044701,-1.607850509,0.932805305,-1.918106161
1.015261725,-1.630055949,0.8983636963,-1.907692136
0.9729129617,-1.651688767,0.8635568405,-1.896901329
0.9300137912,-1.67270233,0.8283847625,-1.885734213
0.8865807984,-1.693049865,0.7928478865,-1.874191119
0.8426317751,-1.712684676,0.7569470656,-1.862272235
0.7981857147,-1.731560375,0.7206836103,-1.849977608
0.7532628012,-1.749631128,0.6840593175,-1.837307152
0.7078843917,-1.7668519,0.6470764974,-1.824260644
0.6620729924,-1.783178715,0.6097380007,-1.810837735
0.615852228,-1.798568912,0.5720472434,-1.797037955
0.5692468046,-1.812981412,0.5340082312,-1.782860717
0.5222824651,-1.826376973,0.4956255816,-1.768305324
0.4749859385,-1.838718449,0.4569045452,-1.753370982
0.427384883,-1.849971039,0.4178510242,-1.738056804
0.3795078221,-1.860102523,0.3784715895,-1.722361823
0.3313840749,-1.869083494,0.338773495,-1.706285001
0.2830436809,-1.876887565,0.2987646905,-1.689825244
0.2345173196,-1.883491562,0.2584538311,-1.672981409
0.1858362252,-1.888875698,0.2178502847,-1.655752324
0.1370320972,-1.893023719,0.1769641363,-1.638136797
0.08813700765,-1.895923028,0.1358061905,-1.620133634
0.03918330557,-1.89756478,0.09438796959,-1.601741653
-0.009796481137,-1.897943956,0.05272171036,-1.582959701
-0.05876974469,-1.897059393,0.010820357,-1.563786669
-0.1077038973,-1.8949138,-0.03130244852,-1.544221512
-0.1565664707,-1.891513734,-0.07363237902,-1.524263264
-0.2053252152,-1.886869548,-0.1161544375,-1.503911057
-0.2539481963,-1.880995316,-0.1588529754,-1.483164141
-0.3024038896,-1.873908721,-0.2017117132,-1.462021898
-0.3506612725,-1.865630925,-0.2447137644,-1.440483862
-0.3986899113,-1.856186408,-0.287841661,-1.418549739
-0.4464600454,-1.845602791,-0.3310773817,-1.396219425
-0.4939426651,-1.833910631,-0.3744023829,-1.373493019
-0.5411095852,-1.821143208,-0.4177976303,-1.350370846
-0.5879335117,-1.80733629,-0.461243634,-1.326853473
-0.6343881036,-1.792527893,-0.5047204839,-1.302941722
-0.680448027,-1.776758025,-0.5482078869,-1.278636688
-0.7260890035,-1.760068429,-0.591685206,-1.253939757
-0.7712878516,-1.742502322,-0.6351314996,-1.228852614
-0.8160225214,-1.724104136,-0.6785255616,-1.203377262
-0.8602721227,-1.704919255,-0.7218459631,-1.177516032
-0.9040169458,-1.684993766,-0.7650710933,-1.151271594
-0.9558184439,-1.660171119,-0.8167848592,-1.119276714
-0.9983892829,-1.638780395,-0.8597236945,-1.09220036
-1.040400342,-1.616798426,-0.9024973686,-1.064751743
-1.081836964,-1.594271659,-0.9450839617,-1.036935061
-1.122685681,-1.571246073,-0.9874615869,-1.008754895
-1.162934208,-1.547766997,-1.029608431,-0.9802162123
-1.202571417,-1.523878941,-1.071502791,-0.9513243679
-1.241587317,-1.499625441,-1.113123116,-0.9220851093
-1.279973027,-1.475048925,-1.15444804,-0.8925045758
-1.317720745,-1.450190587,-1.195456422,-0.8625892979
-1.354823714,-1.425090287,-1.236127374,-0.8323461964
-1.39127619,-1.399786454,-1.276440303,-0.8017825788
-1.427073399,-1.374316017,-1.316374935,-0.7709061361
-1.462211502,-1.34871434,-1.355911346,-0.7397249372
-1.49668755,-1.323015174,-1.395029995,-0.7082474235
-1.530499445,-1.297250625,-1.433711747,-0.6764824011
-1.563645897,-1.271451127,-1.471937901,-0.6444390336
-1.596126378,-1.245645434,-1.509690209,-0.6121268323
-1.62794108,-1.219860613,-1.546950903,-0.5795556472
-1.659090875,-1.194122059,-1.583702713,-0.546735656
-1.689577266,-1.1684535,-1.619928886,-0.5136773529
-1.719402347,-1.142877032,-1.655613204,-0.4803915362
-1.748568763,-1.117413137,-1.690739997,-0.4468892963
-1.777079667,-1.092080725,-1.725294159,-0.4131820018
-1.80493868,-1.066897173,-1.759261159,-0.379281286
-1.832149851,-1.041878368,-1.792627053,-0.3451990327
-1.858717622,-1.017038753,-1.825378492,-0.3109473612
-1.884646789,-0.9923913796,-1.857502732,-0.2765386116
-1.909942466,-0.967947959,-1.888987636,-0.2419853293
-1.934610056,-0.9437189158,-1.919821682,-0.2073002492
-1.95865521,-0.9197134426,-1.94999397,-0.1724962802
-1.982083807,-0.8959395557,-1.979494215,-0.1375864891
-2.004901912,-0.8724041501,-2.008312759,-0.1025840842
-2.027115759,-0.8491130548,-2.036440563,-0.06750239977
-2.048731717,-0.8260710878,-2.063869209,-0.03235487909
-2.069756268,-0.8032821096,-2.0905909,0.002844941142
-2.09019598,-0.7807490763,-2.116598452,0.0380834472
-2.110057487,-0.7584740909,-2.141885294,0.07334696431
-2.129347469,-0.7364584539,-2.16644546,0.1086217725
-2.148072626,-0.7147027112,-2.190273584,0.1438941226
-2.166239666,-0.6932067017,-2.213364896,0.1791502513
-2.183855282,-0.6719696021,-2.235715208,0.2143763971
-2.200926139,-0.6509899703,-2.257320914,0.2495588148
-2.217458857,-0.6302657868,-2.278178974,0.2846837908
-2.233459996,-0.6097944945,-2.298286907,0.3197376574
-2.248936046,-0.5895730361,-2.317642782,0.3547068071
-2.263893408,-0.5695978905,-2.336245206,0.3895777062
-2.27833839,-0.549865106,-2.354093312,0.4243369089
-2.292277191,-0.5303703328,-2.371186748,0.4589710696
-2.305715893,-0.5111088534,-2.387525666,0.4934669567
-2.318660454,-0.492075611,-2.403110706,0.527811464
-2.331116694,-0.4732652364,-2.417942988,0.5619916232
-2.343090293,-0.454672073,-2.432024092,0.5959946154
-2.354586781,-0.4362902008,-2.445356053,0.6298077821
-2.365611532,-0.4181134578,-2.457941337,0.6634186358
-2.376169758,-0.4001354614,-2.469782836,0.6968148705
-2.386266503,-0.3823496267,-2.480883847,0.7299843711
-2.39590664,-0.3647491852,-2.491248061,0.7629152233
-2.405094864,-0.3473272006,-2.500879548,0.795595722
-2.41383569,-0.3300765846,-2.509782739,0.8280143797
-2.422133448,-0.3129901109,-2.517962416,0.860159935
-2.429992279,-0.2960604285,-2.525423693,0.8920213594
-2.437416133,-0.2792800733,-2.532172,0.9235878651
-2.444408767,-0.2626414802,-2.538213072,0.9548489109
-2.45097374,-0.2461369924,-2.543552931,0.985794209
-2.457114415,-0.2297588712,-2.54819787,1.01641373
-2.462833951,-0.2134993048,-2.55215444,1.046697709
-2.468135308,-0.1973504159,-2.555429433,1.076636649
-2.473021238,-0.1813042692,-2.558029867,1.106221328
-2.47749429,-0.1653528781,-2.55996297,1.135442799
-2.481556807,-0.1494882103,-2.561236167,1.164292398
-2.485210923,-0.1337021941,-2.561857063,1.192761742
-2.488458562,-0.117986723,-2.561833431,1.220842737
-2.49130144,-0.1023336604,-2.561173191,1.248527576
-2.493741064,-0.08673484449,-2.559884403,1.275808743
-2.495778726,-0.07118209149,-2.557975246,1.302679014
-2.497415511,-0.05566719996,-2.555454008,1.32913146
-2.498652289,-0.04018195409,-2.552329067,1.355159442
-2.49948972,-0.02471812706,-2.548608882,1.380756618
-2.499928249,-0.009267484195,-2.544301975,1.40591694
-2.499928249,0.009267485442,-2.538371291,1.435524596
-2.499489719,0.0247181283,-2.532803829,1.459703992
-2.498652289,0.04018195533,-2.526677193,1.483429148
-2.497415511,0.05566720121,-2.520000029,1.506695242
-2.495778726,0.07118209274,-2.512780978,1.52949774
-2.493741063,0.08673484575,-2.505028661,1.551832396
-2.49130144,0.1023336617,-2.496751671,1.573695248
-2.488458562,0.1179867242,-2.487958558,1.595082612
-2.485210922,0.1337021954,-2.478657816,1.615991087
-2.481556807,0.1494882116,-2.468857874,1.636417544
-2.47749429,0.1653528793,-2.458567082,1.656359126
-2.473021237,0.1813042705,-2.447793701,1.675813245
-2.468135307,0.1973504172,-2.436545892,1.694777575
-2.462833951,0.2134993061,-2.424831703,1.713250052
-2.457114415,0.2297588725,-2.412659065,1.731228866
-2.45097374,0.2461369937,-2.400035772,1.748712456
-2.444408766,0.2626414816,-2.386969479,1.765699508
-2.437416132,0.2792800747,-2.373467691,1.78218895
-2.429992278,0.2960604298,-2.35953775,1.798179942
-2.422133447,0.3129901123,-2.34518683,1.813671875
-2.41383569,0.330076586,-2.330421927,1.828664366
-2.405094864,0.347327202,-2.31524985,1.843157248
-2.395906639,0.3647491866,-2.299677213,1.857150566
-2.386266502,0.3823496282,-2.28371043,1.870644573
-2.376169757,0.4001354628,-2.267355705,1.88363972
-2.365611531,0.4181134593,-2.250619023,1.896136654
-2.35458678,0.4362902022,-2.23350615,1.908136205
-2.343090292,0.4546720745,-2.21602262,1.919639387
-2.331116693,0.4732652379,-2.198173734,1.930647386
-2.318660453,0.4920756125,-2.179964552,1.941161554
-2.305715892,0.5111088549,-2.161399888,1.951183403
-2.29227719,0.5303703343,-2.142484307,1.960714597
-2.278338389,0.5498651075,-2.123222119,1.969756948
-2.263893407,0.5695978921,-2.103617377,1.978312401
-2.248936045,0.5895730378,-2.083673873,1.986383037
-2.233459995,0.6097944961,-2.063395134,1.993971057
-2.217458856,0.6302657884,-2.042784422,2.001078779
-2.200926138,0.650989972,-2.02184473,2.007708628
-2.18385528,0.6719696038,-2.000578783,2.013863133
-2.166239664,0.6932067035,-1.978989035,2.019544913
-2.148072624,0.7147027129,-1.95707767,2.024756673
-2.129347467,0.7364584556,-1.934846603,2.029501197
-2.110057486,0.7584740927,-1.912297479,2.033781338
-2.090195978,0.7807490781,-1.889431678,2.037600013
-2.069756266,0.8032821114,-1.866250313,2.040960191
-2.048731716,0.8260710896,-1.842754237,2.04386489
-2.027115757,0.8491130567,-1.818944043,2.046317166
-2.00490191,0.872404152,-1.794820073,2.048320107
-1.982083805,0.8959395576,-1.770382417,2.049876825
-1.958655209,0.9197134446,-1.745630926,2.050990447
-1.934610054,0.9437189177,-1.72056521,2.051664107
-1.909942464,0.967947961,-1.695184656,2.051900943
-1.884646787,0.9923913816,-1.669488425,2.051704083
-1.85871762,1.017038755,-1.643475472,2.051076642
-1.832149849,1.04187837,-1.617144547,2.05002171
-1.804938678,1.066897175,-1.590494212,2.048542352
-1.777079665,1.092080727,-1.56352285,2.046641592
-1.748568761,1.117413139,-1.536228681,2.044322412
-1.719402344,1.142877034,-1.508609769,2.041587741
-1.689577263,1.168453503,-1.480664047,2.03844045
-1.659090873,1.194122061,-1.452389323,2.034883346
-1.627941078,1.219860615,-1.423783303,2.030919162
-1.596126375,1.245645436,-1.394843608,2.026550552
-1.563645894,1.271451129,-1.36556779,2.021780086
-1.530499443,1.297250627,-1.335953355,2.016610243
-1.496687547,1.323015176,-1.305997783,2.011043402
-1.462211499,1.348714342,-1.275698549,2.005081841
-1.427073396,1.374316019,-1.245053148,1.998727727
-1.391276187,1.399786456,-1.214059118,1.991983114
-1.354823711,1.425090289,-1.182714061,1.984849937
-1.317720742,1.450190589,-1.151015677,1.977330008
-1.279973024,1.475048927,-1.118961781,1.969425008
-1.241587314,1.499625443,-1.086550338,1.961136491
-1.202571414,1.523878943,-1.053779486,1.952465871
-1.162934205,1.547766999,-1.020647566,1.943414426
-1.122685678,1.571246075,-0.9871531521,1.933983294
-1.08183696,1.594271661,-0.9532950802,1.924173468
-1.040400339,1.616798428,-0.9190724769,1.913985801
-0.9983892795,1.638780397,-0.8844847907,1.903420997
-0.9558184405,1.660171121,-0.8495318213,1.892479618
-0.9040169423,1.684993767,-0.8071063678,1.878853459
-0.8602721191,1.704919257,-0.7713509939,1.867084877
-0.8160225178,1.724104137,-0.7352324046,1.854940551
-0.7712878479,1.742502324,-0.6987521989,1.842420445
-0.7260889998,1.76006843,-0.6619124785,1.829524393
-0.6804480233,1.776758026,-0.6247158748,1.816252094
-0.6343880999,1.792527895,-0.5871655746,1.802603127
-0.587933508,1.807336291,-0.5492653449,1.788576949
-0.5411095813,1.821143209,-0.5110195561,1.774172908
-0.4939426613,1.833910632,-0.472433203,1.759390248
-0.4464600415,1.845602792,-0.4335119252,1.744228116
-0.3986899074,1.856186409,-0.394262024,1.728685577
-0.3506612686,1.865630926,-0.3546904787,1.71276162
-0.3024038857,1.873908721,-0.3148049593,1.696455171
-0.2539481924,1.880995316,-0.2746138378,1.679765106
-0.2053252112,1.886869548,-0.2341261961,1.662690264
-0.1565664668,1.891513734,-0.1933518323,1.645229457
-0.1077038933,1.894913801,-0.1523012629,1.627381492
-0.05876974074,1.897059394,-0.1109857235,1.609145178
-0.009796477185,1.897943956,-0.06941716576,1.59051935
0.03918330952,1.89756478,-0.02760825184,1.571502879
0.0881370116,1.895923027,0.01442765402,1.552094693
0.1370321011,1.893023719,0.05667649704,1.532293792
0.1858362291,1.888875698,0.09912354612,1.512099266
0.2345173235,1.883491562,0.1417534109,1.491510316
0.2830436848,1.876887564,0.1845500617,1.470526268
0.3313840788,1.869083493,0.2274968518,1.449146594
0.379507826,1.860102522,0.2705765425,1.42737093
0.4273848869,1.849971038,0.3137713302,1.405199092
0.4749859423,1.838718448,0.3570628766,1.382631096
0.5222824689,1.826376972,0.4004323395,1.359667177
0.5692468084,1.812981411,0.4438604073,1.3363078
0.6158522318,1.798568911,0.4873273332,1.312553684
0.6620729961,1.783178713,0.530812973,1.288405813
0.7078843953,1.766851899,0.5742968226,1.263865456
0.7532628048,1.749631126,0.6177580572,1.238934175
0.7981857183,1.731560373,0.6611755717,1.213613846
0.8426317787,1.712684674,0.7045280214,1.187906666
0.8865808019,1.693049863,0.7477938634,1.161815169
0.9300137947,1.672702328,0.7909513978,1.135342234
0.9729129651,1.651688765,0.8339788099,1.108491097
1.015261728,1.630055948,0.8768542115,1.081265358
1.057044704,1.607850507,0.9195556826,1.05366899
1.098247714,1.585118728,0.9620613117,1.025706343
1.138857764,1.561906348,1.004349237,0.9973821529
1.178863035,1.538258391,1.046397684,0.9687015407
1.218252856,1.514218992,1.088185006,0.939670019
1.257017685,1.489831261,1.129689723,0.9102934918
1.295149075,1.465137145,1.170890554,0.880578255
1.332639646,1.440177317,1.211766454,0.8505309954
1.369483052,1.414991075,1.252296652,0.820158789
1.405673941,1.389616255,1.292460676,0.7894690971
1.441207918,1.364089168,1.332238389,0.7584697627
1.476081504,1.338444537,1.371610018,0.7271690043
1.510292096,1.312715458,1.410556181,0.6955754102
1.543837926,1.286933372,1.449057913,0.6636979304
1.576718011,1.26112804,1.487096692,0.6315458688
1.608932118,1.235327541,1.524654459,0.5991288734
1.640480717,1.209558274,1.561713643,0.5664569266
1.671364935,1.183844962,1.598257179,0.533540334
1.701586519,1.158210679,1.634268526,0.500389713
1.731147788,1.132676871,1.669731683,0.4670159803
1.760051594,1.107263387,1.704631204,0.4334303392
1.788301282,1.081988519,1.738952212,0.3996442658
1.815900649,1.056869041,1.77268041,0.3656694955
1.842853907,1.031920258,1.805802091,0.3315180078
1.869165642,1.007156049,1.838304146,0.2972020125
1.894840782,0.9825889249,1.870174073,0.2627339333
1.919884562,0.9582300745,1.901399982,0.2281263936
1.944302485,0.9340894233,1.931970598,0.1933921997
1.9681003,0.9101756868,1.961875268,0.1585443256
1.991283962,0.8864964259,1.991103957,0.1235958965
2.013859608,0.8630581027,2.019647254,0.08856017327
2.035833528,0.8398661354,2.047496371,0.05345053552
2.05721214,0.8169249525,2.074643136,0.01828046596
2.078001963,0.7942380464,2.10108,-0.01693646603
2.098209594,0.771808026,2.126800022,-0.05218662037
2.117841688,0.7496366672,2.151796875,-0.08745630232
2.136904935,0.727724963,2.176064835,-0.1227317783
2.155406041,0.7060731711,2.199598774,-0.1579992917
2.176874779,0.6804334516,2.226864247,-0.2002904171
2.194162742,0.6593510436,2.248768192,-0.2354919738
2.210909925,0.6385249583,2.269925639,-0.2706415695
2.227122913,0.6179528492,2.290333885,-0.3057255164
2.242808225,0.5976318547,2.30999078,-0.3407301814
2.2579723,0.5775586348,2.328894718,-0.3756419995
2.272621483,0.5577294062,2.347044622,-0.4104474881
2.28676202,0.5381399746,2.364439936,-0.4451332601
2.30040004,0.5187857661,2.381080611,-0.4796860366
2.313541551,0.4996618564,2.396967094,-0.51409266
2.32619243,0.4807629979,2.412100315,-0.5483401054
2.338358413,0.4620836462,2.426481672,-0.5824154926
2.350045092,0.4436179838,2.440113018,-0.6163060978
2.361257903,0.4253599432,2.452996649,-0.6499993638
2.372002124,0.4073032274,2.465135289,-0.6834829108
2.382282867,0.3894413304,2.476532073,-0.7167445462
2.392105073,0.3717675549,2.487190539,-0.7497722744
2.401473511,0.35427503,2.497114605,-0.7825543053
2.410392766,0.3369567263,2.50630856,-0.8150790636
2.418867244,0.3198054711,2.514777047,-0.8473351965
2.426901161,0.3028139617,2.522525049,-0.8793115814
2.434498544,0.2859747781,2.529557873,-0.9109973335
2.441663227,0.2692803941,2.535881132,-0.9423818121
2.448398851,0.2527231884,2.541500736,-0.9734546274
2.454708854,0.236295454,2.546422871,-1.004205646
2.46059648,0.2199894075,2.550653987,-1.034624996
2.466064766,0.2037971967,2.554200781,-1.064703074
2.471116549,0.1877109088,2.557070182,-1.094430547
2.47575446,0.1717225769,2.559269337,-1.123798357
2.479980924,0.1558241863,2.560805594,-1.152797726
2.483798157,0.1400076804,2.561686487,-1.18142016
2.487208169,0.124264966,2.561919724,-1.209657447
2.490212759,0.1085879182,2.561513167,-1.237501666
2.492813517,0.09296838451,2.560474823,-1.264945186
2.495011822,0.07739818959,2.558812825,-1.291980664
2.496808842,0.06186913864,2.556535419,-1.318601052
2.498205532,0.04637302118,2.553650947,-1.344799597
2.499202636,0.03090161441,2.550167841,-1.370569838
2.499800685,0.01544668641,2.546094597,-1.395905609
2.5,-7.020010163e-10,2.541439771,-1.420801037


==> data/vector_field_pendulum.csv <==
x,y,u,v
-2.608357616,-2.769657954,-0.2832847674,0.0393159074
-2.608942841,-2.315158746,-0.2821143187,0.04698415888
-2.61000148,-1.862478046,-0.2799970406,0.05828942636
-2.612209616,-1.413246701,-0.2755807673,0.07649340295
-2.617985512,-0.9716318818,-0.2640289766,0.1099304303
-2.640110941,-0.5498395889,-0.2197781172,0.1830125111
-2.75,-0.143,0,0.286
-2.859889059,0.3668270778,0.2197781172,0.1830125111
-2.882014488,0.8617014515,0.2640289766,0.1099304303
-2.887790384,1.336753299,0.2755807673,0.07649340295
-2.88999852,1.80418862,0.2799970406,0.05828942636
-2.891057159,2.268174587,0.2821143187,0.04698415888
-2.891642384,2.730342046,0.2832847674,0.0393159074
-2.153721134,-2.787683286,-0.275891065,0.07536657236
-2.15578148,-2.336211208,-0.2717703726,0.08908908211
-2.159344624,-1.887553966,-0.2646440852,0.1084412661
-2.166174881,-1.443562465,-0.2509835721,0.1371249304
-2.181063636,-1.007308652,-0.2212060616,0.1812839714
-2.21718838,-0.5804070192,-0.1489565738,0.2441473717
-2.291666667,-0.143,0,0.286
-2.366144954,0.3362596475,0.1489565738,0.2441473717
-2.402269697,0.8260246809,0.2212060616,0.1812839714
-2.417158453,1.306437535,0.2509835721,0.1371249304
-2.423988709,1.7791127,0.2646440852,0.1084412661
-2.427551853,2.247122126,0.2717703726,0.08908908211
-2.429612199,2.712316714,0.275891065,0.07536657236
-1.698411146,-2.797381466,-0.2698443749,0.09476293234
-1.701556393,-2.347198983,-0.2635538798,0.1110646319
-1.706813426,-1.899979511,-0.253039815,0.1332923554
-1.716312644,-1.45718977,-0.2340413777,0.164379541
-1.734886271,-1.020383473,-0.1968941241,0.2074336132
-1.772020848,-0.5875222613,-0.1226249711,0.258377856
-1.833333333,-0.143,0,0.286
-1.894645819,0.3291444053,0.1226249711,0.258377856
-1.931780395,0.81294986,0.1968941241,0.2074336132
-1.950354022,1.292810229,0.2340413777,0.164379541
-1.959853241,1.766687156,0.253039815,0.1332923554
-1.965110273,2.236134351,0.2635538798,0.1110646319
-1.968255521,2.702618534,0.2698443749,0.09476293234
-1.240311529,-2.798041813,-0.2693769418,0.09608362616
-1.243536316,-2.34793655,-0.2629273685,0.1125397659
-1.248912603,-1.900794198,-0.2521747942,0.1349217299
-1.258586088,-1.458046981,-0.2328278248,0.1660939613
-1.277362107,-1.021145573,-0.1952757853,0.2089578131
-1.314464128,-0.5878879868,-0.1210717433,0.259109307
-1.375,-0.143,0,0.286
-1.435535872,0.3287786798,0.1210717433,0.259109307
-1.472637893,0.8121877601,0.1952757853,0.2089578131
-1.491413912,1.291953019,0.2328278248,0.1660939613
-1.501087397,1.765872468,0.2521747942,0.1349217299
-1.506463684,2.235396784,0.2629273685,0.1125397659
-1.509688471,2.701958187,0.2693769418,0.09608362616
-0.7792729994,-2.789648205,-0.2747873346,0.07929641067
-0.7815392834,-2.338459725,-0.2702547664,0.09358611659
-0.7854335904,-1.890138964,-0.2624661526,0.1136112615
-0.7928141605,-1.446481163,-0.2477050122,0.1429623269
-0.8085525554,-1.010263349,-0.2162282224,0.1871933648
-0.8451478284,-0.5821640879,-0.1430376764,0.2476615092
-0.9166666667,-0.143,0,0.286
-0.9881855049,0.3345025787,0.1430376764,0.2476615092
-1.024780778,0.8230699842,0.2162282224,0.1871933648
-1.040519173,1.303518837,0.2477050122,0.1429623269
-1.047899743,1.776527703,0.2624661526,0.1136112615
-1.05179405,2.244873608,0.2702547664,0.09358611659
-1.054060334,2.710351795,0.2747873346,0.07929641067
-0.3171490318,-2.77271548,-0.282368603,0.04543095916
-0.3179263213,-2.31877517,-0.2808140241,0.0542170071
-0.3193242863,-1.86688158,-0.278018094,0.06709649308
-0.3222073824,-1.418803259,-0.2722519018,0.08760651787
-0.3295503427,-0.9788272758,-0.2575659812,0.1243212183
-0.3554505499,-0.5576516744,-0.2057655669,0.1986366821
-0.4583333333,-0.143,0,0.286
-0.5612161168,0.3590149923,0.2057655669,0.1986366821
-0.5871163239,0.8545060575,0.2575659812,0.1243212183
-0.5944592842,1.331196741,0.2722519018,0.08760651787
-0.5973423803,1.799785087,0.278018094,0.06709649308
-0.5987403454,2.264558163,0.2808140241,0.0542170071
-0.5995176348,2.72728452,0.282368603,0.04543095916
0.143,-2.75,-0.286,-0
0.143,-2.291666667,-0.286,-0
0.143,-1.833333333,-0.286,-0
0.143,-1.375,-0.286,-0
0.143,-0.9166666667,-0.286,-0
0.143,-0.4583333333,-0.286,-0
-0.143,0.4583333333,0.286,-0
-0.143,0.9166666667,0.286,-0
-0.143,1.375,0.286,-0
-0.143,1.833333333,0.286,-0
-0.143,2.291666667,0.286,-0
-0.143,2.75,0.286,-0
0.5995176348,-2.72728452,-0.282368603,-0.04543095916
0.5987403454,-2.264558163,-0.2808140241,-0.0542170071
0.5973423803,-1.799785087,-0.278018094,-0.06709649308
0.5944592842,-1.331196741,-0.2722519018,-0.08760651787
0.5871163239,-0.8545060575,-0.2575659812,-0.1243212183
0.5612161168,-0.3590149923,-0.2057655669,-0.1986366821
0.4583333333,0.143,0,-0.286
0.3554505499,0.5576516744,0.2057655669,-0.1986366821
0.3295503427,0.9788272758,0.2575659812,-0.1243212183
0.3222073824,1.418803259,0.2722519018,-0.08760651787
0.3193242863,1.86688158,0.278018094,-0.06709649308
0.3179263213,2.31877517,0.2808140241,-0.0542170071
0.3171490318,2.77271548,0.282368603,-0.04543095916
1.054060334,-2.710351795,-0.2747873346,-0.07929641067
1.05179405,-2.244873608,-0.2702547664,-0.09358611659
1.047899743,-1.776527703,-0.2624661526,-0.1136112615
1.040519173,-1.303518837,-0.2477050122,-0.1429623269
1.024780778,-0.8230699842,-0.2162282224,-0.1871933648
0.9881855049,-0.3345025787,-0.1430376764,-0.2476615092
0.9166666667,0.143,0,-0.286
0.8451478284,0.5821640879,0.1430376764,-0.2476615092
0.8085525554,1.010263349,0.2162282224,-0.1871933648
0.7928141605,1.446481163,0.2477050122,-0.1429623269
0.7854335904,1.890138964,0.2624661526,-0.1136112615
0.7815392834,2.338459725,0.2702547664,-0.09358611659
0.7792729994,2.789648205,0.2747873346,-0.07929641067
1.509688471,-2.701958187,-0.2693769418,-0.09608362616
1.506463684,-2.235396784,-0.2629273685,-0.1125397659
1.501087397,-1.765872468,-0.2521747942,-0.1349217299
1.491413912,-1.291953019,-0.2328278248,-0.1660939613
1.472637893,-0.8121877601,-0.1952757853,-0.2089578131
1.435535872,-0.3287786798,-0.1210717433,-0.259109307
1.375,0.143,0,-0.286
1.314464128,0.5878879868,0.1210717433,-0.259109307
1.277362107,1.021145573,0.1952757853,-0.2089578131
1.258586088,1.458046981,0.2328278248,-0.1660939613
1.248912603,1.900794198,0.2521747942,-0.1349217299
1.243536316,2.34793655,0.2629273685,-0.1125397659
1.240311529,2.798041813,0.2693769418,-0.09608362616
1.968255521,-2.702618534,-0.2698443749,-0.09476293234
1.965110273,-2.236134351,-0.2635538798,-0.1110646319
1.959853241,-1.766687156,-0.253039815,-0.1332923554
1.950354022,-1.292810229,-0.2340413777,-0.164379541
1.931780395,-0.81294986,-0.1968941241,-0.2074336132
1.894645819,-0.3291444053,-0.1226249711,-0.258377856
1.833333333,0.143,0,-0.286
1.772020848,0.5875222613,0.1226249711,-0.258377856
1.734886271,1.020383473,0.1968941241,-0.2074336132
1.716312644,1.45718977,0.2340413777,-0.164379541
1.706813426,1.899979511,0.253039815,-0.1332923554
1.701556393,2.347198983,0.2635538798,-0.1110646319
1.698411146,2.797381466,0.2698443749,-0.09476293234
2.429612199,-2.712316714,-0.275891065,-0.07536657236
2.427551853,-2.247122126,-0.2717703726,-0.08908908211
2.423988709,-1.7791127,-0.2646440852,-0.1084412661
2.417158453,-1.306437535,-0.2509835721,-0.1371249304
2.402269697,-0.8260246809,-0.2212060616,-0.1812839714
2.366144954,-0.3362596475,-0.1489565738,-0.2441473717
2.291666667,0.143,0,-0.286
2.21718838,0.5804070192,0.1489565738,-0.2441473717
2.181063636,1.007308652,0.2212060616,-0.1812839714
2.166174881,1.443562465,0.2509835721,-0.1371249304
2.159344624,1.887553966,0.2646440852,-0.1084412661
2.15578148,2.336211208,0.2717703726,-0.08908908211
2.153721134,2.787683286,0.275891065,-0.07536657236
2.891642384,-2.730342046,-0.2832847674,-0.0393159074
2.891057159,-2.268174587,-0.2821143187,-0.04698415888
2.88999852,-1.80418862,-0.2799970406,-0.05828942636
2.887790384,-1.336753299,-0.2755807673,-0.07649340295
2.882014488,-0.8617014515,-0.2640289766,-0.1099304303
2.859889059,-0.3668270778,-0.2197781172,-0.1830125111
2.75,0.143,0,-0.286
2.640110941,0.5498395889,0.2197781172,-0.1830125111
2.617985512,0.9716318818,0.2640289766,-0.1099304303
2.612209616,1.413246701,0.2755807673,-0.07649340295
2.61000148,1.862478046,0.2799970406,-0.05828942636
2.608942841,2.315158746,0.2821143187,-0.04698415888
2.608357616,2.769657954,0.2832847674,-0.0393159074


==> data/vector_field_polynomial.csv <==
x,y,u,v
-2.934373423,-2.907330292,0.2325129162,0.1784266549
-2.920863862,-2.452918396,0.2054937953,0.2089751839
-2.899149574,-2.000844185,0.1620652185,0.2441990834
-2.869671338,-1.546232563,0.1031087466,0.2743481616
-2.839423179,-1.084357242,0.04261242913,0.2899698403
-2.816944698,-0.6162235541,-0.002344534065,0.2930747866
-2.805861144,-0.1460286845,-0.02451164135,0.2920573691
-2.807408816,0.3235358361,-0.02141629755,0.2923006493
-2.825779718,0.793030721,0.01532550557,0.2926832012
-2.867868462,1.271220279,0.09950299428,0.2756764073
-2.919539345,1.77297091,0.2028447602,0.2115474667
-2.947944171,2.280464059,0.2596544115,0.1359334909
-2.957400609,2.772568658,0.2785672888,0.09109661352
-2.44324368,-2.929853711,0.1896257514,0.2234734924
-2.409191581,-2.481782631,0.1215215546,0.2667036542
-2.361925864,-2.024664022,0.02699011938,0.2918387583
-2.319678959,-1.5527523,-0.0575036902,0.2873876354
-2.293910113,-1.075394658,-0.1090413828,0.2720446732
-2.281677979,-0.6001416789,-0.1335056498,0.2609110363
-2.278322737,-0.128683491,-0.140216133,0.257366982
-2.282954608,0.3385852471,-0.1309523926,0.2622018273
-2.302511456,0.8002105619,-0.09183869513,0.2783235194
-2.364376765,1.263386563,0.03189192185,0.2913438393
-2.45901083,1.782585193,0.2211600511,0.1923188997
-2.488438004,2.305157649,0.2800143992,0.0865463093
-2.493012417,2.794226821,0.2891632266,0.04778028667
-1.920112689,-2.958698851,0.08273609248,0.2811637715
-1.85691039,-2.493337143,-0.04366850708,0.2898126789
-1.811858653,-2.009131936,-0.1337719811,0.2607745855
-1.790423984,-1.525994546,-0.1766413193,0.2338721268
-1.781977081,-1.049420587,-0.193535125,0.2200965306
-1.779912532,-0.5778841071,-0.1976642231,0.2163958925
-1.781596049,-0.1097120438,-0.1942971878,0.2194240876
-1.787769382,0.3548032475,-0.1819505216,0.2297658266
-1.809061867,0.8104580381,-0.1393655533,0.257828567
-1.916068741,1.267349296,0.07464819492,0.2834183734
-2.019872902,1.839280783,0.2822565186,0.07892772077
-2.025209623,2.343677733,0.2929299586,0.009506142208
-2.0252805,2.819467765,0.2930717126,-0.00270160069
-1.361009977,-2.95655801,-0.09609701057,0.2768820903
-1.317892905,-2.46316275,-0.1823311551,0.229463891
-1.301012366,-1.977742716,-0.2160922336,0.1979961464
-1.295421303,-1.501585091,-0.2272743582,0.1850532179
-1.29486135,-1.031206938,-0.2283942655,0.1836692322
-1.296924089,-0.5640284082,-0.2242687869,0.1886844949
-1.300959034,-0.09893983537,-0.2161988975,0.1978796707
-1.309751435,0.361923959,-0.1986140953,0.2155244036
-1.355045852,0.8031474428,-0.1080252609,0.2724497576
-1.551361442,1.374066346,0.2846059188,0.06998427226
-1.554424866,1.897270204,0.290732767,-0.03705112134
-1.553690462,2.37201411,0.2892639592,-0.04716661203
-1.5541081,2.838978178,0.2900992356,-0.04172242688
-0.8335928411,-2.919533351,-0.2115589611,0.202832772
-0.8195546236,-2.432800829,-0.239635396,0.1687400497
-0.8153514612,-1.956804928,-0.2480417207,0.1561205694
-0.8153234068,-1.487074177,-0.2480978295,0.1560313891
-0.8175407661,-1.020807289,-0.2436631111,0.1628699349
-0.8212292618,-0.5563856375,-0.2362861196,0.1733989534
-0.8270117934,-0.09407280977,-0.2247210565,0.1881456195
-0.8463285514,0.3564720332,-0.1860875403,0.2264282552
-1.082287728,0.9069721898,0.2858308122,0.06480026359
-1.080818056,1.447368872,0.2828914697,-0.07662077905
-1.079797702,1.920640877,0.2808507607,-0.0837924673
-1.080820384,2.386732601,0.2828961239,-0.07660359313
-1.081966241,2.851903887,0.285187838,-0.06757384444
-0.3424334609,-2.89078974,-0.2545053997,0.14534555
-0.3388701824,-2.414474438,-0.2616319568,0.1320872687
-0.3388076579,-1.944664286,-0.2617570058,0.1318392859
-0.3406492722,-1.478513959,-0.2580737771,0.1389109533
-0.3437027092,-1.014223853,-0.2519669032,0.149703063
-0.3477486808,-0.5509624355,-0.2438749599,0.1625525494
-0.3558520357,-0.09228420129,-0.2276682502,0.1845684026
-0.6126871161,0.4376657199,0.2860019106,0.06404088175
-0.605677603,0.9939700275,0.2719828844,-0.1091954119
-0.605209208,1.464808689,0.2710460944,-0.111500413
-0.6068235798,1.93039646,0.2742748379,-0.1033036333
-0.6084858747,2.395433158,0.2775994277,-0.094004708
-0.6094810489,2.862071158,0.2795897761,-0.08790838676
0.1356524139,-2.873551651,-0.2713048278,0.1108693728
0.1358257011,-2.403439537,-0.2716514023,0.1100174669
0.1344739667,-1.936979806,-0.2689479334,0.1164703247
0.1322001503,-1.472285867,-0.2644003005,0.1264547685
0.1296300436,-1.007714356,-0.2592600872,0.1366840685
0.1275697172,-0.5418009935,-0.2551394345,0.1442296653
-0.1275697189,0.5418009905,0.2551394378,-0.1442296595
-0.1296300457,1.007714352,0.2592600913,-0.1366840607
-0.132200151,1.472285865,0.2644003021,-0.1264547653
-0.1344739645,1.936979811,0.268947929,-0.1164703346
-0.1358256944,2.403439554,0.2716513887,-0.1100175004
-0.1356523991,2.873551687,0.2713047982,-0.110869445
0.6094810563,-2.862071135,-0.2795897909,0.08790833968
0.6084858781,-2.395433148,-0.2775994346,0.09400468761
0.6068235804,-1.930396458,-0.2742748391,0.1033036302
0.6052092067,-1.464808692,-0.2710460918,0.1115004193
0.6056776012,-0.9939700321,-0.2719828807,0.1091954211
0.6126871165,-0.4376657216,-0.2860019113,-0.06404087837
0.3558520332,0.09228419823,0.2276682552,-0.1845683965
0.347748678,0.5509624313,0.2438749656,-0.1625525409
0.3437027072,1.01422385,0.2519669073,-0.1497030561
0.3406492729,1.47851396,0.2580737758,-0.1389109557
0.3388076635,1.944664297,0.2617569947,-0.1318393079
0.3388701966,2.414474466,0.2616319285,-0.1320873249
0.3424334939,2.890789798,0.2545053338,-0.1453456655
1.081966244,-2.851903871,-0.2851878455,0.06757381259
1.080820385,-2.386732594,-0.2828961273,0.07660358052
1.079797702,-1.920640877,-0.2808507604,0.08379246829
1.080818055,-1.447368877,-0.282891467,0.07662078873
1.082287728,-0.9069721925,-0.2858308134,-0.06480025826
0.8463285436,-0.3564720397,0.1860875561,-0.2264282422
0.827011789,0.0940728046,0.2247210652,-0.1881456092
0.8212292584,0.5563856329,0.2362861264,-0.1733989442
0.8175407652,1.020807288,0.2436631128,-0.1628699323
0.8153234111,1.487074184,0.248097821,-0.1560314026
0.8153514749,1.95680495,0.2480416934,-0.1561206127
0.819554657,2.432800876,0.2396353292,-0.1687401445
0.8335929257,2.919533439,0.2115587918,-0.2028329485
1.554108102,-2.838978167,-0.2900992387,0.04172240528
1.553690463,-2.372014106,-0.2892639605,0.04716660418
1.554424866,-1.897270205,-0.2907327666,0.03705112458
1.551361442,-1.374066348,-0.2846059197,-0.06998426859
1.355045833,-0.8031474503,0.1080252987,-0.2724497426
1.309751428,-0.3619239656,0.1986141096,-0.2155243904
1.300959029,0.09893983001,0.2161989074,-0.19787966
1.296924087,0.5640284056,0.2242687913,-0.1886844896
1.294861353,1.031206942,0.2283942589,-0.1836692404
1.295421317,1.501585108,0.2272743306,-0.185053252
1.301012401,1.977742755,0.2160921624,-0.1979962241
1.317892991,2.463162818,0.1823309821,-0.2294640284
1.361010168,2.956558076,0.09609662948,-0.2768822226
2.0252805,-2.819467758,-0.2930717127,0.002701587335
2.025209622,-2.343677731,-0.2929299585,-0.009506146717
2.019872903,-1.839280783,-0.2822565187,-0.07892772023
1.916068726,-1.267349292,-0.0746481665,-0.2834183809
1.809061856,-0.8104580438,0.1393655744,-0.2578285556
1.787769376,-0.3548032524,0.1819505341,-0.2297658167
1.781596047,0.1097120413,0.1942971934,-0.2194240826
1.779912535,0.5778841102,0.1976642163,-0.2163958987
1.781977096,1.049420601,0.1935350937,-0.2200965581
1.790424024,1.525994576,0.1766412386,-0.2338721877
1.811858743,2.009131982,0.1337718005,-0.2607746782
1.856910553,2.493337168,0.04366818066,-0.2898127281
1.920112855,2.958698802,-0.08273642397,-0.2811636739
2.493012417,-2.794226819,-0.2891632256,-0.04778029259
2.488438003,-2.305157649,-0.280014399,-0.08654630994
2.45901083,-1.782585194,-0.2211600517,-0.192318899
2.364376761,-1.263386562,-0.03189191334,-0.2913438402
2.302511452,-0.8002105633,0.09183870349,-0.2783235167
2.282954607,-0.3385852474,0.1309523939,-0.2622018267
2.278322744,0.1286834945,0.1402161201,-0.257366989
2.281678,0.6001416894,0.1335056088,-0.2609110572
2.293910159,1.075394677,0.1090412897,-0.2720447105
2.319679047,1.552752318,0.05750351439,-0.2873876706
2.361925988,2.024664011,-0.02699036713,-0.2918387354
2.409191691,2.481782581,-0.1215217735,-0.2667035544
2.443243745,2.929853655,-0.1896258825,-0.2234733811
2.957400609,-2.772568658,-0.2785672886,-0.09109661415
2.947944171,-2.28046406,-0.2596544131,-0.1359334879
2.919539348,-1.772970913,-0.2028447657,-0.2115474613
2.867868467,-1.271220281,-0.0995030041,-0.2756764037
2.825779725,-0.7930307214,-0.01532552055,-0.2926832004
2.80740883,-0.3235358351,0.02141626989,-0.2923006513
2.80586117,0.1460286867,0.0245115887,-0.2920573735
2.816944744,0.6162235545,0.002344442262,-0.2930747873
2.839423247,1.084357232,-0.04261256437,-0.2899698204
2.869671415,1.546232534,-0.1031088999,-0.274348104
2.899149638,2.000844142,-0.1620653464,-0.2441989985
2.920863905,2.452918354,-0.20549388,-0.2089751006
2.934373448,2.907330259,-0.2325129669,-0.1784265889


==> data/vector_field_trajectories.csv <==
t,x1_open,x2_open,x1_degree1,x2_degree1,x1_degree3,x2_degree3,x1_degree5,x2_degree5
0,2.541439771,-1.420801036,2.541439771,-1.420801036,2.541439771,-1.420801036,2.541439771,-1.420801036
0.02580790716,2.471826608,-1.466858931,2.538752175,-1.444398138,2.53619185,-1.445257298,2.536211963,-1.445250541
0.05161581433,2.401955556,-1.510537835,2.535436003,-1.467637594,2.53037686,-1.469262691,2.530419797,-1.469248838
0.07742372149,2.331890609,-1.551862462,2.531492077,-1.490513651,2.524003675,-1.492812077,2.524071917,-1.49279093
0.1032316287,2.261694289,-1.590858831,2.526921372,-1.513020646,2.517081194,-1.515900608,2.517176965,-1.515872113
0.1290395358,2.191427635,-1.62755421,2.521725023,-1.535153006,2.509618333,-1.538523724,2.509743578,-1.538487967
0.154847443,2.121150188,-1.661977067,2.515904315,-1.556905252,2.501624001,-1.560677152,2.501780367,-1.56063436
0.1806553502,2.05091998,-1.694157009,2.50946069,-1.578271999,2.49310709,-1.582356907,2.493295909,-1.582307442
0.2064632573,1.980793527,-1.724124734,2.502395745,-1.599247956,2.48407646,-1.603559288,2.484298731,-1.603503643
0.2322711645,1.910825818,-1.751911975,2.494711229,-1.619827931,2.474540919,-1.624280878,2.474797305,-1.624219671
0.2580790716,1.841070312,-1.777551448,2.486409046,-1.640006828,2.464509213,-1.64451854,2.464800028,-1.644452505
0.2838869788,1.771578932,-1.801076802,2.477491251,-1.659779652,2.453990007,-1.664269418,2.454315217,-1.664199398
0.309694886,1.702402059,-1.822522565,2.467960053,-1.679141507,2.442991876,-1.68353093,2.443351092,-1.683457867
0.3355027931,1.633588534,-1.841924096,2.457817813,-1.698087599,2.431523281,-1.702300769,2.431915772,-1.70222569
0.3613107003,1.565185654,-1.859317532,2.447067041,-1.716613239,2.419592565,-1.720576895,2.420017258,-1.720500906
0.3871186075,1.497239174,-1.874739739,2.435710402,-1.73471384,2.407207934,-1.738357535,2.407663428,-1.738281805
0.4129265146,1.429793308,-1.888228266,2.423750706,-1.75238492,2.394377442,-1.755641178,2.394862023,-1.755566925
0.4387344218,1.362890731,-1.899821293,2.411190916,-1.769622105,2.381108984,-1.772426568,2.381620637,-1.772355051
0.464542329,1.296572586,-1.909557584,2.398034142,-1.786421127,2.367410277,-1.788712704,2.367946713,-1.788645202
0.4903502361,1.230878487,-1.917476444,2.384283642,-1.802777828,2.353288852,-1.80449883,2.353847525,-1.804436633
0.5161581433,1.165846524,-1.923617669,2.369942821,-1.818688157,2.338752042,-1.819784432,2.339330178,-1.819728825
0.5419660505,1.101513276,-1.9280215,2.355015231,-1.834148176,2.323806969,-1.834569234,2.324401594,-1.834521481
0.5677739576,1.037913813,-1.930728585,2.339504567,-1.849154059,2.308460538,-1.848853186,2.309068506,-1.848814522
0.5935818648,0.9750817077,-1.931779927,2.323414671,-1.863702088,2.292719421,-1.862636466,2.293337449,-1.862608076
0.619389772,0.9130490498,-1.931216846,2.306749527,-1.877788664,2.276590054,-1.875919464,2.277214752,-1.875902475
0.6451976791,0.8518464523,-1.929080938,2.289513261,-1.891410299,2.260078625,-1.888702783,2.260706535,-1.88869825
0.6710055863,0.7915030668,-1.92541403,2.271710143,-1.90456362,2.243191068,-1.900987228,2.243818695,-1.900996121
0.6968134934,0.7320465957,-1.920258142,2.253344579,-1.917245372,2.225933055,-1.9127738,2.226556905,-1.912796994
0.7226214006,0.6735033068,-1.913655446,2.234421118,-1.929452414,2.208309991,-1.924063687,2.208926608,-1.924101951
0.7484293078,0.6158980483,-1.905648232,2.214944446,-1.941181725,2.190327007,-1.934858256,2.190933008,-1.934912246
0.7742372149,0.5592542642,-1.896278864,2.194919386,-1.952430401,2.171988957,-1.945159046,2.172581069,-1.945229295
0.8000451221,0.5035940111,-1.885589746,2.174350896,-1.963195658,2.153300413,-1.954967759,2.153875505,-1.955054674
0.8258530293,0.4489379753,-1.873623287,2.153244069,-1.973474831,2.134265662,-1.964286254,2.134820779,-1.964390104
0.8516609364,0.3953054908,-1.860421867,2.131604132,-1.983265374,2.114888703,-1.973116534,2.1154211,-1.973237454
0.8774688436,0.3427145579,-1.846027798,2.109436443,-1.992564865,2.095173246,-1.981460742,2.095680416,-1.981598722
0.9032767508,0.291181862,-1.830483296,2.086746491,-2.001371001,2.075122712,-1.989321148,2.075602413,-1.989476039
0.9290846579,0.240722794,-1.813830447,2.063539894,-2.009681603,2.054740232,-1.996700143,2.055190512,-1.996871654
0.9548925651,0.19135147,-1.796111176,2.039822399,-2.017494612,2.034028647,-2.003600228,2.034447868,-2.003787929
0.9807004723,0.1430807528,-1.777367215,2.015599879,-2.024808096,2.012990511,-2.010024009,2.013377366,-2.01022733
1.006508379,0.09592227269,-1.757640075,1.990878331,-2.031620243,1.991628092,-2.015974181,1.991981624,-2.016192424
1.032316287,0.04988644975,-1.736971018,1.965663876,-2.037929369,1.969943375,-2.021453527,1.970262986,-2.021685866
1.058124194,0.004982515758,-1.71540103,1.939962759,-2.04373391,1.947938067,-2.026464903,1.948223529,-2.026710392
1.083932101,-0.03878146287,-1.692970792,1.913781342,-2.04903243,1.9256136,-2.031011231,1.92586506,-2.031268817
1.109740008,-0.08139856208,-1.669720654,1.88712611,-2.053823619,1.902971135,-2.035095492,1.903189117,-2.035364018
1.135547915,-0.1228629768,-1.645690614,1.860003661,-2.058106289,1.88001157,-2.038720712,1.880196973,-2.038998934
1.161355822,-0.1631699971,-1.620920292,1.832420711,-2.061879382,1.856735547,-2.041889961,1.856889638,-2.042176556
1.18716373,-0.2023159846,-1.595448905,1.804384091,-2.065141963,1.833143457,-2.044606336,1.833267858,-2.044899918
1.212971637,-0.2402983475,-1.569315249,1.775900742,-2.067893225,1.809235447,-2.046872959,1.809332127,-2.047172089
1.238779544,-0.2771155165,-1.542557676,1.746977718,-2.070132488,1.785011431,-2.048692964,1.785082684,-2.048996168
1.264587451,-0.3127669198,-1.515214071,1.717622179,-2.071859196,1.760471098,-2.050069492,1.760519523,-2.050375272
1.290395358,-0.3472529582,-1.487321837,1.687841394,-2.073072925,1.735613921,-2.051005681,1.735642399,-2.051312534
1.316203265,-0.3805749803,-1.458917877,1.657642738,-2.073773372,1.710439167,-2.05150466,1.71045083,-2.051811091
1.342011173,-0.4127352568,-1.430038572,1.627033687,-2.073960366,1.684945911,-2.051569538,1.684944113,-2.051874075
1.36781908,-0.4437369554,-1.400719766,1.596021821,-2.07363386,1.659133042,-2.051203401,1.659121326,-2.051504612
1.393626987,-0.4735841152,-1.370996753,1.564614818,-2.072793937,1.632999279,-2.050409298,1.63298134,-2.050705806
1.419434894,-0.5022816212,-1.340904259,1.532820455,-2.071440803,1.606543182,-2.049190242,1.606522829,-2.04948074
1.445242801,-0.5298351789,-1.310476429,1.500646605,-2.069574796,1.579763165,-2.047549198,1.579744282,-2.047832462
1.471050708,-0.5562512887,-1.279746813,1.468101232,-2.067196376,1.552657512,-2.045489077,1.552644016,-2.04576398
1.496858616,-0.58153722,-1.248748357,1.435192397,-2.064306134,1.525224388,-2.043012731,1.525220185,-2.043278256
1.522666523,-0.6057009859,-1.217513386,1.401928247,-2.060904786,1.497461853,-2.040122944,1.497470802,-2.040378196
1.54847443,-0.6287513175,-1.186073595,1.368317019,-2.056993173,1.469367884,-2.03682243,1.469393745,-2.037066647
1.574282337,-0.6506976388,-1.154460042,1.334367035,-2.052572266,1.440940381,-2.033113826,1.440986781,-2.033346387
1.600090244,-0.6715500407,-1.122703136,1.300086701,-2.04764316,1.412177193,-2.028999685,1.41224758,-2.029220119
1.625898151,-0.6913192564,-1.090832628,1.265484505,-2.042207074,1.383076128,-2.024482471,1.383173732,-2.024690462
1.651706059,-0.7100166356,-1.058877607,1.230569014,-2.036265356,1.353634975,-2.019564559,1.353762769,-2.019759953
1.677513966,-0.7276541199,-1.026866486,1.195348874,-2.029819477,1.323851518,-2.014248222,1.324012184,-2.014431029
1.703321873,-0.7442442173,-0.9948270043,1.159832805,-2.022871034,1.293723558,-2.008535635,1.293919452,-2.008706031
1.72912978,-0.7597999783,-0.9627862155,1.1240296,-2.015421746,1.263248933,-2.002428867,1.263482054,-2.002587193
1.754937687,-0.7743349708,-0.9307704858,1.087948126,-2.00747346,1.232425532,-1.995929878,1.232697497,-1.996076638
1.780745594,-0.7878632564,-0.8988054891,1.051597316,-1.999028144,1.201251323,-1.989040515,1.201563344,-1.989176372
1.806553502,-0.8003993654,-0.8669162033,1.014986169,-1.990087889,1.169724367,-1.981762511,1.170077231,-1.981888283
1.832361409,-0.8119582734,-0.8351269076,0.9781237518,-1.980654908,1.137842845,-1.974097481,1.138236901,-1.974214129
1.858169316,-0.8225553774,-0.8034611807,0.9410191907,-1.970731539,1.105605074,-1.966046918,1.106040226,-1.966155542
1.883977223,-0.8322064727,-0.7719418987,0.9036816729,-1.960320239,1.073009536,-1.957612195,1.073485236,-1.95771402
1.90978513,-0.8409277299,-0.7405912348,0.8661204431,-1.949423585,1.040054896,-1.948794562,1.040570147,-1.948890923
1.935593037,-0.8487356716,-0.7094306586,0.8283448015,-1.938044276,1.006740026,-1.93959514,1.007293389,-1.939687474
1.961400945,-0.8556471499,-0.6784809364,0.7903641012,-1.92618513,0.97306403,-1.930014928,0.9736536384,-1.930104754
1.987208852,-0.8616793246,-0.6477621322,0.7521877461,-1.913849083,0.9390262689,-1.920054798,0.9396498424,-1.920143698
2.013016759,-0.8668496405,-0.6172936091,0.7138251888,-1.901039191,0.9046263824,-1.909715494,0.9052812532,-1.9098051
2.038824666,-0.8711758066,-0.5870940311,0.6752859276,-1.887758626,0.8698643153,-1.898997635,0.8705474561,-1.899089607
2.069794155,-0.87527822,-0.5512347942,0.6288190036,-1.871205297,0.8276721681,-1.885637197,0.8283847802,-1.885734213
2.095602062,-0.8778107571,-0.5216891644,0.5899246409,-1.856900988,0.7921147724,-1.874088078,0.7928479012,-1.874191121
2.121409969,-0.8795573407,-0.4924675392,0.5508842518,-1.842136936,0.7561973602,-1.86216155,0.7569470765,-1.862272238
2.147217876,-0.8805365597,-0.4635856794,0.5117075026,-1.826916795,0.7199214305,-1.849857713,0.7206836168,-1.849977614
2.173025783,-0.8807671601,-0.4350586651,0.4724040934,-1.811244336,0.683288918,-1.837176555,0.6840593188,-1.837307159
2.19883369,-0.8802680254,-0.4069009008,0.4329837556,-1.795123438,0.6463022173,-1.824117948,0.6470764933,-1.824260652
2.224641598,-0.8790581579,-0.3791261203,0.3934562495,-1.778558094,0.6089642082,-1.810681656,0.6097379912,-1.810837746
2.250449505,-0.8771566598,-0.3517473927,0.3538313619,-1.761552405,0.5712782792,-1.796867336,0.5720472288,-1.797037967
2.276257412,-0.874582715,-0.3247771287,0.3141189038,-1.744110582,0.5332483507,-1.782674547,0.5340082118,-1.782860729
2.302065319,-0.8713555712,-0.2982270873,0.2743287078,-1.726236945,0.4948788982,-1.768102752,0.495625558,-1.768305337
2.327873226,-0.8674945227,-0.2721083822,0.2344706259,-1.707935918,0.4561749742,-1.753151328,0.4569045182,-1.753370995
2.353681133,-0.8630188932,-0.2464314898,0.1945545266,-1.689212034,0.4171422283,-1.73781957,0.4178509948,-1.738056817
2.379489041,-0.8579480191,-0.2212062561,0.154590293,-1.670069929,0.3777869273,-1.722106702,0.3784715588,-1.722361836
2.405296948,-0.8523012335,-0.1964419055,0.1145878201,-1.650514343,0.3381159735,-1.706011882,0.3387734643,-1.706285013
2.431104855,-0.8460978501,-0.1721470481,0.07455701222,-1.630550117,0.2981369208,-1.689534212,0.2987646609,-1.689825255
2.456912762,-0.8393571479,-0.1483296893,0.03450778074,-1.610182196,0.25785799,-1.672672751,0.2584538034,-1.672981418
2.482720669,-0.8320983565,-0.1249972377,-0.005549958395,-1.589415623,0.2172880817,-1.655426521,0.2178502597,-1.655752332
2.508528576,-0.8243406413,-0.1021565148,-0.04560628712,-1.568255539,0.1764367875,-1.637794524,0.1769641149,-1.638136803
2.534336484,-0.8161030895,-0.07981376413,-0.08565128774,-1.546707184,0.1353143986,-1.619775747,0.1358061734,-1.620133638
2.560144391,-0.8074046962,-0.05797466097,-0.1256750454,-1.524775894,0.09393191185,-1.601369182,0.09438795716,-1.601741655
2.585952298,-0.7982643513,-0.03664432203,-0.1656676504,-1.502467099,0.05230103402,-1.582573833,0.05272170279,-1.5829597
2.611760205,-0.7887008267,-0.01582731552,-0.205619201,-1.479786324,0.01043418271,-1.563388738,0.01082035421,-1.563786667
2.637568112,-0.7787327641,0.004472328627,-0.2455198054,-1.456739183,-0.03165551535,-1.543812975,-0.03130244686,-1.544221508
2.663376019,-0.7683786624,0.02425110835,-0.2853595845,-1.433331383,-0.07395422892,-1.523845684,-0.07363237348,-1.524263259
2.689183927,-0.7576568664,0.04350603887,-0.3251286744,-1.409568721,-0.1164474299,-1.503486081,-0.1161544289,-1.503911052
2.714991834,-0.746585556,0.06223464195,-0.3648172284,-1.385457081,-0.1591199038,-1.482733475,-0.1588529646,-1.483164135
2.740799741,-0.7351827348,0.08043493511,-0.4044154201,-1.361002431,-0.2019557643,-1.461587285,-0.2017117013,-1.462021892
2.766607648,-0.7234662206,0.09810542054,-0.4439134452,-1.336210829,-0.2449384694,-1.440047055,-0.2447137524,-1.440483856
2.792415555,-0.7114536348,0.115245074,-0.4833015245,-1.311088412,-0.2880508425,-1.418112478,-0.2878416501,-1.418549735
2.818223462,-0.699162393,0.1318533338,-0.5225699057,-1.2856414,-0.3312750951,-1.395783406,-0.331077373,-1.396219421
2.84403137,-0.6866096965,0.1479300889,-0.5617088663,-1.259876095,-0.3745928537,-1.373059877,-0.3744023773,-1.373493016
2.869839277,-0.673812523,0.1634756682,-0.600708716,-1.233798876,-0.4179851891,-1.349942124,-0.4177976287,-1.350370845
2.895647184,-0.6607876184,0.1784908286,-0.6395597988,-1.2074162,-0.4614326486,-1.326430602,-0.4612436371,-1.326853474
2.921455091,-0.6475514894,0.1929767439,-0.6782524954,-1.180734599,-0.5049152913,-1.302526,-0.5047204921,-1.302941724
2.947262998,-0.6341203958,0.2069349927,-0.716777226,-1.15376068,-0.5484127256,-1.278229261,-0.5482079006,-1.278636692
2.973070905,-0.6205103432,0.2203675472,-0.7551244523,-1.126501122,-0.5919041491,-1.253541599,-0.591685225,-1.253939762
2.998878813,-0.6067370763,0.2332767613,-0.7932846798,-1.098962673,-0.6353683911,-1.228464517,-0.6351315234,-1.22885262
3.02468672,-0.5928160732,0.245665359,-0.8312484606,-1.071152154,-0.678783956,-1.202999823,-0.6785255899,-1.203377269
3.050494627,-0.5787625388,0.2575364229,-0.8690063952,-1.04307645,-0.7221290696,-1.177149642,-0.7218459951,-1.17751604
3.076302534,-0.5645913997,0.2688933824,-0.9065491352,-1.014742512,-0.7653817255,-1.150916436,-0.7650711281,-1.151271602
3.102110441,-0.5503172987,0.2797400019,-0.9438673854,-0.9861573553,-0.8085197333,-1.124303016,-0.8081792382,-1.124646978
3.127918348,-0.5359545903,0.2900803694,-0.9809519062,-0.9573280587,-0.8515207675,-1.097312553,-0.851148476,-1.097645547
3.153726256,-0.5215173359,0.2999188848,-1.017793516,-0.9282617599,-0.8943624163,-1.06994859,-0.8939569359,-1.070271057
3.179534163,-0.5070193001,0.3092602483,-1.054383093,-0.8989656558,-0.9370222309,-1.042215054,-0.9365826961,-1.042527633
3.20534207,-0.4924739467,0.318109449,-1.090711579,-0.8694470001,-0.9794777745,-1.014116263,-0.9790038604,-1.014419777
3.231149977,-0.4778944355,0.3264717535,-1.126769979,-0.8397131016,-1.021706671,-0.9856569338,-1.021198597,-0.9859523795
3.256957884,-0.4632936188,0.3343526941,-1.162549365,-0.8097713223,-1.063686652,-0.9568421899,-1.06314518,-0.9571307181
3.282765791,-0.4486840391,0.341758058,-1.198040878,-0.779629076,-1.105395603,-0.9276775634,-1.104822023,-0.9279604618
3.308573699,-0.4340779267,0.3486938755,-1.233235732,-0.7492938258,-1.146811612,-0.8981689995,-1.146207721,-0.8984476713
3.334381606,-0.4194871972,0.3551664096,-1.268125214,-0.7187730827,-1.187913008,-0.8683228579,-1.187281086,-0.8685987993
3.360189513,-0.4049234502,0.3611821441,-1.302700683,-0.6880744036,-1.228678404,-0.8381459124,-1.228021178,-0.8384206887
3.38599742,-0.3903979674,0.3667477733,-1.336953581,-0.6572053895,-1.269086741,-0.8076453492,-1.26840734,-0.8079205699
3.411805327,-0.3759217118,0.3718701907,-1.370875427,-0.6261736836,-1.309117319,-0.7768287635,-1.308419233,-0.7771060577
3.437613234,-0.3615053265,0.3765564785,-1.404457823,-0.5949869692,-1.348749837,-0.7457041551,-1.348036861,-0.7459851459
3.463421141,-0.3471591342,0.3808138967,-1.437692453,-0.5636529681,-1.387964425,-0.7142799221,-1.387240605,-0.714566202
3.489229049,-0.332893137,0.384649873,-1.470571089,-0.5321794385,-1.42674167,-0.682564854,-1.426011247,-0.6828579598
3.515036956,-0.3187170162,0.3880719921,-1.503085592,-0.5005741732,-1.465062651,-0.650568122,-1.464329995,-0.6508695119
3.540844863,-0.3046401328,0.3910879859,-1.535227911,-0.4688449974,-1.502908956,-0.6182992686,-1.50217851,-0.6186103009
3.56665277,-0.2906715274,0.3937057228,-1.566990088,-0.4369997675,-1.540262711,-0.5857681968,-1.539538927,-0.5860901097
3.592460677,-0.2768199215,0.395933198,-1.59836426,-0.405046368,-1.577106596,-0.5529851574,-1.576393874,-0.5533190515
3.618268584,-0.2630937182,0.3977785239,-1.629342658,-0.3729927105,-1.613423863,-0.5199607361,-1.612726494,-0.5203075578
3.644076492,-0.2495010034,0.3992499201,-1.659917614,-0.3408467315,-1.649198352,-0.4867058385,-1.648520458,-0.4870663673
3.669884399,-0.2360495473,0.4003557044,-1.690081557,-0.3086163901,-1.684414501,-0.453231675,-1.683759987,-0.4536065127
3.695692306,-0.2227468061,0.4011042828,-1.719827019,-0.2763096665,-1.719057361,-0.419549745,-1.718429861,-0.419939308
3.721500213,-0.2095999237,0.401504141,-1.749146636,-0.2439345596,-1.753112596,-0.3856718205,-1.752515432,-0.3860763348
3.74730812,-0.196615734,0.4015638349,-1.77803315,-0.2114990854,-1.786566499,-0.35160993,-1.786002639,-0.3520294277
3.773116027,-0.1838007631,0.401291982,-1.806479407,-0.1790112748,-1.819405985,-0.3173763399,-1.818878012,-0.3178106601
3.798923935,-0.1711612315,0.4006972528,-1.834478366,-0.1464791715,-1.851618603,-0.2829835371,-1.851128684,-0.2834323292
3.824731842,-0.1587030574,0.3997883623,-1.862023094,-0.1139108304,-1.88319253,-0.2484442116,-1.882742399,-0.2489069403
3.850539749,-0.1464318589,0.3985740616,-1.889106772,-0.0813143152,-1.914116574,-0.2137712383,-1.91370751,-0.2142471919
3.876347656,-0.1343529575,0.3970631298,-1.915722695,-0.0486976966,-1.944380168,-0.1789776587,-1.944012991,-0.1794659594
3.902155563,-0.1224713808,0.3952643662,-1.941864273,-0.0160690503,-1.973973371,-0.1440766633,-1.973648437,-0.1445762793
3.92796347,-0.1107918664,0.3931865823,-1.967525035,0.01656354503,-2.00288686,-0.1090815733,-2.002604062,-0.1095913329
3.953771378,-0.09931886511,0.3908385946,-1.992698626,0.04919200977,-2.031111923,-0.07400582316,-2.030870704,-0.07452443055
3.979579285,-0.08805654444,0.3882292171,-2.017378815,0.08180826532,-2.058640458,-0.03886294287,-2.058439822,-0.03938899522
4.005387192,-0.07700879272,0.3853672537,-2.041559492,0.1144042361,-2.085464961,-0.00366654069,-2.085303495,-0.004198546258
4.031195099,-0.06617922283,0.382261492,-2.06523467,0.1469718516,-2.111578521,0.03156971378,-2.111454415,0.03103331668
4.057003006,-0.05557117631,0.3789206958,-2.088398488,0.1795030484,-2.136974808,0.06683210619,-2.136885891,0.0662929297
4.082810913,-0.04518772747,0.375353599,-2.11104521,0.2119897719,-2.161648068,0.1021068937,-2.161591835,0.1015665806
4.108618821,-0.03503168772,0.3715688987,-2.133169231,0.2444239786,-2.185593114,0.1373803207,-2.185566764,0.1368405245
4.134426728,-0.02510560996,0.3675752495,-2.154765073,0.2767976382,-2.208805311,0.1726386342,-2.208805788,0.1721009998
4.160234635,-0.01541179304,0.3633812571,-2.175827389,0.3091027351,-2.231280574,0.207868099,-2.231304603,0.2073342434
4.186042542,-0.005952286367,0.3589954727,-2.196350964,0.3413312709,-2.253015352,0.2430550117,-2.253059489,0.2425265055
4.211850449,0.00327110545,0.3544263871,-2.216330719,0.373475266,-2.274006622,0.2781857148,-2.274067292,0.2776640652
4.237658356,0.01225681783,0.3496824255,-2.235761707,0.405526762,-2.294251874,0.3132466106,-2.294325421,0.3127332442
4.263466264,0.02100352137,0.3447719423,-2.254639117,0.4374778231,-2.313749106,0.3482241735,-2.313831836,0.347720422
4.289274171,0.02951011701,0.3397032157,-2.272958275,0.4693205386,-2.332496813,0.3831049632,-2.332585037,0.3826120492
4.315082078,0.03777573095,0.3344844431,-2.290714647,0.5010470244,-2.350493972,0.4178756364,-2.350584052,0.4173946612
4.340889985,0.04579970976,0.3291237364,-2.307903836,0.5326494255,-2.367740037,0.4525229582,-2.367828428,0.4520548915
4.366697892,0.05358161524,0.3236291174,-2.324521587,0.5641199173,-2.384234927,0.4870338136,-2.384318217,0.4865794846
4.392505799,0.0611212193,0.3180085138,-2.340563787,0.5954507082,-2.399979014,0.5213952182,-2.400053961,0.5209553084
4.418313707,0.06841849881,0.3122697546,-2.356026464,0.6266340409,-2.414973115,0.5555943277,-2.415036687,0.5551693662
4.444121614,0.07547363035,0.3064205666,-2.370905789,0.6576621948,-2.429218479,0.5896184485,-2.429267882,0.5892088083
4.469929521,0.08228698502,0.3004685704,-2.38519808,0.6885274876,-2.442716782,0.6234550467,-2.442749492,0.6230609434
4.495737428,0.0888591232,0.2944212769,-2.398899798,0.7192222775,-2.455470108,0.657091757,-2.455483897,0.6567132489
4.521545335,0.09519078922,0.2882860842,-2.412007552,0.7497389648,-2.467480947,0.6905163913,-2.467473906,0.6901533819
4.547353242,0.1012829061,0.2820702739,-2.424518096,0.7800699938,-2.47875218,0.723716947,-2.478722734,0.7233691884
4.57316115,0.1071365701,0.2757810084,-2.436428334,0.810207855,-2.489287068,0.7566816144,-2.489233997,0.7563487131
4.598969057,0.1127530457,0.2694253281,-2.447735317,0.8401450867,-2.499089244,0.7893987847,-2.499011687,0.7890802084
4.624776964,0.11813376,0.2630101484,-2.458436246,0.8698742766,-2.508162701,0.8218570565,-2.508060167,0.8215521427
4.650584871,0.1232802974,0.2565422576,-2.468528472,0.8993880644,-2.516511779,0.854045243,-2.516384149,0.8537532088
4.676392778,0.1281943947,0.2500283144,-2.478009497,0.9286791427,-2.524141158,0.8859523781,-2.52398868,0.8856723309
4.702200685,0.1328779352,0.2434748454,-2.486876974,0.9577402594,-2.531055843,0.9175677226,-2.53087913,0.9172986726
4.728008593,0.1373329437,0.2368882438,-2.495128708,0.9865642195,-2.537261154,0.9488807702,-2.537061174,0.9486216428
4.7538165,0.1415615815,0.2302747669,-2.502762657,1.015143886,-2.542762717,0.9798812527,-2.542540778,0.9796309024
4.779624407,0.1455661405,0.2236405347,-2.509776931,1.043472184,-2.547566445,1.010559145,-2.547324181,1.01031637
4.805432314,0.1493490387,0.2169915283,-2.516169794,1.0715421,-2.551678535,1.040904671,-2.551417886,1.040668227
4.831240221,0.1529128145,0.2103335887,-2.521939664,1.099346683,-2.55510545,1.070908306,-2.554828635,1.070676923
4.857048128,0.1562601218,0.2036724153,-2.527085112,1.126879049,-2.557853906,1.100560785,-2.557563404,1.100333181
4.882856036,0.1593937247,0.1970135649,-2.531604866,1.154132382,-2.559930864,1.129853102,-2.559629381,1.129627997
4.908663943,0.1623164925,0.1903624511,-2.535497806,1.181099935,-2.561343512,1.158776517,-2.561033952,1.158552651
4.93447185,0.1650313947,0.1837243428,-2.538762969,1.207775031,-2.562099255,1.187322558,-2.561784688,1.187098703
4.960279757,0.167541496,0.1771043643,-2.541399548,1.234151065,-2.562205701,1.215483027,-2.561889329,1.215258002
4.986087664,0.1698499515,0.1705074943,-2.54340689,1.260221508,-2.561670646,1.243249997,-2.561355767,1.243022683
5.011895571,0.1719600012,0.1639385658,-2.5447845,1.285979904,-2.560502059,1.270615823,-2.560192036,1.270385172
5.037703479,0.1738749661,0.1574022654,-2.545532036,1.311419876,-2.558708073,1.297573136,-2.558406291,1.297338187
5.063511386,0.1755982427,0.1509031339,-2.545649314,1.336535126,-2.556296965,1.324114851,-2.556006801,1.323874737
5.089319293,0.1771332983,0.1444455655,-2.545136305,1.361319436,-2.553277144,1.350234166,-2.553001926,1.349988128
5.1151272,0.178483667,0.1380338084,-2.543993137,1.385766669,-2.549657136,1.375924567,-2.54940011,1.375671958
5.140935107,0.1796529442,0.1316719651,-2.542220094,1.409870774,-2.545445568,1.401179823,-2.545209866,1.400920119
5.166743014,0.1806447829,0.1253639923,-2.539817615,1.433625781,-2.540651155,1.425993995,-2.540439756,1.425726798
5.192550922,0.1814628886,0.1191137017,-2.536786295,1.457025811,-2.535282682,1.450361428,-2.535098386,1.450086474
5.218358829,0.1821110152,0.1129247606,-2.533126886,1.480065068,-2.529348991,1.47427676,-2.529194386,1.473993919
5.244166736,0.1825929608,0.1068006922,-2.528840295,1.502737851,-2.522858963,1.497734915,-2.5227364,1.497444196
5.269974643,0.1829125632,0.1007448768,-2.523927582,1.525038544,-2.515821506,1.520731108,-2.515733071,1.520432657
5.29578255,0.1830736959,0.09476055259,-2.518389966,1.546961628,-2.508245535,1.54326084,-2.508193031,1.54295494
5.321590457,0.1830802638,0.08885081623,-2.512228818,1.568501674,-2.500139962,1.565319903,-2.500124886,1.565006969
5.347398365,0.1829361997,0.08301862435,-2.505445663,1.589653349,-2.491513675,1.586904371,-2.491537203,1.586584951
5.373206272,0.1826454595,0.07726679448,-2.498042182,1.610411418,-2.482375525,1.608010607,-2.4824385,1.607685372
5.399014179,0.1822120193,0.07159800635,-2.490020209,1.63077074,-2.472734312,1.628635252,-2.472837234,1.628304993
5.424822086,0.181639871,0.06601480314,-2.481381729,1.650726275,-2.46259877,1.648775233,-2.462741787,1.64844085
5.450629993,0.1809330187,0.06051959289,-2.472128884,1.670273082,-2.451977547,1.668427752,-2.452160458,1.668090248
5.4764379,0.1800954753,0.05511465,-2.462263963,1.689406323,-2.440879197,1.687590286,-2.441101448,1.687250756
5.502245808,0.1791312588,0.04980211673,-2.45178941,1.708121261,-2.429312162,1.706260587,-2.429572853,1.705920206
5.528053715,0.178044389,0.04458400479,-2.44070782,1.726413261,-2.417284758,1.724436674,-2.417582651,1.724096687
5.553861622,0.1768388842,0.03946219706,-2.429021936,1.744277796,-2.404805164,1.742116831,-2.405138692,1.741778539
5.579669529,0.1755187576,0.0344384493,-2.416734652,1.761710444,-2.391881404,1.759299602,-2.392248688,1.758964349
5.605477436,0.1740880144,0.02951439193,-2.403849012,1.778706887,-2.378521339,1.775983788,-2.378920205,1.77565295
5.631285343,0.1725506489,0.02469153192,-2.390368205,1.795262918,-2.36473265,1.79216844,-2.365160651,1.791843409
5.65709325,0.1709106408,0.01997125465,-2.376295571,1.811374439,-2.350522831,1.807852858,-2.350977268,1.807535026
5.682901158,0.1691719533,0.01535482592,-2.361634594,1.82703746,-2.335899172,1.823036578,-2.336377126,1.822727327
5.708709065,0.1673385294,0.01084339393,-2.346388905,1.842248104,-2.320868755,1.837719374,-2.321367109,1.83742006
5.734516972,0.1654142895,0.006437991317,-2.330562278,1.857002606,-2.305438438,1.851901248,-2.305953911,1.851613186
5.760324879,0.1634031289,0.002139537286,-2.314158634,1.871297312,-2.289614846,1.865582423,-2.290144026,1.865306875
5.786132786,0.161308915,-0.002051160273,-2.297182033,1.885128684,-2.273404366,1.878763339,-2.273943742,1.878501501
5.811940693,0.1591354848,-0.006133402617,-2.27963668,1.898493298,-2.256813137,1.891444642,-2.257359135,1.891197631
5.837748601,0.156886643,-0.01010659795,-2.26152692,1.911387845,-2.239847039,1.903627182,-2.240396058,1.903396024
5.863556508,0.1545661591,-0.01397025917,-2.242857237,1.923809133,-2.222511691,1.915312001,-2.223060139,1.915097621
5.889364415,0.1521777654,-0.01772400159,-2.223632253,1.935754086,-2.204812444,1.926500327,-2.205356774,1.92630354
5.915172322,0.149725155,-0.02136754067,-2.20385673,1.947219749,-2.186754371,1.937193567,-2.187291117,1.937015066
5.940980229,0.1472119796,-0.0249006897,-2.183535563,1.958203282,-2.168342271,1.947393298,-2.168868084,1.947233651
5.966788136,0.1446418479,-0.02832335745,-2.162673786,1.968701966,-2.149580657,1.957101257,-2.150092339,1.956960897
5.992596044,0.1420183232,-0.0316355458,-2.141276563,1.978713203,-2.130473756,1.966319335,-2.130968294,1.966198557
6.018403951,0.1393449219,-0.0348373474,-2.119349193,1.988234514,-2.111025511,1.975049568,-2.111500106,1.974948526
6.044211858,0.136625112,-0.03792894323,-2.096897106,1.997263542,-2.091239572,1.983294129,-2.091691672,1.983212829
6.070019765,0.1338623111,-0.04091060025,-2.073925861,2.005798053,-2.0711193,1.991055317,-2.071546624,1.990993622
6.095827672,0.1310598852,-0.04378266897,-2.050441146,2.013835933,-2.050667766,1.998335547,-2.051068331,1.998293176
6.121635579,0.1282211469,-0.04654558104,-2.026448776,2.021375193,-2.029887753,2.005137348,-2.030259893,2.005113875
6.147443487,0.1253493545,-0.04919984684,-2.001954692,2.028413966,-2.008781756,2.011463344,-2.009124143,2.011458207
6.173251394,0.1224477103,-0.05174605299,-1.976964959,2.034950511,-1.987351983,2.017316256,-1.987663642,2.017328755
6.204220882,0.1189307572,-0.05465979671,-1.946331744,2.042129154,-1.961211566,2.023719224,-1.961485579,2.023751786
6.23002879,0.1159744284,-0.05697069707,-1.920273535,2.047555276,-1.939075881,2.028541305,-1.939318316,2.02858953
6.255836697,0.1129981063,-0.05917589947,-1.893739902,2.052474431,-1.916621615,2.032899507,-1.916832688,2.032962316
6.281644604,0.1100047465,-0.06127628452,-1.866737415,2.056885403,-1.893849823,2.036796831,-1.894030127,2.036873047
6.307452511,0.1069972431,-0.06327279654,-1.83927276,2.060787099,-1.870761298,2.040236326,-1.8709118,2.040324685
6.333260418,0.1039784283,-0.06516644112,-1.811352738,2.064178553,-1.847356576,2.043221074,-1.847478611,2.043320236
6.359068325,0.1009510711,-0.06695828278,-1.782984261,2.067058928,-1.823635949,2.045754188,-1.823731206,2.045862751
6.384876233,0.09791787737,-0.06864944261,-1.754174356,2.069427509,-1.799599468,2.047838797,-1.799669975,2.047955312
6.41068414,0.09488148852,-0.07024109584,-1.724930153,2.07128371,-1.775246954,2.049478041,-1.77529506,2.049601025
6.436492047,0.09184448147,-0.07173446963,-1.695258896,2.072627074,-1.750578006,2.050675064,-1.750606356,2.050803017
6.462299954,0.08880936794,-0.07313084056,-1.66516793,2.073457267,-1.725592012,2.051433003,-1.725603525,2.05156442
6.488107861,0.08577859409,-0.07443153244,-1.634664707,2.073774085,-1.700288159,2.051754981,-1.700285994,2.051888371
6.513915768,0.0827545402,-0.07563791396,-1.603756778,2.073577449,-1.674665442,2.051644101,-1.674652972,2.051778002
6.539723676,0.07973952039,-0.07675139648,-1.572451798,2.072867408,-1.648722681,2.051103438,-1.648703452,2.05123643
6.565531583,0.07673578239,-0.07777343174,-1.540757517,2.07164414,-1.622458527,2.050136028,-1.622436225,2.050266753
6.59133949,0.07374550739,-0.07870550964,-1.508681782,2.069907947,-1.595871479,2.048744868,-1.595849891,2.048872038
6.617147397,0.07077080995,-0.07954915608,-1.476232538,2.06765926,-1.568959895,2.046932904,-1.568942868,2.047055319
6.642955304,0.06781373795,-0.08030593073,-1.443417816,2.064898635,-1.541722007,2.044703024,-1.541713406,2.044819588
6.668763211,0.0648762726,-0.08097742492,-1.410245744,2.061626757,-1.514155935,2.042058056,-1.514159601,2.042167784
6.694571119,0.06196032852,-0.08156525952,-1.376724534,2.057844437,-1.486259703,2.039000759,-1.486279409,2.039102791
6.720379026,0.05906775389,-0.08207108289,-1.342862485,2.053552611,-1.458031252,2.035533818,-1.458070663,2.035627428
6.746186933,0.05620033056,-0.08249656878,-1.308667984,2.048752342,-1.42946846,2.031659836,-1.429531089,2.031744444
6.77199484,0.05335977434,-0.08284341433,-1.274149495,2.04344482,-1.400569154,2.027381333,-1.400658322,2.027456511
6.797802747,0.05054773523,-0.08311333805,-1.239315567,2.037631358,-1.371331132,2.022700741,-1.371449927,2.022766214
6.823610654,0.04776579776,-0.08330807789,-1.204174823,2.031313398,-1.341752176,2.017620393,-1.341903418,2.017676051
6.849418562,0.04501548134,-0.08342938933,-1.168735965,2.024492503,-1.311830075,2.012142526,-1.312016277,2.012188423
6.875226469,0.04229824069,-0.08347904346,-1.133007768,2.017170362,-1.281562641,2.006269273,-1.28178598,2.006305627
6.901034376,0.03961546629,-0.08345882513,-1.096999078,2.00934879,-1.250947727,2.000002661,-1.251210015,2.000029853
6.926842283,0.03696848486,-0.08337053116,-1.06071881,2.001029723,-1.219983251,1.993344606,-1.220285909,1.99336318
6.95265019,0.0343585599,-0.08321596852,-1.024175948,1.992215222,-1.188667214,1.986296909,-1.18901125,1.986307565
6.978458097,0.03178689226,-0.0829969526,-0.9873795401,1.982907468,-1.156997721,1.978861258,-1.157383714,1.978864845
7.004266004,0.02925462077,-0.08271530552,-0.9503386963,1.973108768,-1.124973005,1.97103922,-1.125401094,1.97103673
7.030073912,0.02676282285,-0.08237285447,-0.9130625882,1.962821548,-1.092591445,1.96283224,-1.093061319,1.962824797
7.055881819,0.02431251521,-0.08197143003,-0.8755604454,1.952048354,-1.059851591,1.954241643,-1.060362492,1.954230489
7.081689726,0.02190465458,-0.08151286464,-0.8378415533,1.940791856,-1.026752188,1.945268627,-1.027302911,1.945255113
7.107497633,0.01954013839,-0.08099899096,-0.7999152513,1.929054841,-0.9932921974,1.935914265,-0.993881101,1.935899834
7.13330554,0.01721980561,-0.08043164048,-0.7617909297,1.916840214,-0.9594708223,1.926179507,-0.960095842,1.926165674
7.159113447,0.01494443751,-0.07981264192,-0.7234780281,1.904151001,-0.9252875309,1.916065171,-0.9259462006,1.916053514
7.184921355,0.01271475852,-0.0791438199,-0.6849860327,1.890990344,-0.8907420815,1.905571954,-0.8914315584,1.905564089
7.210729262,0.01053143705,-0.07842699348,-0.6463244741,1.877361502,-0.8558345474,1.894700423,-0.8565516425,1.894697987
7.236537169,0.008395086364,-0.07766397482,-0.6075029245,1.86326785,-0.8205653415,1.883451022,-0.8213065553,1.883455655
7.262345076,0.006306265535,-0.07685656788,-0.5685309963,1.848712877,-0.784935242,1.871824072,-0.7856968046,1.871837394
7.288152983,0.004265480306,-0.07600656714,-0.5294183388,1.833700187,-0.7489454174,1.859819771,-0.7497233328,1.859843363
7.31396089,0.002273184058,-0.07511575637,-0.4901746361,1.818233499,-0.7125974513,1.847438198,-0.7133875456,1.847473584
7.339768798,0.0003297787741,-0.07418590743,-0.4508096048,1.802316642,-0.675893368,1.834679317,-0.6766913407,1.834727941
7.365576705,-0.001564383984,-0.07321877913,-0.4113329916,1.785953557,-0.6388356569,1.821542978,-0.6396371345,1.821606186
7.391384612,-0.003409002084,-0.0722161161,-0.3717545708,1.769148297,-0.6014272971,1.808028923,-0.6022278889,1.808107947
7.417192519,-0.005203821808,-0.07117964771,-0.3320841417,1.751905022,-0.5636717812,1.79413679,-0.5644671359,1.794232727
7.443000426,-0.006948636831,-0.07011108707,-0.2923315266,1.734228001,-0.5255731389,1.779866116,-0.526359002,1.779979917
7.468808333,-0.008643287183,-0.06901213003,-0.2525065682,1.716121614,-0.487135959,1.765216349,-0.4879082304,1.765348802
7.494616241,-0.01028765819,-0.0678844542,-0.2126191268,1.697590341,-0.4483654114,1.750186847,-0.4491202007,1.750338566
7.520424148,-0.01188167944,-0.06672971804,-0.1726790784,1.678638774,-0.4092672675,1.734776892,-0.4100009476,1.734948307
7.546232055,-0.01342532366,-0.06554956001,-0.1326963119,1.659271603,-0.3698479197,1.718985691,-0.3705571775,1.719177042
7.572039962,-0.0149186057,-0.06434559771,-0.09268072681,1.639493624,-0.3301143989,1.702812392,-0.3307962827,1.703023722
7.597847869,-0.01636158143,-0.06311942711,-0.05264223085,1.619309735,-0.2900743912,1.686256087,-0.2907263533,1.68648724
7.623655776,-0.01775434663,-0.06187262175,-0.01259073728,1.598724934,-0.2497362522,1.669315827,-0.2503561864,1.669566448
7.649463684,-0.01909703589,-0.06060673205,0.02746383738,1.577744318,-0.2091090198,1.651990629,-0.209695293,1.652260168
7.675271591,-0.02038982155,-0.05932328461,0.06751157589,1.556373081,-0.1682024246,1.63427949,-0.1687539019,1.634567208
7.701079498,-0.02163291255,-0.05802378156,0.1075425627,1.534616515,-0.1270268983,1.616181397,-0.1275429608,1.616486373
7.726887405,-0.02282655338,-0.05670969995,0.1475468864,1.512480008,-0.0855935795,1.597695344,-0.08607413541,1.598016487
7.752695312,-0.02397102291,-0.05538249121,0.1875146422,1.489969041,-0.04391431685,1.57882034,-0.04435980431,1.579156404
7.778503219,-0.02506663334,-0.05404358055,0.2274359344,1.467089187,-0.002001669831,1.559555429,-0.002413051928,1.559905026
7.804311127,-0.02611372905,-0.0526943665,0.2673008787,1.443846112,0.04013109365,1.539899702,0.03975234192,1.540261324
7.830119034,-0.02711268553,-0.0513362204,0.307099605,1.420245571,0.08247000244,1.519852311,0.08212191499,1.520224349
7.855926941,-0.02806390825,-0.04997048603,0.3468222593,1.396293407,0.1250003904,1.49941249,0.1246805386,1.499793256
7.881734848,-0.02896783161,-0.04859847914,0.3864590066,1.371995552,0.1677069079,1.478579567,0.1674124364,1.478967319
7.907542755,-0.0298249178,-0.04722148714,0.4260000333,1.347358022,0.2105735361,1.457352986,0.2103012057,1.457745949
7.933350662,-0.03063565572,-0.04584076871,0.4654355493,1.322386916,0.2535836046,1.43573232,0.2533298417,1.436128714
7.95915857,-0.03140055992,-0.04445755355,0.5047557907,1.297088419,0.2967198129,1.41371729,0.2964807632,1.414115356
7.984966477,-0.0321201695,-0.04307304206,0.5439510222,1.271468794,0.3399642535,1.391307786,0.3397358419,1.391705809
8.010774384,-0.03279504705,-0.04168840513,0.5830115394,1.245534385,0.3832984397,1.368503881,0.3830764332,1.368900218
8.036582291,-0.03342577758,-0.04030478392,0.6219276713,1.219291612,0.4267033353,1.345305853,0.426483409,1.345698954
8.062390198,-0.03401296751,-0.03892328969,0.6606897826,1.192746975,0.4701593874,1.321714201,0.4699371922,1.322102632
8.088198105,-0.03455724357,-0.03754500363,0.6992882763,1.165907045,0.5136465623,1.297729664,0.5134177926,1.298112129
8.114006013,-0.03505925179,-0.03617097675,0.7377135956,1.138778468,0.5571443834,1.273353237,0.5569048453,1.273728597
8.13981392,-0.03551965647,-0.03480222979,0.7759562271,1.111367962,0.6006319717,1.248586191,0.6003776487,1.24895348
8.165621827,-0.0359391392,-0.03343975311,0.8140067021,1.083682313,0.6440880884,1.223430088,0.6438152048,1.223788526
8.191429734,-0.03631839781,-0.03208450674,0.8518555997,1.055728376,0.687491179,1.197886799,0.6871962596,1.198235802
8.217237641,-0.03665814545,-0.03073742026,0.8894935491,1.027513073,0.7308194194,1.171958514,0.7304993442,1.172297706
8.243045548,-0.03695910953,-0.02939939289,0.9269112315,0.9990433899,0.7740507633,1.145647766,0.7737028163,1.145976979
8.268853456,-0.03722203084,-0.02807129349,0.9640993828,0.9703263758,0.8171629898,1.118957434,0.816784902,1.119276711
8.294661363,-0.03744766251,-0.0267539606,1.001048795,0.941369141,0.8601337526,1.091890764,0.8597237376,1.092200356
8.32046927,-0.03763676919,-0.02544820258,1.037750321,0.9121788554,0.9029406294,1.064451374,0.9024974108,1.064751738
8.346277177,-0.03779012602,-0.02415479767,1.074194874,0.8827627467,0.9455611702,1.03664327,0.9450840018,1.036935055
8.372085084,-0.03790851779,-0.02287449411,1.110373429,0.8531280981,0.9879729472,1.008470847,0.9874616241,1.008754887
8.397892991,-0.03799273803,-0.02160801035,1.146277031,0.8232822474,1.030153603,0.9799389048,1.029608464,0.9802162021
8.423700899,-0.03804358815,-0.02035603514,1.181896789,0.7932325843,1.072080896,0.9510526464,1.07150282,0.9513243557
8.449508806,-0.03806187653,-0.01911922778,1.217223885,0.7629865491,1.11373275,0.921817687,1.11312314,0.9220850952
8.475316713,-0.03804841775,-0.01789821829,1.252249572,0.7325516307,1.155087298,0.8922400542,1.154448059,0.8925045598
8.50112462,-0.03800403171,-0.01669360767,1.286965178,0.7019353647,1.196122922,0.8623261903,1.195456436,0.8625892802
8.526932527,-0.03792954286,-0.01550596813,1.321362108,0.6711453318,1.2368183,0.8320829517,1.236127384,0.8323461771
8.552740434,-0.03782577936,-0.01433584334,1.355431846,0.6401891554,1.277152442,0.8015176065,1.276440309,0.8017825583
8.578548342,-0.03769357235,-0.01318374874,1.389165958,0.6090745003,1.317104725,0.7706378313,1.316374936,0.7709061148
8.604356249,-0.03753375514,-0.01205017181,1.42255609,0.5778090704,1.356654932,0.739451706,1.355911345,0.7397249155
8.630164156,-0.03734716254,-0.0109355724,1.455593976,0.546400607,1.395783282,0.7079677073,1.395029992,0.7082474016
8.655972063,-0.03713463007,-0.009840383028,1.488271436,0.5148568868,1.434470461,0.6761947009,1.433711744,0.6764823796
8.68177997,-0.0368969933,-0.008765009261,1.520580381,0.4831857199,1.472697646,0.6441419328,1.471937898,0.6444390127
8.707587877,-0.03663508712,-0.007709830039,1.55251281,0.451394948,1.510446533,0.6118190192,1.509690207,0.6121268123
8.733395785,-0.03634974511,-0.006675198052,1.584060818,0.4194924425,1.547699357,0.579235933,1.546950903,0.5795556285
8.759203692,-0.03604179886,-0.005661440119,1.615216594,0.3874861022,1.584438911,0.5464029929,1.583702717,0.5467356388
8.785011599,-0.03571207738,-0.004668857573,1.645972424,0.3553838517,1.620648564,0.5133308492,1.619928894,0.5136773373
8.810819506,-0.03536140642,-0.003697726667,1.676320695,0.3231936396,1.656312276,0.4800304694,1.655613216,0.4803915223
8.836627413,-0.03499060794,-0.00274829899,1.706253891,0.2909234359,1.691414607,0.4465131229,1.690740013,0.4468892838
8.86243532,-0.03460049948,-0.001820801881,1.735764603,0.2585812307,1.72594073,0.4127903649,1.725294179,0.4131819907
8.888243228,-0.03419189361,-0.000915438864,1.764845524,0.2261750317,1.759876434,0.3788740195,1.759261184,0.3792812761
8.914051135,-0.03376559744,-3.239008642e-05,1.793489455,0.1937128626,1.793208137,0.3447761635,1.792627081,0.3451990237
8.939859042,-0.03332241201,0.0008281872333,1.821689303,0.1612027608,1.825922881,0.3105091088,1.825378524,0.3109473529
8.965666949,-0.03286313187,0.001666158351,1.849438086,0.1286527757,1.858008341,0.276085384,1.857502766,0.2765386036
8.991474856,-0.03238854453,0.002481410533,1.876728936,0.09607096641,1.889452821,0.2415177172,1.888987671,0.2419853212
9.017282763,-0.03189943002,0.003273852589,1.903555094,0.06346540012,1.920245253,0.2068190176,1.919821719,0.2073002408
9.043090671,-0.03139656044,0.004043414399,1.929909921,0.03084414972,1.950375197,0.1720023578,1.949994006,0.1724962712
9.068898578,-0.03088069951,0.004790046432,1.95578689,-0.001784707946,1.979832836,0.1370809553,1.97949425,0.1375864791
9.094706485,-0.03035260221,0.00551371927,1.981179595,-0.03441309419,2.008608969,0.1020681553,2.008312791,0.1025840731
9.120514392,-0.02981301429,0.006214423109,2.00608175,-0.06703293041,2.036695007,0.06697741209,2.036440592,0.06750238703
9.146322299,-0.02926267197,0.006892167272,2.030487189,-0.09963614018,2.06408297,0.03182227253,2.063869235,0.03235486465
9.172130206,-0.02870230155,0.007546979713,2.054389871,-0.1322146511,2.090765471,-0.003383641902,2.090590922,-0.002844957251
9.197938113,-0.02813261906,0.008178906522,2.077783877,-0.1647603971,2.116735716,-0.03862665167,2.116598469,-0.03808346497
9.223746021,-0.02755432996,0.008788011423,2.100663416,-0.1972653199,2.141987493,-0.07389303579,2.141885306,-0.07334698366
9.249553928,-0.02696812877,0.009374375274,2.123022823,-0.2297213717,2.166515162,-0.1091690479,2.166445467,-0.1086217933
9.275361835,-0.02637469887,0.009938095562,2.144856564,-0.2621205165,2.190313645,-0.1444409322,2.190273587,-0.1438941446
9.301169742,-0.02577471213,0.0104792859,2.166159231,-0.2944547326,2.213378421,-0.1796949383,2.213364894,-0.1791502743
9.326977649,-0.02516882869,0.01099807552,2.186925553,-0.3267160144,2.23570551,-0.2149173364,2.235715203,-0.2143764207
9.352785556,-0.02455769675,0.01149460876,2.207150386,-0.3588963741,2.257291469,-0.2500944318,2.257320906,-0.2495588387
9.378593464,-0.02394195228,0.01196904461,2.226828725,-0.3909878442,2.278133377,-0.285212578,2.278178964,-0.2846838147
9.404401371,-0.02332221885,0.01242155612,2.245955698,-0.4229824792,2.298228829,-0.3202581911,2.298286896,-0.319737681
9.430209278,-0.02269910742,0.01285233,2.264526569,-0.4548723574,2.317575922,-0.3552177619,2.317642771,-0.35470683
9.456017185,-0.02207321615,0.01326156603,2.282536741,-0.4866495833,2.336173247,-0.3900778688,2.336245196,-0.3895777282
9.481825092,-0.02144513027,0.01364947662,2.299981755,-0.5183062891,2.354019879,-0.4248251896,2.354093303,-0.4243369296
9.507632999,-0.02081542188,0.01401628628,2.316857293,-0.5498346369,2.371115366,-0.4594465128,2.371186741,-0.458971089
9.533440907,-0.02018464983,0.01436223115,2.333159176,-0.5812268205,2.387459717,-0.4939287491,2.387525662,-0.4934669745
9.559248814,-0.01955335964,0.01468755851,2.34888337,-0.6124750677,2.403053394,-0.5282589412,2.403110706,-0.5278114802
9.585056721,-0.01892208334,0.01499252629,2.36402598,-0.6435716417,2.417897303,-0.562424275,2.417942991,-0.5619916378
9.610864628,-0.01829133937,0.01527740254,2.378583259,-0.6745088433,2.431992779,-0.596412088,2.4320241,-0.5959946284
9.636672535,-0.01766163257,0.01554246504,2.392551603,-0.7052790128,2.445341579,-0.6302098798,2.445356064,-0.6298077937
9.662480442,-0.01703345402,0.01578800074,2.405927553,-0.7358745319,2.45794587,-0.66380532,2.457941352,-0.6634186461
9.68828835,-0.01640728106,0.01601430535,2.4187078,-0.7662878254,2.469808222,-0.6971862573,2.469782854,-0.6968148797
9.714096257,-0.01578357722,0.01622168286,2.430889178,-0.7965113634,2.480931591,-0.7303407272,2.480883868,-0.7299843796
9.739904164,-0.01516279218,0.01641044504,2.442468672,-0.8265376629,2.491319315,-0.76325696,2.491248084,-0.7629152313
9.765712071,-0.01454536177,0.01658091104,2.453443417,-0.8563592898,2.5009751,-0.795923388,2.500879573,-0.7955957298
9.791519978,-0.01393170796,0.01673340691,2.463810694,-0.8859688606,2.509903008,-0.8283286525,2.509782765,-0.8280143876
9.817327885,-0.01332223885,0.01686826515,2.473567939,-0.9153590444,2.518107449,-0.8604616105,2.517962442,-0.8601599433
9.843135793,-0.01271734873,0.0169858243,2.482712735,-0.9445225645,2.525593168,-0.8923113412,2.525423717,-0.8920213684
9.8689437,-0.01211741807,0.01708642848,2.491242819,-0.9734522004,2.532365235,-0.9238671516,2.532172022,-0.923587875
9.894751607,-0.01152281356,0.01717042699,2.499156079,-1.00214079,2.538429033,-0.9551185828,2.538213092,-0.9548489219
9.920559514,-0.01093388817,0.01723817387,2.506450557,-1.030581229,2.543790244,-0.9860554152,2.543552948,-0.9857942212
9.946367421,-0.01035098124,0.01729002749,2.513124448,-1.058766478,2.548454841,-1.016667673,2.548197884,-1.016413744
9.972175328,-0.00977441848,0.01732635016,2.519176099,-1.086689557,2.552429074,-1.046945631,2.55215445,-1.046697724
9.997983236,-0.009204512109,0.01734750771,2.524604012,-1.114343553,2.555719458,-1.076879816,2.555429438,-1.076636666
10.02379114,-0.008641560916,0.01735386915,2.529406845,-1.14172162,2.55833276,-1.106461013,2.558029867,-1.106221346
10.04959905,-0.008085850361,0.01734580621,2.533583409,-1.16881698,2.560275987,-1.135680272,2.559962966,-1.135442818
10.07540696,-0.007537652681,0.01732369302,2.537132669,-1.195622923,2.561556371,-1.164528905,2.561236158,-1.164292418
10.10121486,-0.006997227001,0.01728790571,2.540053749,-1.222132813,2.56218136,-1.192998495,2.561857051,-1.192761762
10.12702277,-0.006464819458,0.01723882209,2.542345925,-1.248340087,2.5621586,-1.221080897,2.561833415,-1.220842758
10.15283068,-0.005940663329,0.01717682126,2.54400863,-1.274238257,2.561495922,-1.248768243,2.561173173,-1.248527597
10.17863859,-0.005424979164,0.01710228327,2.545041453,-1.299820909,2.56020133,-1.276052941,2.559884382,-1.275808764
10.20444649,-0.004917974933,0.0170155888,2.545444139,-1.325081711,2.558282987,-1.302927679,2.557975224,-1.302679035
10.2302544,-0.004419846173,0.01691711882,2.545216589,-1.350014408,2.555749198,-1.32938543,2.555453985,-1.32913148
10.25606231,-0.003930776145,0.01680725428,2.544358861,-1.374612828,2.552608396,-1.355419449,2.552329044,-1.355159461
10.28187021,-0.003450935998,0.01668637576,2.542871166,-1.39887088,2.548869129,-1.381023279,2.54860886,-1.380756636
10.30767812,-0.002980484931,0.01655486322,2.540753874,-1.422782559,2.544540042,-1.406190746,2.544301955,-1.405916956
10.33864761,-0.002428543997,0.01638354485,2.537382805,-1.451011032,2.538578874,-1.435807447,2.538371274,-1.43552461
10.36445552,-0.001979251543,0.01622996987,2.533882465,-1.474139973,2.532983009,-1.459994617,2.532803815,-1.459704005
10.39026342,-0.00153977939,0.01606696901,2.529754756,-1.496903906,2.526825479,-1.483727615,2.526677182,-1.483429159
10.41607133,-0.00111023852,0.01589491637,2.525000699,-1.519297195,2.520115178,-1.507001482,2.520000022,-1.506695251
10.44187924,-0.0006907289251,0.01571418398,2.519621472,-1.541314295,2.512861017,-1.529811549,2.512780975,-1.529497748
10.46768715,-0.0002813398051,0.01552514151,2.513618408,-1.562949755,2.505071914,-1.552153431,2.505028662,-1.551832402
10.49349505,0.0001178502297,0.01532815606,2.506992994,-1.58419822,2.496756771,-1.574023036,2.496751676,-1.573695252
10.51930296,0.0005067729538,0.01512359188,2.49974687,-1.605054428,2.487924464,-1.595416551,2.487958566,-1.595082616
10.54511087,0.0008853703177,0.01491181018,2.491881831,-1.625513215,2.478583827,-1.616330454,2.478657828,-1.61599109
10.57091877,0.001253594236,0.0146931689,2.483399826,-1.645569518,2.468743634,-1.636761498,2.468857888,-1.636417546
10.59672668,0.001611406376,0.0144680225,2.474302955,-1.66521837,2.458412585,-1.656706722,2.458567098,-1.656359127
10.62253459,0.001958777939,0.01423672175,2.46459347,-1.684454907,2.447599295,-1.676163438,2.447793717,-1.675813246
10.6483425,0.002295689439,0.01399961355,2.454273776,-1.703274366,2.436312273,-1.695129235,2.436545908,-1.694777577
10.6741504,0.002622130482,0.01375704073,2.443346429,-1.721672088,2.424559913,-1.71360197,2.42483172,-1.713250054
10.69995831,0.002938099547,0.01350934186,2.431814135,-1.739643518,2.412350478,-1.731579769,2.41265908,-1.731228869
10.72576622,0.003243603755,0.01325685112,2.419679749,-1.757184208,2.399692085,-1.749061022,2.400035785,-1.748712459
10.75157412,0.003538658648,0.01299989811,2.406946278,-1.774289814,2.386592697,-1.766044376,2.38696949,-1.765699513
10.77738203,0.003823287961,0.0127388077,2.393616873,-1.790956102,2.373060102,-1.782528733,2.373467697,-1.782188956
10.80318994,0.004097523391,0.01247389986,2.379694836,-1.807178945,2.359101909,-1.798513245,2.359537752,-1.798179949
10.82899785,0.00436140437,0.01220548959,2.365183615,-1.822954328,2.344725531,-1.813997305,2.345186828,-1.813671884
10.85480575,0.004614977833,0.01193388669,2.350086803,-1.838278345,2.329938176,-1.828980548,2.330421921,-1.828664376
10.88061366,0.004858297992,0.01165939574,2.334408138,-1.853147202,2.314746838,-1.843462838,2.315249841,-1.843157259
10.90642157,0.005091426104,0.0113823159,2.318151503,-1.867557218,2.299158283,-1.857444267,2.299677201,-1.857150578
10.93222947,0.005314430245,0.01110294085,2.301320922,-1.881504825,2.283179042,-1.870925145,2.283710416,-1.870644586
10.95803738,0.005527385075,0.01082155867,2.283920565,-1.894986572,2.266815402,-1.883905997,2.267355686,-1.883639735
10.98384529,0.00573037161,0.01053845176,2.265954739,-1.90799912,2.250073401,-1.896387551,2.250619,-1.896136668
11.0096532,0.005923476993,0.01025389672,2.247427894,-1.920539247,2.232958815,-1.908370734,2.233506122,-1.90813622
11.0354611,0.006106794269,0.00996816432,2.228344617,-1.93260385,2.215477155,-1.919856665,2.216022589,-1.919639401
11.06126901,0.006280422159,0.009681519381,2.208709633,-1.944189942,2.197633663,-1.930846643,2.198173702,-1.9306474
11.08707692,0.006444464831,0.009394220733,2.188527804,-1.955294654,2.179433302,-1.941342145,2.179964519,-1.941161567
11.11288483,0.006599031675,0.009106521147,2.167804129,-1.965915238,2.160880757,-1.951344812,2.161399855,-1.951183415
11.13869273,0.006744237083,0.008818667285,2.146543737,-1.976049064,2.141980427,-1.960856446,2.142484275,-1.960714608
11.16450064,0.006880200226,0.008530899651,2.124751895,-1.985693624,2.122736427,-1.969878996,2.123222089,-1.969756957
11.19030855,0.007007044832,0.008243452548,2.102433997,-1.99484653,2.10315258,-1.978414554,2.10361735,-1.978312409
11.21611645,0.007124898972,0.00795655405,2.07959557,-2.003505516,2.083232421,-1.986465344,2.083673849,-1.986383043
11.24192436,0.007233894845,0.007670425967,2.056242269,-2.01166844,2.062979197,-1.994033714,2.063395114,-1.993971061
11.26773227,0.007334168566,0.007385283827,2.032379877,-2.01933328,2.042395861,-2.001122124,2.042784406,-2.001078781
11.29354018,0.007425859942,0.007101336854,2.008014302,-2.026498138,2.021485082,-2.007733143,2.021844718,-2.007708629
11.31934808,0.007509112275,0.006818787961,1.983151578,-2.033161243,2.000249239,-2.013869436,2.000578775,-2.013863132
11.34515599,0.007584072152,0.00653783374,1.957797861,-2.039320943,1.978690428,-2.019533754,1.978989031,-2.01954491
11.3709639,0.007650889239,0.006258664466,1.931959428,-2.044975716,1.956810465,-2.024728928,1.95707767,-2.024756669
11.3967718,0.007709716083,0.005981464098,1.905642678,-2.05012416,1.93461089,-2.029457858,1.934846607,-2.029501191
11.42257971,0.007760707911,0.005706410291,1.878854127,-2.054765002,1.912092968,-2.033723504,1.912297486,-2.033781332
11.44838762,0.007804022434,0.005433674408,1.851600408,-2.058897093,1.889257702,-2.03752888,1.889431687,-2.037600006
11.47419553,0.007839819654,0.005163421542,1.82388827,-2.062519411,1.866105832,-2.040877042,1.866250324,-2.040960184
11.50000343,0.007868261673,0.004895810539,1.795724573,-2.065631058,1.842637847,-2.043771078,1.842754248,-2.043864883
11.52581134,0.007889512509,0.004630994027,1.767116292,-2.068231266,1.818853987,-2.046214105,1.818944055,-2.046317159
11.55161925,0.007903737912,0.004369118449,1.73807051,-2.070319391,1.794754258,-2.048209256,1.794820084,-2.048320101
11.57742715,0.007911105187,0.004110324099,1.708594419,-2.071894916,1.770338436,-2.049759671,1.770382427,-2.04987682
11.60323506,0.007911783006,0.003854745166,1.678695318,-2.072957451,1.745606075,-2.050868495,1.745630933,-2.050990443
11.62904297,0.007905941244,0.003602509774,1.64838061,-2.073506735,1.720556523,-2.051538861,1.720565214,-2.051664105
11.65485088,0.007893750807,0.00335374004,1.6176578,-2.073542631,1.695188927,-2.05177389,1.695184655,-2.051900942
11.68065878,0.007875383462,0.003108552118,1.586534497,-2.073065131,1.669502248,-2.051576679,1.669488421,-2.051704084
11.70646669,0.007851011679,0.002867056258,1.555018406,-2.072074354,1.643495268,-2.050950297,1.643475462,-2.051076643
11.7322746,0.007820808469,0.00262935687,1.523117331,-2.070570546,1.617166609,-2.049897773,1.617144533,-2.050021714
11.7580825,0.007784947224,0.002395552581,1.490839171,-2.068554078,1.59051474,-2.048422092,1.590494193,-2.048542357
11.78389041,0.007743601572,0.002165736306,1.458191918,-2.066025452,1.563537991,-2.046526191,1.563522827,-2.046641598
11.80969832,0.007696945222,0.001939995314,1.425183655,-2.062985293,1.536234573,-2.044212947,1.536228653,-2.044322418
11.83550623,0.007645151822,0.001718411302,1.391822556,-2.059434356,1.508602584,-2.041485173,1.508609738,-2.041587748
11.86131413,0.007588394819,0.001501060469,1.358116881,-2.055373518,1.480640029,-2.038345615,1.480664013,-2.038440457
11.88712204,0.007526847322,0.001288013593,1.324074976,-2.050803787,1.452344838,-2.034796941,1.452389287,-2.034883353
11.91292995,0.007460681964,0.001079336111,1.289705268,-2.045726295,1.423714874,-2.030841738,1.423783266,-2.030919168
11.93873785,0.007390070777,0.0008750882035,1.255016269,-2.040142298,1.394747959,-2.02648251,1.39484357,-2.026550558
11.96454576,0.007315185061,0.0006753248764,1.220016568,-2.03405318,1.365441886,-2.021721668,1.365567752,-2.021780091
11.99035367,0.007236195266,0.0004800960488,1.18471483,-2.027460449,1.335794436,-2.016561527,1.335953318,-2.016610246
12.01616158,0.007153270873,0.0002894466407,1.149119796,-2.020365737,1.305803402,-2.011004304,1.305997748,-2.011043404
12.04196948,0.007066580278,0.0001034166644,1.113240279,-2.012770803,1.275466601,-2.00505211,1.275698518,-2.00508184
12.06777739,0.006976290684,-7.795868406e-05,1.077085164,-2.004677526,1.244781899,-1.998706951,1.245053121,-1.998727724
12.0935853,0.006882567989,-0.0002546489302,1.040663402,-1.996087911,1.213747228,-1.991970719,1.214059095,-1.99198311
12.1193932,0.006785576686,-0.0004266282264,1.003984012,-1.987004086,1.182360609,-1.984845194,1.182714043,-1.984849931
12.14520111,0.006685479763,-0.0005938752551,0.9670560745,-1.977428299,1.15062017,-1.977332039,1.151015663,-1.97733
12.17100902,0.00658243861,-0.0007563731312,0.9298887338,-1.967362922,1.118524171,-1.969432796,1.118961772,-1.969424999
12.19681693,0.006476612923,-0.000914109304,0.8924911923,-1.956810448,1.086071024,-1.961148889,1.086550333,-1.96113648
12.22262483,0.006368160621,-0.001067075455,0.8548727095,-1.945773489,1.053259316,-1.952481615,1.053779485,-1.952465858
12.24843274,0.006257237755,-0.001215267399,0.8170425998,-1.93425478,1.020087833,-1.943432148,1.020647568,-1.943414413
12.27424065,0.00614399843,-0.001358684979,0.7790102298,-1.922257171,0.9865555837,-1.934001538,0.9871531568,-1.93398328
12.30004855,0.006028594732,-0.001497331967,0.7407850162,-1.909783635,0.9526618213,-1.924190705,0.9532950865,-1.924173455
12.32585646,0.005911176647,-0.001631215959,0.7023764237,-1.89683726,0.9184060704,-1.914000446,0.9190724837,-1.913985788
12.35166437,0.005791891999,-0.001760348275,0.663793962,-1.883421253,0.8837881502,-1.90343143,0.8844847971,-1.903420984
12.37747228,0.005670886378,-0.001884743847,0.6250471842,-1.869538934,0.8488082,-1.8924842,0.8495318262,-1.892479606
12.40328018,0.005548303079,-0.002004421124,0.5861456838,-1.855193742,0.8134667037,-1.881159176,0.8142137524,-1.881162068
12.42908809,0.005424283043,-0.002119401959,0.5470990928,-1.840389229,0.7777645155,-1.869456652,0.7785311678,-1.869468645
12.454896,0.0052989648,-0.002229711509,0.5079170788,-1.82512906,0.7417028849,-1.857376804,0.7424851051,-1.857399467
12.4807039,0.005172484417,-0.002335378129,0.4686093433,-1.809417015,0.7052834818,-1.844919688,0.7060770663,-1.844954529
12.50651181,0.005044975452,-0.002436433269,0.4291856188,-1.793256985,0.6685084214,-1.832085244,0.6693090505,-1.832133687
12.53231972,0.004916568906,-0.002532911367,0.3896556663,-1.77665297,0.6313802893,-1.818873299,0.6321835814,-1.818936669
12.55812763,0.004787393178,-0.002624849746,0.3500292733,-1.759609082,0.5939021654,-1.805283576,0.5947037329,-1.805363077
12.58393553,0.004657574027,-0.002712288506,0.3103162513,-1.742129541,0.5560776478,-1.79131569,0.5568731541,-1.791412391
12.60974344,0.004527234539,-0.002795270427,0.2705264329,-1.724218677,0.517910876,-1.776969162,0.5186960932,-1.777083981
12.63555135,0.00439649509,-0.002873840859,0.2306696699,-1.705880923,0.4794065534,-1.76224342,0.4801774188,-1.762377109
12.66135925,0.004265473318,-0.002948047624,0.1907558307,-1.68712082,0.4405699688,-1.747137806,0.4413226404,-1.747290944
12.68716716,0.004134284099,-0.003017940912,0.1507947977,-1.667943014,0.4014070166,-1.731651586,0.4021379259,-1.731824565
12.71297507,0.004003039515,-0.003083573179,0.110796465,-1.648352254,0.3619242153,-1.715783956,0.3626301178,-1.715976975
12.73878298,0.003871848841,-0.003144999045,0.07077073613,-1.628353389,0.3221287256,-1.699534051,0.322806747,-1.699747113
12.76459088,0.003740818523,-0.003202275198,0.03072752109,-1.607951373,0.2820283664,-1.682900955,0.2826760438,-1.683133862
12.79039879,0.003610052162,-0.00325546029,-0.009323265629,-1.587151257,0.241631629,-1.66588371,0.2422469476,-1.666136068
12.8162067,0.003479650503,-0.003304614839,-0.04937170769,-1.565958191,0.2009476891,-1.648481328,0.2015291127,-1.648752547
12.84201461,0.003349711425,-0.003349801138,-0.08940788936,-1.544377423,0.1599864169,-1.630692804,0.1605329126,-1.630982107
12.86782251,0.003220329936,-0.003391083155,-0.129421898,-1.522414297,0.1187583852,-1.612517125,0.1192694386,-1.612823555
12.89363042,0.003091598159,-0.003428526432,-0.1694038263,-1.50007425,0.07727487438,-1.593953286,0.0777504991,-1.59427572
12.91943833,0.002963605342,-0.003462198001,-0.209343775,-1.477362816,0.03554787547,-1.575000303,0.03598861463,-1.575337464
12.94524623,0.002836437847,-0.003492166281,-0.2492318554,-1.454285616,-0.006409910055,-1.555657227,-0.006002990457,-1.556007701
12.97105414,0.00271017916,-0.003518500995,-0.2890581915,-1.430848365,-0.04858507306,-1.53592316,-0.04821039868,-1.536285417
12.99686205,0.002584909892,-0.003541273074,-0.3288129226,-1.407056866,-0.09096350261,-1.51579727,-0.09061901316,-1.516169683
13.02266996,0.002460707789,-0.003560554572,-0.3684862057,-1.382917011,-0.1335303948,-1.495278808,-0.1332135741,-1.495659675
13.04847786,0.002337647738,-0.003576418574,-0.408068218,-1.358434776,-0.1762702647,-1.474367125,-0.1759781781,-1.474754694
13.07428577,0.002215801777,-0.003588939113,-0.4475491594,-1.333616224,-0.2191669616,-1.453061687,-0.2188962999,-1.45345418
13.10009368,0.002095239115,-0.003598191082,-0.4869192547,-1.308467499,-0.2622036875,-1.431362096,-0.2619508172,-1.431757735
13.12590158,0.00197602614,-0.003604250152,-0.5261687563,-1.282994829,-0.3053630181,-1.409268106,-0.3051240373,-1.409665138
13.15170949,0.00185822644,-0.003607192691,-0.5652879463,-1.25720452,-0.348626928,-1.386779642,-0.348397726,-1.387176364
13.1775174,0.001741900823,-0.003607095683,-0.6042671392,-1.231102959,-0.3919768179,-1.363896817,-0.3917531394,-1.364291601
13.20332531,0.001627107335,-0.00360403665,-0.6430966841,-1.204696609,-0.4353935454,-1.34061995,-0.4351710565,-1.341011268
13.22913321,0.001513901284,-0.003598093571,-0.6817669673,-1.177992007,-0.4788574586,-1.316949588,-0.4786318149,-1.317336031
13.25494112,0.001402335263,-0.00358934481,-0.7202684142,-1.150995766,-0.522348432,-1.292886519,-0.5221153464,-1.293266821
13.28074903,0.00129245918,-0.003577869039,-0.7585914924,-1.123714571,-0.5658459051,-1.268431792,-0.5656012154,-1.268804847
13.30655693,0.001184320281,-0.003563745166,-0.7967267135,-1.096155175,-0.6093289234,-1.243586736,-0.6090686579,-1.243951613
13.33236484,0.00107796318,-0.003547052268,-0.8346646357,-1.068324404,-0.6527761814,-1.218352972,-0.6524966215,-1.218708929
13.35817275,0.0009734298902,-0.003527869517,-0.8723958658,-1.040229147,-0.6961660668,-1.192732434,-0.6958638058,-1.193078928
13.38398066,0.0008707598565,-0.003506276115,-0.9099110622,-1.011876362,-0.7394767074,-1.16672738,-0.739148704,-1.167064076
13.40978856,0.0007699899867,-0.003482351225,-0.9472009364,-0.9832730686,-0.7826860179,-1.140340411,-0.7823296441,-1.140667181
13.43559647,0.0006711546869,-0.003456173911,-0.9842562559,-0.9544263488,-0.8257717483,-1.113574479,-0.825384831,-1.113891408
13.46140438,0.0005742858968,-0.003427823073,-1.021067846,-0.9253433453,-0.8687115334,-1.086432902,-0.8682923879,-1.086740283
13.48721228,0.0004794131259,-0.003397377388,-1.057626594,-0.8960312589,-0.9114829411,-1.058919376,-0.9110303978,-1.059217703
13.51302019,0.0003865634915,-0.003364915249,-1.093923446,-0.8664973476,-0.954063522,-1.031037983,-0.9535769442,-1.031327944
13.5388281,0.000295761757,-0.003330514711,-1.129949417,-0.8367489237,-0.9964308585,-1.002793201,-0.9959101521,-1.003075664
13.56463601,0.0002070303722,-0.003294253433,-1.165695588,-0.8067933532,-1.038562612,-0.9741899072,-1.038008227,-0.9744659053
13.59044391,0.0001203895134,-0.003256208622,-1.201153107,-0.7766380528,-1.080436572,-0.9452333883,-1.079849494,-0.9455041039
13.61625182,3.58571247e-05,-0.003216456986,-1.236313196,-0.7462904892,-1.1220307,-0.9159293415,-1.121412437,-0.9161960847
13.64205973,-4.655103973e-05,-0.003175074681,-1.27116715,-0.7157581764,-1.163323173,-0.8862838775,-1.162675731,-0.8865480655
13.66786763,-0.0001268213732,-0.003132137264,-1.30570634,-0.685048674,-1.204292433,-0.8563035214,-1.203618284,-0.8565666552
13.69367554,-0.0002049423725,-0.003087719642,-1.339922214,-0.6541695858,-1.244917218,-0.825995212,-1.244219265,-0.826258852
13.71948345,-0.0002809045942,-0.003041896034,-1.373806301,-0.6231285573,-1.285176609,-0.7953662995,-1.284458141,-0.7956320409
13.74529136,-0.0003547006093,-0.00299473992,-1.407350211,-0.5919332743,-1.325050063,-0.7644245416,-1.324314707,-0.7646939886
13.77109926,-0.0004263249584,-0.002946324006,-1.44054564,-0.5605914607,-1.364517447,-0.7331780981,-1.363769114,-0.7334528394
13.79690717,-0.0004957741056,-0.002896720178,-1.473384369,-0.5291108765,-1.403559072,-0.7016355243,-1.4028019,-0.7019171079
13.82271508,-0.000563046393,-0.002845999468,-1.505858268,-0.4974993164,-1.442155717,-0.6698057631,-1.441394014,-0.6700956726
13.84852298,-0.0006281419943,-0.002794232016,-1.537959297,-0.4657646073,-1.480288665,-0.6376981357,-1.479526843,-0.6379977671
13.87433089,-0.0006910628683,-0.002741487039,-1.569679507,-0.4339146065,-1.517939715,-0.6053223302,-1.517182236,-0.6056329714
13.9001388,-0.0007518127104,-0.002687832789,-1.601011046,-0.4019572002,-1.555091214,-0.57268839,-1.554342521,-0.5730112019
13.92594671,-0.0008103969061,-0.002633336527,-1.631946157,-0.3699003008,-1.591726068,-0.5398067009,-1.59099053,-0.5401427004
13.95175461,-0.0008668224833,-0.002578064495,-1.662477181,-0.3377518455,-1.627827764,-0.506687977,-1.627109617,-0.5070380227
13.97756252,-0.0009210980653,-0.002522081882,-1.692596558,-0.3055197941,-1.66338038,-0.4733432475,-1.662683669,-0.4737080267
14.00337043,-0.0009732338227,-0.002465452801,-1.722296831,-0.2732121272,-1.698368599,-0.4397838414,-1.697697131,-0.4401638592
14.02917833,-0.001023241426,-0.002408240265,-1.751570649,-0.2408368439,-1.732777716,-0.4060213691,-1.732135008,-0.4064169429
14.05498624,-0.001071133996,-0.002350506159,-1.780410761,-0.2084019603,-1.766593646,-0.3720677064,-1.765982888,-0.3724789624
14.08079415,-0.00111692606,-0.00229231122,-1.80881003,-0.175915507,-1.799802932,-0.3379349786,-1.799226943,-0.3383618496
14.10660206,-0.001160633499,-0.002233715016,-1.836761423,-0.1433855277,-1.832392741,-0.3036355421,-1.831853946,-0.3040777692
14.13240996,-0.001202273503,-0.002174775929,-1.86425802,-0.1108200764,-1.864350875,-0.269181967,-1.863851272,-0.2696391034
14.15821787,-0.001241864524,-0.002115551132,-1.891293014,-0.07822721634,-1.895665764,-0.2345870191,-1.895206908,-0.2350584367
14.18402578,-0.001279426226,-0.002056096578,-1.917859711,-0.0456150172,-1.926326465,-0.1998636416,-1.925909455,-0.2003485404
14.20983368,-0.001314979442,-0.001996466986,-1.943951535,-0.01299155362,-1.956322663,-0.1650249375,-1.955948136,-0.1655223562
14.23564159,-0.001348546126,-0.001936715821,-1.969562025,0.01963509703,-1.985644665,-0.1300841516,-1.985312793,-0.1305929803
14.2614495,-0.001380149302,-0.001876895287,-1.994684841,0.05225685662,-2.014283394,-0.09505465205,-2.013993889,-0.09557364782
14.28725741,-0.001409813024,-0.001817056315,-2.019313762,0.0848656482,-2.042230382,-0.05994991327,-2.041982512,-0.06047771593
14.31306531,-0.001437562324,-0.001757248554,-2.043442693,0.1174533981,-2.069477768,-0.0247834983,-2.069270368,-0.02531864812
14.33887322,-0.001463423171,-0.001697520361,-2.067065658,0.1500120377,-2.096018285,0.01043095839,-2.095849781,0.009890002191
14.36468113,-0.001487422426,-0.001637918797,-2.090176809,0.1825335058,-2.121845257,0.04567976767,-2.121713693,0.04513460774
14.39048904,-0.001509587795,-0.001578489619,-2.112770425,0.2150097504,-2.146952585,0.08094920216,-2.146855653,0.08040148339
14.41629694,-0.001529947783,-0.001519277278,-2.134840912,0.2474327304,-2.171334744,0.1162255124,-2.171269815,0.115676902
14.44210485,-0.001548531656,-0.001460324913,-2.156382807,0.2797944184,-2.194986768,0.1514949423,-2.194950936,0.1509471101
14.47307434,-0.001568530087,-0.001389984042,-2.181527838,0.3185362579,-2.222399243,0.1937898215,-2.222394152,0.1932451024
14.49888225,-0.001583312969,-0.001331749003,-2.201888241,0.3507349235,-2.244430199,0.2289957582,-2.24444702,0.2284554055
14.52469015,-0.001596417968,-0.001273903159,-2.221703453,0.3828467203,-2.265718794,0.2641509255,-2.265753998,0.26361649
14.55049806,-0.001607877062,-0.001216484137,-2.240968566,0.4148636975,-2.286262313,0.2992417005,-2.286312272,0.2987146592
14.57630597,-0.001617722769,-0.001159528253,-2.259678814,0.4467779282,-2.306058554,0.3342545276,-2.306119583,0.3337362676
14.60211387,-0.001625988101,-0.001103070514,-2.277829562,0.4785815106,-2.325105812,0.3691759311,-2.325174215,0.3686677356
14.62792178,-0.001632706531,-0.001047144631,-2.295416317,0.5102665704,-2.343402875,0.4039925278,-2.343474987,0.4034955633
14.65372969,-0.001637911948,-0.0009917830145,-2.312434726,0.5418252629,-2.360949007,0.4386910385,-2.361021241,0.4382063433
14.6795376,-0.001641638622,-0.000937016788,-2.328880576,0.5732497742,-2.377743941,0.4732582991,-2.377812826,0.4727867741
14.7053455,-0.001643921165,-0.0008828757919,-2.344749795,0.6045323242,-2.39378787,0.5076812721,-2.393850092,0.5072236729
14.73115341,-0.001644794496,-0.0008293885925,-2.360038455,0.6356651675,-2.409081435,0.5419470562,-2.409133872,0.5415039875
14.75696132,-0.001644293799,-0.0007765824912,-2.37474277,0.6666405959,-2.423625713,0.5760428967,-2.423665471,0.5756148078
14.78276922,-0.001642454493,-0.000724483534,-2.388859101,0.6974509404,-2.43742221,0.609956195,-2.437446654,0.6095433779
14.80857713,-0.001639312196,-0.0006731165219,-2.402383953,0.7280885725,-2.450472849,0.6436745175,-2.450479627,0.6432771065
14.83438504,-0.001634902686,-0.0006225050228,-2.415313977,0.7585459068,-2.462779959,0.6771856046,-2.462767031,0.6768035776
14.86019295,-0.001629261873,-0.0005726713831,-2.427645974,0.7888154024,-2.474346265,0.7104773787,-2.47431192,0.7101105605
14.88600085,-0.001622425762,-0.0005236367405,-2.43937689,0.8188895649,-2.485174879,0.7435379524,-2.48511775,0.7431860193
14.91180876,-0.001614430426,-0.0004754210376,-2.450503821,0.8487609484,-2.495269285,0.7763556358,-2.495188367,0.7760181223
14.93761667,-0.001605311972,-0.0004280430358,-2.461024012,0.878422157,-2.504633334,0.8089189442,-2.504527985,0.8085952505
14.96342457,-0.001595106507,-0.0003815203301,-2.470934861,0.9078658471,-2.51327123,0.8412166042,-2.513141178,0.8409060059
14.98923248,-0.001583850114,-0.0003358693642,-2.480233913,0.9370847288,-2.521187516,0.873237561,-2.521032863,0.8729392194
15.01504039,-0.001571578818,-0.0002911054465,-2.488918867,0.9660715678,-2.52838707,0.9049709842,-2.528208281,0.904683958
15.0408483,-0.001558328562,-0.0002472427664,-2.496987572,0.9948191874,-2.534875087,0.9364062739,-2.534672987,0.9361295315
15.0666562,-0.001544135178,-0.000204294411,-2.504438032,1.02332047,-2.540657072,0.9675330662,-2.540432833,0.9672654996
15.09246411,-0.001529034359,-0.0001622723825,-2.511268402,1.051568359,-2.545738826,0.9983412386,-2.545493951,0.9980816769
15.11827202,-0.001513061635,-0.0001211876159,-2.517476992,1.079555862,-2.550126433,1.028820915,-2.549862739,1.028568139
15.14407992,-0.001496252349,-8.104999758e-05,-2.523062265,1.107276047,-2.55382625,1.058962469,-2.553545846,1.058715228
15.16988783,-0.001478641628,-4.186838341e-05,-2.528022839,1.134722053,-2.556844896,1.088756533,-2.556550156,1.088513557
15.19569574,-0.001460264364,-3.650618186e-06,-2.532357487,1.161887084,-2.559189234,1.118193996,-2.558882774,1.117954012
15.22150365,-0.001441155191,3.359644528e-05,-2.536065134,1.188764415,-2.560866363,1.147266012,-2.560551009,1.147027759
15.24731155,-0.001421348459,6.986692656e-05,-2.539144865,1.215347391,-2.561883604,1.175964001,-2.561562359,1.175726246
15.27311946,-0.00140087822,0.0001051558979,-2.541595918,1.241629431,-2.562248485,1.204279656,-2.561924499,1.204041207
15.29892737,-0.001379778203,0.000139459364,-2.543417685,1.267604028,-2.561968727,1.232204941,-2.561645262,1.23196466
15.32473527,-0.001358081793,0.0001727742409,-2.544609716,1.29326475,-2.561052233,1.259732098,-2.560732627,1.259488916
15.35054318,-0.001335822017,0.0002050983356,-2.545171718,1.318605245,-2.559507073,1.286853648,-2.559194701,1.286606575
15.37635109,-0.001313031523,0.0002364303253,-2.54510355,1.343619238,-2.557341467,1.313562392,-2.55703971,1.313310531
15.402159,-0.001289742561,0.0002667697364,-2.544405231,1.368300538,-2.554563774,1.339851415,-2.55427598,1.33959397
15.4279669,-0.001265986972,0.0002961169229,-2.543076934,1.392643033,-2.551182474,1.365714088,-2.550911923,1.365450373
15.45377481,-0.001241796168,0.0003244730455,-2.541118989,1.416640696,-2.547206157,1.391144067,-2.546956025,1.390873516
15.47958272,-0.001217201119,0.00035184005,-2.538531881,1.440287586,-2.542643503,1.416135296,-2.542416831,1.415857466
15.50539062,-0.001192232337,0.0003782206453,-2.535316251,1.463577849,-2.537503272,1.440682006,-2.53730293,1.440396587
15.53119853,-0.001166919866,0.0004036182819,-2.531472896,1.486505718,-2.531794284,1.464778718,-2.531622945,1.464485534
15.55700644,-0.001141293264,0.0004280371302,-2.527002768,1.509065517,-2.525525408,1.488420243,-2.525385516,1.488119252
15.58281435,-0.001115381596,0.0004514820586,-2.521906974,1.531251661,-2.518705542,1.511601679,-2.518599288,1.511292978
15.60862225,-0.00108921342,0.0004739586118,-2.516186777,1.553058657,-2.511343601,1.534318414,-2.511272898,1.534002237
15.63443016,-0.001062816777,0.0004954729893,-2.509843593,1.574481105,-2.5034485,1.556566122,-2.503414964,1.556242839
15.66023807,-0.001036219183,0.0005160320241,-2.502878994,1.595513703,-2.495029137,1.578340766,-2.495034071,1.578010877
15.68604597,-0.001009447618,0.00053564316,-2.495294704,1.616151242,-2.486094381,1.599638593,-2.486138758,1.599302726
15.71185388,-0.0009825285147,0.0005543144296,-2.487092602,1.636388614,-2.476653054,1.620456133,-2.476737507,1.620115038
15.73766179,-0.0009554877569,0.0005720544335,-2.478274719,1.656220809,-2.466713918,1.640790201,-2.466838732,1.640444739
15.7634697,-0.000928350667,0.0005888723184,-2.468843239,1.675642916,-2.456285658,1.660637887,-2.456450766,1.660289027
15.7892776,-0.0009011420021,0.0006047777559,-2.458800498,1.694650126,-2.445376867,1.679996561,-2.44558185,1.679645365
15.81508551,-0.0008738859471,0.0006197809214,-2.448148983,1.713237735,-2.433996033,1.698863865,-2.434240125,1.698511482
15.84089342,-0.00084660611,0.0006338924725,-2.436891332,1.731401141,-2.422151525,1.71723771,-2.422433616,1.716885364
15.86670132,-0.0008193255167,0.000647123528,-2.425030332,1.749135846,-2.409851578,1.735116276,-2.410170227,1.73476525
15.89250923,-0.0007920666073,0.000659485647,-2.41256892,1.76643746,-2.397104278,1.752498004,-2.397457724,1.752149631
15.91831714,-0.0007648512319,0.0006709908084,-2.399510184,1.7833017,-2.383917555,1.769381592,-2.384303735,1.769037241
15.94412505,-0.0007377006483,0.0006816513895,-2.385857355,1.799724391,-2.370299162,1.785765993,-2.37071573,1.785427053
15.96993295,-0.0007106355194,0.0006914801467,-2.371613816,1.815701466,-2.356256671,1.801650407,-2.356701021,1.801318276
15.99574086,-0.0006836759113,0.0007004901948,-2.356783094,1.831228971,-2.341797453,1.817034277,-2.342266746,1.816710347
16.02154877,-0.0006568412924,0.0007086949878,-2.34136886,1.846303061,-2.326928675,1.831917284,-2.327419865,1.831602923
16.04735667,-0.0006301505328,0.0007161082996,-2.325374933,1.860920005,-2.311657285,1.846299337,-2.312167149,1.845995883
16.07316458,-0.0006036219032,0.0007227442026,-2.308805272,1.875076183,-2.295990003,1.860180574,-2.296515172,1.859889313
16.09897249,-0.0005772730751,0.0007286170495,-2.291663981,1.888768093,-2.279933313,1.873561348,-2.280470307,1.873283507
16.1247804,-0.0005511211226,0.0007337414545,-2.273955304,1.901992342,-2.263493453,1.886442223,-2.264038714,1.886178954
16.1505883,-0.0005251825227,0.0007381322746,-2.255683626,1.914745659,-2.246676408,1.898823971,-2.247226337,1.898576339
16.17639621,-0.0004994731573,0.0007418045912,-2.236853472,1.927024885,-2.229487901,1.910707556,-2.230038894,1.91047653
16.20220412,-0.0004740083154,0.0007447736922,-2.217469504,1.938826981,-2.211933392,1.922094134,-2.212481875,1.921880575
16.22801203,-0.0004488026954,0.000747055054,-2.197536523,1.950149025,-2.194018065,1.932985041,-2.194560532,1.932789694
16.25381993,-0.0004238704081,0.0007486643236,-2.177059463,1.960988215,-2.175746829,1.943381785,-2.176279876,1.943205271
16.27962784,-0.0003992249804,0.0007496173022,-2.156043397,1.971341866,-2.157124312,1.953286043,-2.157644671,1.95312885
16.30543575,-0.0003748793586,0.0007499299271,-2.134493526,1.981207417,-2.138154856,1.962699645,-2.138659433,1.962562125
16.33124365,-0.0003508459127,0.000749618256,-2.112415189,1.990582424,-2.118842517,1.97162457,-2.11932842,1.971506934
16.35705156,-0.0003271364412,0.0007486984504,-2.08981385,1.999464568,-2.099191062,1.980062937,-2.099655634,1.979965252
16.38285947,-0.0003037621756,0.0007471867596,-2.066695108,2.007851649,-2.079203969,1.988016996,-2.079644812,1.987939183
16.40866738,-0.0002807337857,0.0007450995062,-2.043064686,2.01574159,-2.058884423,1.995489117,-2.05929943,1.995430953
16.43447528,-0.0002580613854,0.0007424530704,-2.018928436,2.02313244,-2.038235323,2.002481784,-2.038622695,2.002442901
16.46028319,-0.0002357545383,0.0007392638739,-1.994292334,2.030022369,-2.017259278,2.008997586,-2.017617547,2.008977474
16.4860911,-0.0002138222638,0.0007355483657,-1.96916248,2.036409671,-1.995958612,2.015039204,-1.996286657,2.01503722
16.511899,-0.0001922730436,0.0007313230087,-1.943545097,2.042292765,-1.974335363,2.020609407,-1.974632423,2.020624775
16.53770691,-0.0001711148288,0.0007266042651,-1.917446527,2.047670195,-1.952391292,2.02571104,-1.952656977,2.025742862
16.56351482,-0.0001503550463,0.0007214085834,-1.890873234,2.05254063,-1.930127883,2.030347017,-1.930362179,2.030394278
16.58932273,-0.0001300006065,0.000715752385,-1.863831797,2.056902865,-1.907546349,2.034520309,-1.907749621,2.03458189
16.61513063,-0.0001100579103,0.0007096520515,-1.836328911,2.06075582,-1.88464764,2.038233939,-1.884820628,2.038308625
16.64093854,-9.053285737e-05,0.0007031239122,-1.808371388,2.064098541,-1.861432445,2.041490969,-1.861576263,2.041577465
16.66674645,-7.143085382e-05,0.000696184232,-1.779966148,2.066930202,-1.837901201,2.044294494,-1.838017324,2.044391434
16.69255435,-5.27568203e-05,0.0006888491991,-1.751120226,2.069250102,-1.814054103,2.046647636,-1.814144356,2.046753595
16.71836226,-3.451520045e-05,0.0006811349145,-1.721840763,2.071057666,-1.789891109,2.048553529,-1.789957649,2.048667043
16.74417017,-1.670996935e-05,0.0006730573804,-1.692135011,2.072352448,-1.765411949,2.050015316,-1.765457244,2.050134892
16.76997808,6.553578314e-07,0.0006646324898,-1.662010323,2.073134128,-1.740616138,2.051036138,-1.740642943,2.051160272
16.79578598,1.757771712e-05,0.0006558760164,-1.63147416,2.073402512,-1.715502979,2.051619128,-1.715514313,2.051746318
16.82159389,3.405448684e-05,0.0006468036054,-1.600534082,2.073157535,-1.690071584,2.051767402,-1.690070693,2.051896166
16.8474018,5.008347831e-05,0.0006374307628,-1.56919775,2.072399257,-1.664320876,2.051484053,-1.664311204,2.051612943
16.8732097,6.566292631e-05,0.0006277728455,-1.537472922,2.071127868,-1.638249604,2.050772141,-1.638234757,2.050899758
16.89901761,8.079148018e-05,0.0006178450539,-1.505367456,2.069343681,-1.611856358,2.049634687,-1.611840067,2.049759699
16.92482552,9.54681942e-05,0.0006076624229,-1.472889298,2.06704714,-1.585139578,2.048074669,-1.585125656,2.048195821
16.95063343,0.0001096925181,0.0005972398138,-1.440046493,2.064238813,-1.55809757,2.046095011,-1.558089876,2.046211141
16.97644133,0.0001234642875,0.0005865919065,-1.40684717,2.060919397,-1.530728521,2.043698576,-1.530730913,2.043808631
17.00224924,0.0001367837141,0.0005757331923,-1.373299552,2.057089713,-1.503030508,2.040888168,-1.503046806,2.040991208
17.02805715,0.0001496513762,0.0005646779663,-1.339411943,2.05275071,-1.475001522,2.037666514,-1.475035459,2.037761733
17.05386505,0.0001620682084,0.0005534403212,-1.305192736,2.047903463,-1.446639476,2.034036268,-1.446694661,2.034122996
17.07967296,0.0001740354921,0.0005420341401,-1.270650402,2.042549173,-1.417942226,2.030000001,-1.418022098,2.030077716
17.10548087,0.0001855548454,0.0005304730912,-1.235793494,2.036689165,-1.388907584,2.025560199,-1.389015375,2.025628532
17.13128878,0.0001966282131,0.0005187706214,-1.200630644,2.030324892,-1.35953334,2.020719253,-1.359672035,2.020777995
17.15709668,0.0002072578572,0.0005069399512,-1.165170557,2.023457929,-1.329817278,2.015479459,-1.329989576,2.015528563
17.18290459,0.0002174463465,0.0004949940698,-1.129422013,2.016089977,-1.299757191,2.009843014,-1.299965476,2.009882598
17.2087125,0.0002271965473,0.0004829457304,-1.093393864,2.008222861,-1.269350906,2.003812007,-1.269597211,2.003842354
17.2345204,0.0002365116135,0.0004708074459,-1.05709503,1.999858528,-1.238596301,1.997388422,-1.238882284,1.997409978
17.26032831,0.0002453949758,0.0004585914837,-1.020534499,1.990999051,-1.207491324,1.99057413,-1.207818241,1.990587499
17.28613622,0.0002538503319,0.0004463098624,-0.9837213237,1.981646624,-1.176034015,1.983370886,-1.176402705,1.983376829
17.31194413,0.0002618816375,0.0004339743484,-0.9466646183,1.971803561,-1.144222528,1.975780331,-1.144633393,1.975779754
17.33775203,0.0002694930957,0.0004215964528,-0.9093735584,1.961472302,-1.11205515,1.967803982,-1.11250815,1.967797929
17.36355994,0.0002766891478,0.0004091874281,-0.8718573773,1.950655404,-1.079530327,1.959443237,-1.080024972,1.959432881
17.38936785,0.0002834744633,0.0003967582658,-0.8341253638,1.939355547,-1.046646684,1.950699371,-1.047182036,1.950685997
17.41517575,0.0002898539305,0.000384319694,-0.7961868603,1.927575527,-1.013403049,1.941573531,-1.013977726,1.941558527
17.44098366,0.0002958326466,0.000371882175,-0.7580512605,1.915318263,-0.9797984793,1.932066742,-0.9804106676,1.932051581
17.46679157,0.0003014159083,0.0003594559039,-0.7197280065,1.902586789,-0.9458322793,1.922179899,-0.9464797507,1.922166124
17.49259948,0.0003066092022,0.0003470508068,-0.6812265872,1.889384258,-0.9115040309,1.911913774,-0.9121841645,1.911902978
17.51840738,0.0003114181958,0.0003346765392,-0.6425565353,1.87571394,-0.8768136153,1.90126901,-0.8775234252,1.901262819
17.54421529,0.0003158487275,0.0003223424853,-0.6037274256,1.86157922,-0.8417612389,1.890246126,-0.8424974065,1.89024618
17.5700232,0.0003199067983,0.0003100577574,-0.564748872,1.846983597,-0.8063474577,1.878845516,-0.8071063694,1.878853448
17.5958311,0.0003235985623,0.0002978311947,-0.5256305256,1.831930686,-0.770573203,1.867067452,-0.7713509918,1.867084868
17.62163901,0.0003269303181,0.0002856713638,-0.4863820718,1.816424214,-0.7344398063,1.854912083,-0.7352323982,1.854940543
17.64744692,0.0003299085004,0.0002735865586,-0.4470132285,1.800468022,-0.6979490248,1.842379443,-0.6987521877,1.842420439
17.67325483,0.0003325396699,0.0002615847993,-0.4075337432,1.784066059,-0.6611030659,1.829469449,-0.6619124624,1.829524388
17.69906273,0.000334830505,0.0002496738337,-0.367953391,1.767222388,-0.6239046122,1.816181907,-0.6247158536,1.816252092
17.72487064,0.0003367877938,0.0002378611377,-0.3282819717,1.74994118,-0.5863568454,1.802516517,-0.5871655485,1.802603126
17.75067855,0.0003384184256,0.0002261539158,-0.2885293078,1.732226712,-0.5484634702,1.788472876,-0.549265314,1.788576949
17.77648646,0.0003397293829,0.0002145591023,-0.2487052418,1.714083373,-0.5102287375,1.774050486,-0.5110195206,1.774172909
17.80229436,0.0003407277327,0.0002030833626,-0.2088196342,1.695515654,-0.4716574661,1.759248756,-0.472433164,1.759390248
17.82810227,0.0003414206192,0.0001917330944,-0.1688823602,1.676528153,-0.4327550643,1.744067013,-0.4335118835,1.744228117
17.85391018,0.0003418152556,0.000180514429,-0.1289033082,1.657125571,-0.3935275497,1.728504509,-0.3942619807,1.728685577
17.87971808,0.0003419189163,0.0001694332338,-0.0888923768,1.637312713,-0.3539815682,1.712560426,-0.3546904348,1.712761619
17.90552599,0.0003417389297,0.0001584951132,-0.04885947244,1.617094485,-0.3141244111,1.696233888,-0.314804916,1.69645517
17.9313339,0.0003412826702,0.0001477054117,-0.008814507054,1.596475894,-0.2739640307,1.67952397,-0.2746137961,1.679765104
17.95714181,0.0003405575516,0.0001370692154,0.03123260448,1.575462043,-0.2335090545,1.662429708,-0.2341261572,1.662690259
17.98294971,0.0003395710193,0.0001265913546,0.07127194676,1.554058137,-0.1927687963,1.644950109,-0.193351797,1.645229451
18.00875762,0.0003383305443,0.0001162764066,0.1112936063,1.532269476,-0.1517532666,1.627084164,-0.1523012319,1.627381483
18.03456553,0.0003368436157,0.0001061286982,0.151287674,1.510101455,-0.1104731793,1.608830863,-0.1109856972,1.609145168
18.06037343,0.0003351177352,9.615230821e-05,0.1912442476,1.487559562,-0.06893995706,1.590189202,-0.06941714436,1.590519338
18.08618134,0.0003331604097,8.635107113e-05,0.2311534342,1.464649379,-0.02716573306,1.571158205,-0.02760823545,1.571502865
18.11198925,0.0003309791441,7.672857954e-05,0.2710053526,1.441376579,0.01483664922,1.55173693,0.01442766562,1.552094677
18.13779716,0.0003285814364,6.728818768e-05,0.3107901356,1.417746924,0.05705363966,1.531924492,0.05667650431,1.532293774
18.16360506,0.0003259747717,5.803301467e-05,0.3504979329,1.393766266,0.09947098781,1.511720074,0.09912354972,1.512099247
18.18941297,0.000323166616,4.896594797e-05,0.3901189133,1.369440543,0.1420737524,1.491122946,0.1417534117,1.491510297
18.21522088,0.0003201644105,4.008964684e-05,0.4296432668,1.344775776,0.184846314,1.47013248,0.1845500607,1.470526249
18.24102878,0.0003169755668,3.1406546e-05,0.4690612076,1.319778074,0.2277723907,1.448748168,0.2274968501,1.449146575
18.26683669,0.0003136074607,2.291885931e-05,0.5083629761,1.294453626,0.2708350573,1.426969642,0.2705765413,1.427370912
18.2926446,0.0003100674277,1.462858365e-05,0.5475388416,1.268808702,0.3140167673,1.404796687,0.3137713307,1.405199075
18.31845251,0.0003063627575,6.537502777e-06,0.5865791045,1.242849653,0.357299378,1.382229265,0.3570628797,1.38263108
18.34426041,0.0003025006894,-1.35280868e-06,0.6254740989,1.216582905,0.4006641789,1.359267529,0.400432346,1.359667162
18.37006832,0.0002984884075,-9.040981166e-06,0.6642141946,1.190014963,0.444091923,1.335911843,0.4438604179,1.336307787
18.39587623,0.0002943330363,-1.652584611e-05,0.7027898,1.163152405,0.4875628605,1.312162799,0.4873273486,1.312553672
18.42168413,0.0002900416361,-2.38064318e-05,0.7411913643,1.136001883,0.5310567759,1.288021238,0.5308129935,1.288405803
18.44749204,0.0002856211995,-3.088195916e-05,0.7794093795,1.108570118,0.5745530264,1.263488262,0.5742968481,1.263865448
18.47329995,0.000281078647,-3.775183761e-05,0.8174343833,1.080863903,0.6180305838,1.238565257,0.6177580876,1.238934168
18.49910786,0.0002764208235,-4.441566079e-05,0.8552569612,1.052890098,0.6614680775,1.213253907,0.6611756065,1.21361384
18.52491576,0.0002716544944,-5.087320196e-05,0.8928677486,1.02465563,0.7048438398,1.187556209,0.7045280601,1.187906661
18.55072367,0.0002667863408,-5.712440944e-05,0.9302574337,0.9961674892,0.7481359516,1.161474488,0.747793905,1.161815164
18.57653158,0.000261822958,-6.316940258e-05,0.967416759,0.9674327293,0.7913222912,1.135011414,0.7909514414,1.135342229
18.60750107,0.0002557503491,-7.01516052e-05,1.011690925,0.9326355024,0.8429749052,1.102756624,0.8425667967,1.10307579
18.63330897,0.0002506002298,-7.574416033e-05,1.048311158,0.9033833084,0.8858499855,1.075465741,0.8854091657,1.075775594
18.65911688,0.0002453753676,-8.113197933e-05,1.084671803,0.8739074689,0.9285477042,1.047804496,0.9280732187,1.048105609
18.68492479,0.0002400819609,-8.631585046e-05,1.120763857,0.8442152823,0.9710456189,1.019777128,0.9705370511,1.020070261
18.71073269,0.0002347261065,-9.129670955e-05,1.156578385,0.8143141003,1.013321338,0.9913882738,1.012778815,0.9916743619
18.7365406,0.0002293137972,-9.607563544e-05,1.192106518,0.7842113263,1.055352568,0.9626429755,1.05477676,0.9629231123
18.76234851,0.0002238509195,-0.0001006538454,1.227339462,0.7539144139,1.097117163,0.9335466827,1.096509269,0.9338221027
18.78815642,0.0002183432514,-0.0001050326906,1.262268492,0.7234308646,1.138593164,0.9041052578,1.137954899,0.9043773155
18.81396432,0.0002127964606,-0.0001092136516,1.296884961,0.692768226,1.17975885,0.8743249776,1.179092414,0.8745951249
18.83977223,0.0002072161022,-0.0001131983338,1.331180298,0.6619340902,1.220592777,0.8442125332,1.219900822,0.8444822959
18.86558014,0.0002016076177,-0.0001169884629,1.365146012,0.6309360916,1.261073815,0.8137750282,1.260359408,0.8140459818
18.89138804,0.0001959763328,-0.0001205858806,1.398773694,0.5997819055,1.301181192,0.7830199765,1.300447765,0.783293721
18.91719595,0.0001903274565,-0.0001239925403,1.432055019,0.5684792453,1.340894524,0.7519552969,1.340145828,0.7522334317
18.94300386,0.0001846660799,-0.0001272105026,1.464981745,0.5370358617,1.380193854,0.7205893084,1.3794339,0.7208734072
18.96881177,0.0001789971745,-0.0001302419308,1.497545722,0.50545954,1.419059674,0.6889307224,1.418292679,0.6892223087
18.99461967,0.0001733255909,-0.0001330890855,1.529738886,0.4737580982,1.457472965,0.6569886348,1.456703287,0.6572891576
19.02042758,0.0001676560584,-0.0001357543217,1.561553268,0.4419393857,1.495415211,0.6247725147,1.494647294,0.6250833274
19.04623549,0.0001619931843,-0.0001382400839,1.59298099,0.4100112806,1.53286843,0.5922921935,1.532106736,0.5926145338
19.07204339,0.0001563414531,-0.0001405489016,1.624014271,0.3779816883,1.569815189,0.5595578535,1.569064142,0.5598928246
19.0978513,0.0001507052256,-0.0001426833853,1.654645429,0.3458585391,1.606238625,0.526580014,1.60550255,0.5269285688
19.12365921,0.000145088739,-0.0001446462227,1.68486688,0.3136497867,1.642122462,0.4933695176,1.641405526,0.4937324444
19.14946712,0.0001394961064,-0.0001464401737,1.714671141,0.2813634057,1.677451016,0.459937515,1.676757178,0.4603154264
19.17527502,0.0001339313163,-0.000148068067,1.744050834,0.2490073903,1.712209215,0.4262954488,1.711542172,0.4266887737
19.20108293,0.0001283982328,-0.0001495327954,1.772998684,0.2165897515,1.746382602,0.3924550376,1.745745748,0.3928640154
19.22689084,0.0001229005955,-0.0001508373123,1.801507525,0.1841185159,1.779957343,0.3584282593,1.779353723,0.3588529367
19.25269874,0.0001174420195,-0.0001519846274,1.829570298,0.1516017231,1.812920229,0.3242273342,1.812352512,0.3246675645
19.27850665,0.0001120259957,-0.0001529778028,1.857180056,0.1190474241,1.845258682,0.2898647062,1.844729124,0.2903201523
19.30431456,0.0001066558912,-0.0001538199491,1.884329963,0.0864636792,1.876960755,0.2553530258,1.876471181,0.2558231652
19.33012247,0.0001013349493,-0.000154514222,1.911013297,0.05385855597,1.90801513,0.220705132,1.907566915,0.2211892643
19.35593037,9.606629051e-05,-0.0001550638182,1.937223453,0.02124012723,1.938411115,0.1859340341,1.938005175,0.1864312909
19.38173828,9.085291289e-05,-0.0001554719723,1.96295394,-0.01138353088,1.968138645,0.1510528939,1.96777543,0.1515622504
19.40754619,8.569769278e-05,-0.0001557419529,1.98819839,-0.04400434096,1.997188273,0.1160750077,1.996867772,0.1165952965
19.43335409,8.060338527e-05,-0.0001558770585,2.012950551,-0.0766142263,2.025551167,0.08101378827,2.025272913,0.08154371508
19.459162,7.557262512e-05,-0.0001558806141,2.037204296,-0.1092051129,2.053219104,0.04588274756,2.05298219,0.04642090769
19.48496991,7.060792783e-05,-0.0001557559685,2.060953621,-0.1417689315,2.08018446,0.0106954792,2.079987555,0.01124037592
19.51077782,6.571169053e-05,-0.0001555064902,2.084192645,-0.1742976195,2.106440207,-0.02453435845,2.106281581,-0.02398429537
19.53658572,6.088619299e-05,-0.0001551355647,2.106915615,-0.2067831231,2.1319799,-0.05979305904,2.131857452,-0.05923945388
19.56239363,5.613359877e-05,-0.0001546465911,2.129116906,-0.2392173991,2.156797671,-0.09506688448,2.156708961,-0.09451139576
19.58820154,5.145595639e-05,-0.0001540429788,2.150791021,-0.2715924171,2.180888219,-0.1303420808,2.180830503,-0.1297863815
19.61400945,4.685520055e-05,-0.0001533281447,2.171932594,-0.3039001611,2.204246801,-0.1656048938,2.20421707,-0.1650506516
19.63981735,4.233315349e-05,-0.0001525055101,2.192536392,-0.3361326322,2.226869223,-0.2008415836,2.226864243,-0.200290442
19.66562526,3.789152631e-05,-0.0001515784977,2.212597313,-0.3682818498,2.248751828,-0.2360384398,2.248768185,-0.2354919991
19.69143317,3.353192047e-05,-0.0001505505286,2.23211039,-0.400339854,2.269891487,-0.271181795,2.26992563,-0.2706415949
19.71724107,2.925582919e-05,-0.0001494250198,2.251070794,-0.4322987076,2.290285591,-0.3062580387,2.290333874,-0.3057255416
19.74304898,2.506463906e-05,-0.0001482053813,2.26947383,-0.4641504978,2.309932036,-0.3412536304,2.309990769,-0.340730206
19.76885689,2.095963153e-05,-0.0001468950134,2.287314943,-0.4958873386,2.328829218,-0.376155112,2.328894707,-0.3756420232
19.7946648,1.694198463e-05,-0.0001454973046,2.304589714,-0.527501372,2.34697602,-0.4109491202,2.347044612,-0.4104475107
19.8204727,1.301277451e-05,-0.0001440156287,2.321293868,-0.5589847709,2.364371802,-0.4456223978,2.364439928,-0.4451332813
19.84628061,9.172977232e-06,-0.0001424533427,2.337423269,-0.5903297401,2.381016389,-0.4801618054,2.381080605,-0.4796860564
19.87208852,5.423470408e-06,-0.000140813785,2.352973925,-0.6215285192,2.396910064,-0.5145543317,2.396967092,-0.5140926781
19.89789642,1.765035175e-06,-0.0001391002717,2.367941986,-0.6525733834,2.412053556,-0.5487871043,2.412100317,-0.5483401218
19.92370433,-1.801642045e-06,-0.0001373160951,2.382323745,-0.6834566466,2.426448031,-0.5828473988,2.426481677,-0.5824155075
19.94951224,-5.275967764e-06,-0.0001354645219,2.396115644,-0.7141706623,2.440095077,-0.616722649,2.440113027,-0.6163061111
19.97532015,-8.657439479e-06,-0.0001335487907,2.409314267,-0.7447078261,2.4529967,-0.6504004555,2.452996662,-0.6499993758
20.00112805,-1.19456438e-05,-0.0001315721108,2.421916347,-0.7750605774,2.465155308,-0.6838685944,2.465135305,-0.6834829216
20.02693596,-1.514025454e-05,-0.0001295376593,2.433918765,-0.8052214011,2.476573706,-0.7171150256,2.476532093,-0.7167445561
20.05274387,-1.824103078e-05,-0.0001274485802,2.445318549,-0.8351828298,2.48725508,-0.7501279007,2.487190561,-0.7497722836
20.07855177,-2.124781485e-05,-0.0001253079823,2.456112878,-0.8649374455,2.497202989,-0.7828955703,2.497114629,-0.7825543141
20.10435968,-2.416053038e-05,-0.0001231189375,2.466299078,-0.8944778812,2.506421356,-0.8154065914,2.506308585,-0.8150790724
20.13016759,-2.697918026e-05,-0.0001208844792,2.47587463,-0.9237968231,2.514914452,-0.8476497339,2.514777073,-0.8473352056
20.1559755,-2.970384457e-05,-0.0001186076009,2.484837163,-0.9528870123,2.52268689,-0.8796139875,2.522525074,-0.879311591
20.1817834,-3.233467858e-05,-0.0001162912546,2.493184457,-0.9817412464,2.529743611,-0.9112885674,2.529557896,-0.9109973439
20.20759131,-3.487191067e-05,-0.0001139383494,2.500914447,-1.010352382,2.536089873,-0.9426629205,2.535881153,-0.9423818235
20.23339922,-3.73158403e-05,-0.0001115517505,2.50802522,-1.038713334,2.541731242,-0.9737267309,2.541500754,-0.97345464
20.25920712,-3.966683597e-05,-0.0001091342777,2.514515016,-1.066817082,2.546673576,-1.004469925,2.546422886,-1.00420566
20.28501503,-4.192533316e-05,-0.0001066887041,2.520382228,-1.094656668,2.550923015,-1.034882676,2.550653998,-1.034625012
20.31082294,-4.409183235e-05,-0.0001042177555,2.525625405,-1.122225198,2.554485969,-1.06495541,2.554200788,-1.064703091
20.33663085,-4.616689702e-05,-0.0001017241096,2.530243247,-1.149515847,2.557369107,-1.09467881,2.557070184,-1.094430565
20.36243875,-4.815115164e-05,-9.921039416e-05,2.534234614,-1.176521859,2.559579341,-1.124043816,2.559269334,-1.123798376
20.38824666,-5.004527896e-05,-9.667918645e-05,2.537598516,-1.203236548,2.561123814,-1.153041637,2.560805587,-1.152797746
20.41405457,-5.185001843e-05,-9.413301222e-05,2.540334123,-1.229653298,2.562009891,-1.181663748,2.561686476,-1.18142018
20.43986247,-5.35661642e-05,-9.157434537e-05,2.542440756,-1.25576557,2.562245138,-1.209901894,2.561919709,-1.209657468
20.46567038,-5.519456304e-05,-8.900560701e-05,2.543917895,-1.281566899,2.561837316,-1.237748095,2.561513149,-1.237501688
20.49147829,-5.673611224e-05,-8.642916488e-05,2.544765176,-1.307050897,2.56079436,-1.26519465,2.560474803,-1.264945207
20.5172862,-5.81917576e-05,-8.38473327e-05,2.544982388,-1.332211254,2.559124373,-1.292234134,2.558812803,-1.291980685
20.5430941,-5.956249145e-05,-8.126236969e-05,2.544569478,-1.357041742,2.556835603,-1.318859405,2.556535395,-1.318601073
20.56890201,-6.084935058e-05,-7.867648005e-05,2.54352655,-1.381536212,2.553936435,-1.345063607,2.553650924,-1.344799617
20.59470992,-6.205341433e-05,-7.609181263e-05,2.541853861,-1.405688601,2.550435371,-1.370840166,2.550167818,-1.370569857
20.62051782,-6.317580255e-05,-7.351046047e-05,2.539551828,-1.429492928,2.546341021,-1.396182796,2.546094575,-1.395905626
20.64632573,-6.421767374e-05,-7.093446062e-05,2.536621019,-1.4529433,2.541662084,-1.421085499,2.541439751,-1.420801052

